A Robust Periodic Controller for Spacecraft Attitude Tracking

This paper presents a novel approach for robust periodic attitude control of satellites. Respecting the periodicity of the satellite dynamics in the synthesis allows to achieve constant performance and robustness requirements over the orbit. The proposed design follows a mixed sensitivity control design employing a physically motivated weighting scheme. The controller is calculated using a novel structured linear time-periodic output feedback synthesis with guaranteed optimal L2-performance. The synthesis poses a convex optimization problem and avoids grid-wise evaluations of coupling conditions inherent for classical periodic H-infinity-synthesis. Moreover, the controller has a transparent and easy to implement structure. A solar power plant satellite is used to demonstrate the effectiveness of the proposed method for periodic satellite attitude control.

==> figures/tikzPlots/csv-files/GainMargin.csv <==
0,11.3021452715704,7.32749129504549,8.54880218335843
432.984924623116,11.2973733366985,7.3273519685062,8.54946895414604
865.969849246231,11.290192951975,7.32704615630331,8.55099051545435
1298.95477386935,11.2806487288927,7.32657557884275,8.5533639517348
1731.93969849246,11.2688004573061,7.32594331429066,8.55658015715442
2164.92462311558,11.2547207234377,7.32515347373487,8.56062384855682
2597.90954773869,11.2384953438928,7.32421121488496,8.56547366479197
3030.89447236181,11.2202211711477,7.32312269136486,8.57110223819245
3463.87939698492,11.2000058203259,7.32189499780948,8.5774764846747
3896.86432160804,11.1779662654436,7.32053610152198,8.58455776903058
4329.84924623116,11.1542277201099,7.31905476147394,8.59230228260813
4762.83417085427,11.1289223990838,7.31746043733069,8.60066141236211
5195.81909547739,11.100580398737,7.31576319127188,8.60958209940281
5628.8040201005,11.0726409437505,7.31397358490657,8.61900732482495
6061.78894472362,11.0435651931534,7.31210257316656,8.6288766176032
6494.77386934673,11.01349995422,7.31016139677385,8.63912660384529
6927.75879396985,10.9825926596657,7.30816147479426,8.64969159378947
7360.74371859296,10.9509906622731,7.30611429870216,8.66050419914169
7793.72864321608,10.918840171145,7.30403132936448,8.67149597636904
8226.7135678392,10.8862853867543,7.30192389826921,8.68259808683159
8659.69849246231,10.8534204843034,7.29980310509823,8.69374196731517
9092.68341708543,10.8203869046806,7.29767975095018,8.70486000022729
9525.66834170854,10.7873687883393,7.29556424833799,8.71588617687003
9958.65326633166,10.7544960799888,7.29346654986343,8.72675674103562
10391.6381909548,10.7218935706384,7.29139609258969,8.73741080544958
10824.6231155779,10.6896805909426,7.28442862626047,8.7477909254398
11257.608040201,10.657970805264,7.28243351773156,8.75784362996867
11690.5929648241,10.6268720610382,7.28048929584281,8.76751982373627
12123.5778894472,10.5964863617039,7.27860422028783,8.77677541301499
12556.5628140704,10.5669098813616,7.27678471158822,8.78557142213221
12989.5477386935,10.5382330018138,7.27503639178819,8.7938742996046
13422.5326633166,10.5105404706464,7.27336416214225,8.8016561002627
13855.5175879397,10.4838970842006,7.27177223686377,8.80889456536481
14288.5025125628,10.4583911334785,7.27026417336741,8.81557308365566
14721.4874371859,10.4340924241223,7.26884290607308,8.82168062142525
15154.472361809,10.4110651239176,7.26751078514883,8.82721151186677
15587.4572864322,10.3893687734628,7.26626962005592,8.8321651912345
16020.4422110553,10.369058514799,7.27010753580113,8.83654584989334
16453.4271356784,10.3501853134963,7.26905241759175,8.84036201598622
16886.4120603015,10.3327961663754,7.26809055029211,8.84362608007866
17319.3969849246,10.3169342895339,7.26722214360232,8.84635377130634
17752.3819095477,10.3026670287943,7.26644712834229,8.8485635964767
18185.3668341709,10.2900323320666,7.26576520894739,8.85027625420576
18618.351758794,10.2790254185451,7.26517591479906,8.85151403647907
19051.3366834171,10.2696766266872,7.2646786490618,8.85230023006409
19484.3216080402,10.2620129413522,7.26427273450687,8.85265852991953
19917.3065326633,10.2560579919003,7.26395745561757,8.85261248735071
20350.2914572864,10.2518320167693,7.26373209567512,8.85218495223294
20783.2763819095,10.2493517945699,7.26359596674947,8.8513976031744
21216.2613065327,10.2486305432431,7.26354843124636,8.85027053139921
21649.2462311558,10.2496766310453,7.26358888193821,8.84882187487701
22082.2311557789,10.2524770209598,7.2637169846695,8.84706745250618
22515.216080402,10.2570528713828,7.26393215399792,8.84502067748532
22948.2010050251,10.2634011094984,7.26423425082335,8.84269223338672
23381.1859296482,10.2715139717191,7.26462301935454,8.84009009533714
23814.1708542714,10.2813793919149,7.26509832885107,8.83721950739203
24247.1557788945,10.2929798332478,7.26566009603753,8.83408303970881
24680.1407035176,10.306292763489,7.26630826244674,8.83068081896084
25113.1256281407,10.3212900274548,7.26704276311757,8.82701067734982
25546.1105527638,10.3379383572402,7.26786349010463,8.82306845108414
25979.0954773869,10.356264729541,7.26877025163551,8.81884836789378
26412.0804020101,10.3761656326736,7.26976272768229,8.81434342232827
26845.0653266332,10.3975899534855,7.27084042261625,8.80954582843269
27278.0502512563,10.4204801855944,7.26702883442497,8.8044474988956
27711.0351758794,10.4447723168061,7.26827635235002,8.79904054800042
28144.0201005025,10.4703957533105,7.26960649060925,8.79331780736524
28577.0050251256,10.4972732830354,7.27101759964918,8.78727334336855
29009.9899497487,10.5253199026055,7.27250760153175,8.78090296510654
29442.9748743719,10.5544317991616,7.27407394339866,8.77420471190503
29875.959798995,10.584526181792,7.275713554429,8.76717930983754
30308.9447236181,10.6155000312372,7.27742280688505,8.75983058730645
30741.9296482412,10.6472440906412,7.27919748130728,8.75216584077963
31174.9145728643,10.6796431409455,7.28103273419046,8.74419614268743
31607.8994974874,10.7125763465583,7.28292305987696,8.73593658494135
32040.8844221106,10.7459175181951,7.28486219714475,8.72740645252672
32473.8693467337,10.7795354722487,7.28715819242782,8.71862931834671
32906.8542713568,10.8132944526774,7.29376717106994,8.70963295733205
33339.8391959799,10.8470545738627,7.29580345224997,8.70044962585148
33772.824120603,10.8806723759637,7.29785798013067,8.69111568154716
34205.8090452261,10.9140013954935,7.2999217310778,8.68167137291332
34638.7939698492,10.9468928242794,7.30198519541358,8.67216062633686
35071.7788944724,10.9791011320861,7.30403842612869,8.66263070965553
35504.7638190955,11.0105587120064,7.30607111111907,8.65313184158001
35937.7487437186,11.0411216966138,7.30807264567132,8.64371675201093
36370.7336683417,11.0706412901358,7.31003220174328,8.63444020574075
36803.7185929648,11.0989707535619,7.31193882232919,8.62535846872975
37236.7035175879,11.1259664099701,7.31378151484545,8.61652876427569
37669.6884422111,11.1514886727492,7.31554934923618,8.60800870264652
38102.6733668342,11.1770723068048,7.31723155951859,8.59985569927543
38535.6582914573,11.1993328663284,7.31881764742525,8.59212638857736
38968.6432160804,11.2197292683543,7.32029748672525,8.58487604095246
39401.6281407035,11.2381481966772,7.32166142676231,8.57815798995218
39834.6130653266,11.2544860418453,7.32290039372823,8.57202307602313
40267.5979899497,11.2686499412915,7.3240059881389,8.56651911329313
40700.5829145729,11.2805587461362,7.3249705769068,8.56169038740956
41133.567839196,11.2901438945439,7.32578737836212,8.55757717390812
41566.5527638191,11.2973501725303,7.32645053883994,8.55421531425178
41999.5376884422,11.3021372759508,7.32695520021838,8.551635819922
42432.5226130653,11.3044758317456,7.32729755885199,8.54986452434352
42865.5075376884,11.3043563773661,7.32747491581824,8.5489217809288
43298.4924623116,11.3017819567002,7.32748575315311,8.54882216786823
43731.4773869347,11.2967672613649,7.32732950961953,8.54957444615751
44164.4623115578,11.289348584054,7.32700716035006,8.55118126800466
44597.4472361809,11.2795717985809,7.32652045219904,8.553639103877
45030.432160804,11.2674977902899,7.32587249546344,8.55693823464762
45463.4170854271,11.2532007084075,7.32506745042047,8.56106278867556
45896.4020100503,11.2367673503432,7.32411054730999,8.5659908354946
46329.3869346734,11.2182956713832,7.32300802699894,8.57169447047171
46762.3718592965,11.1978942351875,7.32176707427231,8.57814010080275
47195.3567839196,11.1756808540412,7.32039574148477,8.58528858255943
47628.3417085427,11.151781456226,7.31890286351383,8.59309565754949
48061.3266331658,11.1263288472693,7.31729796529161,8.6015122792628
48494.3115577889,11.0978613934077,7.31559116332047,8.61048499748096
48927.2964824121,11.0698035257709,7.31379306268182,8.61995644487489
49360.2814070352,11.0406238799176,7.31191465105655,8.6298658496851
49793.2663316583,11.0104693380552,7.3099671913159,8.64014958983687
50226.2512562814,10.9794873481896,7.30796211421735,8.6507417835282
50659.2361809045,10.9478251702783,7.30591091269555,8.66157491078591
51092.2211055276,10.9156288344947,7.30382503918309,8.6725804589181
51525.2060301508,10.8830422849203,7.30171580732329,8.68368958488247
51958.1909547739,10.8501501292903,7.29959428872998,8.69483378642373
52391.175879397,10.8171125189555,7.2974712518756,8.7059455729333
52824.1608040201,10.7841033747189,7.29535706632438,8.7169591268852
53257.1457286432,10.7512521447335,7.29326163628781,8.72781094551946
53690.1306532663,10.7186830908172,7.29119434586402,8.73844045422068
54123.1155778894,10.6865149903624,7.28423076717143,8.74879057213065
54556.1005025126,10.6548609409642,7.28223994863702,8.75880824608195
54989.0854271357,10.623828213099,7.28030122949964,8.76844484822704
55422.0703517588,10.5935182328376,7.27842232911781,8.77765677619428
55855.0552763819,10.5640266057356,7.27660958160992,8.78640558039291
56288.040201005,10.5354431482767,7.2748685361245,8.79465825328021
56721.0251256281,10.5078512959511,7.27320402505499,8.80238740832004
57154.0100502513,10.4813161422635,7.27162019666978,8.80957134495261
57586.9949748744,10.4559261863316,7.27012054556114,8.8161940069802
58019.9798994975,10.4317499804121,7.26870794691321,8.82224489826879
58452.9648241206,10.4088512266584,7.26738469573392,8.82771886807753
58885.9497487437,10.3872890218623,7.26615255084272,8.83261583727215
59318.9346733668,10.3671180863296,7.2699996720899,8.8369404427048
59751.91959799,10.3483889848297,7.2689537028288,8.84070161464163
60184.9045226131,10.3311483326288,7.26800101894888,8.84391209616272
60617.8894472362,10.315438981346,7.26714180037676,8.84658791515317
61050.8743718593,10.3013339579147,7.2663759533449,8.84874782041866
61483.8592964824,10.2888579850606,7.26570316283563,8.85041269403876
61916.8442211055,10.2780129002076,7.26512294370221,8.85160495238106
62349.8291457286,10.2688287087914,7.26463468924701,8.85234794816524
62782.8140703518,10.2613320638842,7.26423771672976,8.85266538570452
63215.7989949749,10.2555462610389,7.26393130901547,8.85258077376804
63648.783919598,10.2514911995706,7.26371475093836,8.85211686396451
64081.7688442211,10.2491833104162,7.26358735835662,8.85129519841092
64514.7537688442,10.2486354524548,7.26354849906951,8.85013569026665
64947.7386934673,10.2498535231223,7.26359759803758,8.84865627143513
65380.7236180905,10.2528283082884,7.26373422538878,8.84687251081346
65813.7085427136,10.2575783584485,7.26395798694528,8.84479758261529
66246.6934673367,10.2641001774363,7.26426861089266,8.84244189422139
66679.6783919598,10.2723856001123,7.26466589157403,8.83981315237547
67112.6633165829,10.2824220479885,7.26514970317745,8.83691634172112
67545.648241206,10.2941914582722,7.26571996609195,8.83375377052881
67978.6331658291,10.3076707749422,7.26637662268335,8.83032533438772
68411.6180904523,10.3228312908018,7.26711960544933,8.826628662543
68844.6030150754,10.3396454162652,7.26794880007056,8.82265940768097
69277.5879396985,10.3581279278656,7.26886400418521,8.81841166034415
69710.5728643216,10.3781801522372,7.26986488263869,8.81387831783448
70143.5577889447,10.3997503512596,7.27095091990838,8.80905154259021
70576.5427135678,10.4227803809967,7.26714774968028,8.80392324417208
71009.5276381909,10.4472055826267,7.26840345131239,8.79848558394348
71442.5125628141,10.4729547104247,7.26974162871346,8.79273149146104
71875.4974874372,10.4999498991164,7.27116059235828,8.78665518145466
72308.4824120603,10.5281039850124,7.27265821963432,8.78025266025521
72741.4673366834,10.5573154764821,7.27423190860809,8.77352221072571
73174.4522613065,10.5874995085688,7.27587853536458,8.76646484519771
73607.4371859297,10.6185524594878,7.2775944154805,8.75908471656032
74040.4221105528,10.6503644558717,7.27937526956717,8.75138947868492
74473.4070351759,10.6828197215206,7.2812161909642,8.74339058838447
74906.391959799,10.7157968819902,7.28311160585119,8.73510354205105
75339.3768844221,10.7491692437275,7.28505516455587,8.72654804282482
75772.3618090452,10.7828051582859,7.28717779831836,8.71774808734282
76205.3467336683,10.8165684515101,7.29396626763854,8.70873185491192
76638.3316582915,10.8503188684274,7.29600472728545,8.69953205463062
77071.3165829146,10.8839126377265,7.29806056914768,8.69018542205847
77504.3015075377,10.917203048983,7.30012471998419,8.68073258152125
77937.2864321608,10.9500375594535,7.30218762491646,8.67121780179065
78370.2713567839,10.982171003595,7.30423929683373,8.66168866797626
78803.256281407,11.0135450234395,7.30626939297279,8.65219566240855
79236.2412060302,11.0440097672281,7.30826728240532,8.64279174040248
79669.2261306533,11.0734166061186,7.31022212044991,8.63353184002632
80102.2110552764,11.1016190591393,7.31212294242473,8.62447234797165
80535.1959798995,11.1284737971303,7.31395875756991,8.61567055233375
80968.1809045226,11.1538416720654,7.31571864759011,8.6071840709249
81401.1658291457,11.1792662326152,7.31739186842984,8.59907026874715
81834.1507537688,11.2013464611181,7.31896795384294,8.59138567226857
82267.135678392,11.2215508172965,7.32043681928169,8.58418538773953
82700.1206030151,11.2397667943231,7.32178886504632,8.57752253076493
83133.1055276382,11.2558916769505,7.32301507820909,8.57144767346706
83566.0904522613,11.2698335797425,7.32410713291626,8.56582242085636
83999.0753768844,11.2815124138365,7.32505748642144,8.56124838614233
84432.0603015075,11.2908607628611,7.32585946267444,8.55720776772301
84865.0452261306,11.2978246492533,7.32650730997151,8.55392187674276
85298.0301507538,11.3023649801452,7.32699622580356,8.55142127003503
85731.0150753769,11.3044541679529,7.32732237469807,8.54973129831272
86164,11.3040840845362,7.32748297271029,8.54887180351628


==> figures/tikzPlots/csv-files/KS1.csv <==
1e-06,114.619055481353,113.740556560607,110.913856308819,105.339914842195,94.1225038668779,27.487887030191,94.287686973,105.414142672776,110.953528007746,113.75860053223,114.618970404262,113.722910947862,110.874550573367,105.26553428587,93.9556705618943,30.6106827614063,94.4510564039008,105.48757010914,110.992334775149,113.775884052241
1.04737089795945e-06,114.622512890737,113.743534805643,110.915809362588,105.340907133535,94.1231218392433,28.2502787931816,94.288311689566,105.415174017528,110.955551048965,113.761642705447,114.622427615547,113.725880974445,110.876493126071,105.266519174461,93.9562915975224,31.1498188095173,94.4516787535619,105.488609468088,110.994369051148,113.77893489149
1.09698579789238e-06,114.626299856003,113.74679733225,110.917949419924,105.341994779638,94.1237995371151,29.0161764039083,94.2889967708224,105.416304447327,110.95776774538,113.764975202671,114.626214363886,113.72913450482,110.878621682949,105.267598710078,93.9569726586887,31.7051269810656,94.4523612349726,105.489748677947,110.996598050678,113.782276873889
1.14895100018731e-06,114.630447185555,113.750370796384,110.92029413198,105.343186850463,94.1245427107863,29.7852981470492,94.289748026051,105.417543382389,110.960196365997,113.768625234465,114.630361455935,113.732698123352,110.880953802043,105.268781896096,93.9577195253776,32.2760469009824,94.4531096341407,105.490997230917,110.999040142101,113.785937285194
1.20337784077759e-06,114.634988446898,113.754284257279,110.922862764846,105.344493259901,94.125357659747,30.5573827440815,94.2905718188501,105.418901118527,110.962856849281,113.772622462275,114.634902457295,113.736600811508,110.88350864806,105.270078573778,93.9585385297683,32.8619835658268,94.4539302889965,105.49236550132,111.001715372023,113.789945868501
1.26038292967973e-06,114.639960189493,113.758569374844,110.925676337007,105.345924840516,94.1262512842477,31.3321882340214,94.2914751190747,105.420388904516,110.965770944838,113.776999199243,114.639873915355,113.740874144783,110.88630712918,105.271499496507,93.9594366081135,33.4623148162327,94.4548301410736,105.493864823504,111.004645607675,113.794335025521
1.32008840083142e-06,114.645402180685,113.763260619337,110.928757766416,105.347493424139,94.1272311415275,32.109490852655,94.2924655594555,105.422019025461,110.968962364931,113.781790623414,114.645315595211,113.745552501919,110.889372043432,105.273056409846,93.9604213573167,34.0763986310393,94.4558167918381,105.495507575788,111.007854689141,113.799140030268
1.38262217376466e-06,114.651357654411,113.768395493268,110.932132027401,105.349211928614,94.1283055070929,32.8890839239495,94.2935514972769,105.423804892494,110.972456946018,113.78703500325,114.651270728358,113.750673286315,110.892728234887,105.274762137708,93.9615010965996,34.703580097374,94.4568985640426,105.497307270772,111.011368591657,113.80439925506
1.44811822767453e-06,114.657873572099,113.774014765204,110.935826317536,105.35109445097,94.1294834414581,33.6707767745861,94.2947420815246,105.425761139052,110.97628282042,113.792773935083,114.657786273576,113.756277159348,110.896402759767,105.276630674932,93.9626849346763,35.3431979376016,94.4580845685098,105.499278652264,111.015215598061,113.810154408473
1.51671688847092e-06,114.665000894791,113.780162714913,110.939870234458,105.353156367275,94.1307748627859,34.4543936801569,94.2960473259309,105.427903723997,110.980470598077,113.799052591901,114.664913189038,113.762408285014,110.900425062495,105.278677286491,93.9639828428764,35.9945905019091,94.459384776771,105.501437799069,111.019426481361,113.81645078462
1.58856512942805e-06,114.672794865099,113.786887388884,110.944295962462,105.355414439366,94.132190625888,35.239772849497,94.2974781883743,105.430250041742,110.985053558159,113.805919982444,114.67270671425,113.769114584967,110.904827161483,105.280918613563,93.9654057346851,36.6571011627723,94.4608101000074,105.50380223584,111.024034697168,113.823337522729
1.66381688607613e-06,114.681315297061,113.794240864897,110.949138468461,105.357886928598,94.1337426080732,36.0267654518669,94.2990466571091,105.432819039534,110.990067850079,113.8134292192,114.681226659899,113.7764480026,110.909643844282,105.283372786584,93.9669655521932,37.3300830733643,94.4623724747653,105.506391051083,111.029076585543,113.830867875613
1.74263338600965e-06,114.690626871344,113.802279523747,110.954435706658,105.36059371668,94.1354438023509,36.8152346902131,94.3007658443217,105.435631341909,110.995552703172,113.82163779332,114.690537703032,113.78446477433,110.914912871443,105.286059545369,93.9686753599749,38.0129032751514,94.4640849559323,105.509225022384,111.034591581507,113.839099485012
1.82518349431904e-06,114.700799432468,113.811064325681,110.960228830943,105.363556433548,94.1373084185216,37.6050549225075,94.3026500875308,105.438709382259,111.001550643946,113.83060785389,114.70070968427,113.793225705603,110.920675188107,105.28900036625,93.9705494469326,38.7049461598758,94.4659618174842,105.512326748745,111.040622433108,113.848094661258
1.9116440753857e-06,114.711908283893,113.820661088343,110.966562413634,105.366798592123,94.1393519927018,38.3961108321576,94.3047150593599,105.442077541294,111.008107719441,113.840406488231,114.711817902882,113.80279644849,110.926975141969,105.292218596094,93.9726034366673,39.4056163075226,94.468018661519,105.515720789831,111.047215425556,113.857920663894
2.00220037181558e-06,114.724034475774,113.831140762234,110.973484668723,105.370345729606,94.1415915058474,39.1882966476604,94.3069778862255,105.445762292019,111.01527372468,113.851105999071,114.723943404526,113.813247776852,110.933860705792,105.295739592851,93.9748544069519,40.1143407346633,94.4702725361112,105.519433811723,111.054420609391,113.868649979086
2.09704640132323e-06,114.737265079075,113.84257969871,110.98104767724,105.374225554807,94.1440455118498,39.981515411032,94.309457276487,105.44979235063,111.023102431679,113.862784173428,114.737173255349,113.824655854147,110.941383702103,105.29959087216,93.9773210188938,40.830570596922,94.472742062517,105.52349473858,111.062292030136,113.880360588626
2.19638537241655e-06,114.751693438419,113.855059904467,110.989307611687,105.37846810074,94.146734275782,40.7756782940392,94.3121736586028,105.454198832481,111.031651816755,113.875524536947,114.751600794827,113.837102487838,110.949600027056,105.30380225923,93.9800236563799,41.5537823955098,94.4754475722611,105.527934909329,111.070887956126,113.893136224258
2.30043011977292e-06,114.767419394619,113.868669275225,110.998324955768,105.383105881435,94.14967992287,41.5707039608819,94.3151493298305,105.459015411991,111.040984282137,113.88941658616,114.767325858291,113.850675363161,110.958569869727,105.308406045014,93.9829845763983,42.2834787412318,94.4784112546235,105.532788238239,111.080271100489,113.907066599747
2.40940356023953e-06,114.784549466291,113.883501799962,111.008164714777,105.388174051615,94.1529065987523,42.3665179757017,94.3184086159875,105.464278484966,111.051166866953,113.904555989741,114.78445495853,113.865468247614,110.968357922226,105.313437145282,93.9862280708193,43.0191887305181,94.4816573150219,105.538091377835,111.090508832312,113.922247611747
2.52353917043477e-06,114.803196978218,113.899657725547,111.01889661104,105.393710567434,94.1564406415682,43.1630522531011,94.3219780427567,105.470027331436,111.062271441686,113.921044748339,114.803101414155,113.881581156077,110.979033575074,105.318933260893,93.9897806401988,43.7604679873211,94.4852121447537,105.543883882204,111.101673371036,113.938781498983
2.6430814869741e-06,114.823482122387,113.917243670025,111.030595257729,105.399756346096,94.1603107663814,43.9602445497474,94.3258865189819,105.4763042766,111.074374879065,113.93899130088,114.82338541064,113.899120464836,110.990671091222,105.324935037042,93.9936711801372,44.5068984225893,94.4891045025113,105.550208368266,111.113841956983,113.956776947626
2.76828663039207e-06,114.845531935781,113.936372671116,111.043340303185,105.406355421571,94.1645482623959,44.7580379950748,94.3301655323346,105.483154846936,111.087559193124,113.958510563585,114.845433978117,113.918198961131,111.003349750896,105.331486218803,93.9979311806814,45.2580877598633,94.4933657080268,105.557110672018,111.127096989693,113.976349129032
2.89942285388288e-06,114.869480177211,113.957164154757,111.057216536597,105.413555093123,94.1691872033603,45.556380659096,94.3348493576622,105.490627917909,111.101911636848,113.979723886167,114.869380868224,113.938935813091,111.017153958171,105.338633799681,94.0025949391963,46.0136688716875,94.4980298481171,105.564639996127,111.141526124418,113.997619654285
3.03677111803546e-06,114.895467083772,113.979743806818,111.072313944517,105.421406062636,94.1742646714725,46.3552251553676,94.3399752782309,105.498775849039,111.117524747426,114.00275890798,114.895366310583,113.96145644325,111.032173298848,105.346428159239,94.0076997870588,46.7732989672837,94.5031339953091,105.572849044591,111.157222315726,114.02071642825
3.18062569279412e-06,114.923638986024,114.004243329537,111.088727706324,105.42996255606,94.1798209950023,47.1545282772163,94.3455838199707,105.507654601314,111.134496326707,114.027749295307,114.923536628004,113.985892287204,111.0485025378,105.354923185168,94.0132863304299,47.5366586675137,94.5087184391045,105.581794139389,111.174283795719,114.045773384291
3.33129478793467e-06,114.954147759869,114.030800062815,111.106558115312,105.439282423513,94.1858999997301,47.9542506654311,94.3517189986924,105.517323831178,111.152929343052,114.054834339631,114.9540436884,114.012380417635,111.06624154254,105.364176374406,94.0193987052524,48.303450998771,94.5148269298105,105.591535313253,111.192813972979,114.072930079434
3.48910121340677e-06,114.98715009247,114.059556449497,111.125910410781,105.449427211761,94.1925492741698,48.7543565057328,94.3584285801073,105.527846954442,111.17293173943,114.084158395731,114.987044170756,114.041063012825,111.085495118488,105.374248907104,94.0260848464904,49.0734003331964,94.5215069347095,105.602136371862,111.212921237028,114.102331128811
3.65438307095725e-06,115.022806539675,114.090659323229,111.146894505331,105.460462201986,94.1998204483916,49.5548132544647,94.3657643523102,105.53929117265,111.194616131488,114.115870138017,115.022698622602,114.07208664831,111.10637274019,105.385205686422,94.0333967714845,49.8462512986289,94.5288099061747,105.613664917896,111.234718651915,114.134125457741
3.82749447851631e-06,115.061280353391,114.124258997643,111.169624590629,105.47245640494,94.2077694861018,50.355591391087,94.3737824102191,105.551727453606,111.218099378437,114.150121613779,115.061170287458,114.105601390414,111.12898816186,105.397115336357,94.0413908771384,50.6217676780311,94.5367915611575,105.62619232855,111.258323521732,114.168465350138
4.00880632889846e-06,115.102736059531,114.160508136683,111.194218604428,105.485482504858,94.2164569894687,51.1566641962074,94.3825434512825,105.565230457021,111.243502009185,114.187067073252,115.102623682865,114.141759671506,111.153458890063,105.410050149032,94.0501282504914,51.3997313148002,94.5455121712925,105.639793677389,111.283856810412,114.205505273144
4.19870708444391e-06,115.147337770711,114.199560388081,111.220797541597,105.49961674284,94.2259485160183,51.9580075540337,94.392113081599,105.579878395626,111.270947486271,114.226861558752,115.147222913161,114.180714928936,111.179905501361,105.424085972294,94.059674992069,52.1799410374233,94.5550368626921,105.65454759079,111.311442398327,114.245400460282
4.39760360930272e-06,115.195247222986,114.241568765506,111.249484592682,105.514938730026,94.236314906772,52.7595997782933,94.4025621314351,105.595752821714,111.300561291094,114.269659238917,115.195129706325,114.222619993155,111.208450788472,105.439302028001,94.0701025512545,52.9622116143282,94.5654359243419,105.670536028836,111.341206159155,114.288305239216
4.6059220411451e-06,115.246621532852,114.286683770026,111.280404095149,105.531531180705,94.2476326246768,53.5614214608194,94.4139669790173,105.612938328959,111.332469815787,114.315611479409,115.246501171092,114.267625215544,111.239218720081,105.455780651229,94.0814880728023,53.7463727475328,94.5767851238976,105.687843980435,111.373274842398,114.334371095596
4.82410870416537e-06,115.301610679557,114.33505124831,111.313680285199,105.549479555718,94.259984102302,54.3634553421578,94.4264098814077,105.631522159705,111.366799050108,114.364864648576,115.30148727938,114.315876333317,111.27233320216,105.473606940859,94.0939147535403,54.5322681117639,94.5891660296192,105.70655906278,111.40777474997,114.383744471585
5.05263106533568e-06,115.360354728503,114.386809993715,111.349435842076,105.568871607278,94.2734580977753,55.165686203692,94.4399793113037,105.651593708762,111.403673056139,114.41755766552,115.36022808983,114.36751207744,111.307916632655,105.492868312694,94.1074722082968,55.3197544440806,94.6026663372127,105.726771016133,111.44483019975,114.436564306732
5.29197873595844e-06,115.422980824089,114.442089106921,111.387790222327,105.589796817616,94.2881500580245,55.9681007809207,94.4547702987334,105.673243916266,111.443212229428,114.473819308908,115.422850740775,114.422661540078,111.34608824683,105.513653947575,94.122256844179,56.1087006876656,94.6173802004893,105.748571086474,111.484561774921,114.49295933971
5.54266452066311e-06,115.489599994473,114.501005145086,111.428857788518,105.612345726029,94.304162488617,56.7706876976347,94.4708847769069,105.696564544483,111.48553135278,114.533765317424,115.48946625515,114.481441330324,111.386962257609,105.536054129056,94.1383722425386,56.8989871923033,94.6334085650557,105.772051290907,111.527084365514,114.553045202083
5.8052255160949e-06,115.560303826002,114.563659102363,111.472745745679,105.636609141806,94.3216053298766,57.5734374208406,94.4884319319461,105.721647336673,111.530737458056,114.597495326858,115.560166215055,114.543952560766,111.430645803931,105.560159468099,94.1559295483325,57.6905049731198,94.6508595047288,105.797303563995,111.572505017809,114.616921349393
6.08022426164943e-06,115.635161080818,114.630133279461,111.519551909052,105.662677244537,94.3405963395369,58.3763422363435,94.5075285568992,105.748583060398,111.578927522103,114.665089703873,115.635019379509,114.610277722348,111.47723673037,105.586060016177,94.175047867138,58.4831550283729,94.6698485610793,105.824418787524,111.620920618102,114.684667889887
6.36824994471859e-06,115.71421434659,114.700488115312,111.569362338458,105.69063857824,94.3612614829982,59.1793962449368,94.5282994113754,105.777460442985,111.630186035098,114.736606351914,115.714068334305,114.680477520263,111.526821232974,105.613844273112,94.1958546708582,59.2768477164297,94.6904990874719,105.853485711602,111.672415449518,114.756342386682
6.66991966303011e-06,115.797476821416,114.774759068843,111.622248887383,105.720578951877,94.3837353333026,59.9825953791406,94.5508775893272,105.808365013314,111.684582492659,114.812077579572,115.797326277044,114.754587758622,111.579471418975,105.643598101981,94.218486214159,60.0715021915163,94.7129426002055,105.884589781485,111.727058673702,114.831976723982
6.98587974678525e-06,115.884929348651,114.852953652402,111.678266728201,105.752580265853,94.4081614842453,60.7859374403803,94.5754048989805,105.841377871532,111.742168876638,114.891507135088,115.884774052073,114.832616375183,111.635242841353,105.675403570429,94.2430879649316,60.8670458973514,94.7373191408815,105.917811892064,111.784901802826,114.911574141287
7.31680714342719e-06,115.97651782444,114.935048729447,111.737451928138,105.786719292065,94.4346929815852,61.5894221563926,94.6020322606335,105.876574416534,111.802977202694,114.974867521325,115.976357558115,114.914540738524,111.694172082353,105.709337745588,94.2698150535562,61.6634141173429,94.7637776559133,105.953227100256,111.845976240492,114.995106550163
7.66341086800746e-06,116.072151104104,115.020988196463,111.799819162659,105.823066443517,94.463492779058,62.3930512584936,94.6309201299823,105.914023069885,111.867017224657,115.062097712333,116.071985654741,115.000305327478,111.756274472185,105.745471478235,94.2988327474159,62.4605495796408,94.7924764010939,105.99090333442,111.910290982065,115.082512254834
8.02643352225717e-06,116.171699531126,115.110681171601,111.865359663023,105.861684578259,94.494734227771,63.1968285781321,94.6622389566868,105.953784043681,111.934274395345,115.153101394487,116.171528691414,115.08981991525,111.821542039191,105.783868220449,94.3303169589043,63.2584021149532,94.8235833812802,106.030900148805,111.977830574514,115.173694199636
8.40665288561832e-06,116.274994203664,115.204000809292,111.934039501576,105.902627890663,94.5286016094383,64.0007601618938,94.6961696899501,105.995908208235,112.004708189637,115.247745851072,116.274817774048,115.182958377458,111.889941794712,105.824582929292,94.3644547969616,64.0569283646667,94.8572768373907,106.073267579483,112.048553441934,115.268518862153
8.80488358164347e-06,116.381827077947,115.300783850287,112.00579832096,105.945940950406,94.56529072565,64.8048544038213,94.7329043447554,106.040436122683,112.07825089731,115.345861598527,116.381644868426,115.279558233695,111.961414458552,105.867661116339,94.4014451738231,64.8560915364462,94.8937457948796,106.118045165389,112.122390684453,115.366815900083
9.22197882333432e-06,116.491951985654,115.400831000031,112.080548610742,105.991657955059,94.60500955675,65.6091221935899,94.7726466438812,106.087397296831,112.154806989308,115.447242865078,116.491763817574,115.379421015708,112.035873728413,105.913138108445,94.4414994799443,65.6558612041342,94.9331906894101,106.165261203346,112.199245454288,115.468378642265
9.65883224115871e-06,116.605086614031,115.503908204973,112.158175626329,106.039802265228,94.6479790046693,66.4135770787464,94.8156127516155,106.136809755073,112.234253151183,115.551648978352,116.604892321864,115.482313532124,112.113206188202,105.961038588206,94.4848423407555,66.4562131484409,94.9758240863397,106.214932308372,112.27899300257,115.5729654901
1.01163797976621e-05,116.720915464272,115.609748867191,112.238538030006,106.090386290926,94.6944337339619,67.2182354389085,94.8620321149336,106.188679972223,112.31643906104,115.658806698623,116.720714897345,115.587970070496,112.193271935246,106.011376482395,94.5317124687091,67.2571292346292,95.0218715105463,106.267063349477,112.361481473956,115.680302265494
1.05956017927761e-05,116.839093767024,115.718057003684,112.321469312659,106.143411793713,94.7446231240154,68.0231166695669,94.9121484264877,106.243003245991,112.401188966658,115.768413499767,116.838886791182,115.696095543473,112.275905985333,106.064155262609,94.5823636227412,68.0585973231875,95.0715724017702,106.321647825934,112.446533503241,115.790085506897
1.10975249641207e-05,116.959252295783,115.828511319582,112.406780027786,106.19887066066,94.7988123426995,68.8282433729658,94.9662207207988,106.299764561277,112.488304088273,115.880141762638,116.959038794967,115.806369548833,112.360920487743,106.119368714032,94.6370656845002,68.8606112093667,95.1251812077342,106.378668739276,112.53394863977,115.901986677532
1.16232246867985e-05,117.081002981616,115.940770126408,112.49426083797,106.25674619328,94.8572835473412,69.6336415534983,95.0245246103398,106.358939987393,112.577565841094,115.993643807428,117.080782859321,115.918451275022,112.448107751085,106.177002215494,94.6961058562881,69.6631705874905,95.1829686226205,106.438100002003,112.623506592939,116.015657211832
1.21738272773966e-05,117.203945198239,116.054476999746,112.583686339763,106.317014937509,94.9203372127394,70.4393408151757,95.0873536616071,106.420498631057,112.668739836725,116.108557655062,117.203718378843,116.031985146999,112.537244046701,106.237034557082,94.7597899794788,70.4662810361299,95.2452229718925,106.499908405541,112.714971257071,116.13073428959
1.27505124071301e-05,117.327672557211,116.169267037505,112.674819598058,106.379649060254,94.9882935779448,71.2453745590305,95.1550209028337,106.484405146409,112.761580587554,116.224513375056,117.327438987136,116.146607074028,112.628094121523,106.299440301234,94.8284439642004,71.2699540206192,95.3122517359711,106.564056148206,112.808095438781,116.246847194757
1.3354515629299e-05,117.451780030695,116.284773552697,112.767417287777,106.444619255059,95.061494193851,72.0517801788179,95.2278604448424,106.550622779502,112.855836805152,116.341139850694,117.451539679382,116.261951133638,112.720416319068,106.364192670402,94.902415311445,72.0742069099614,95.3843831950682,106.630503899924,112.902626176965,116.363624089415
1.39871310264724e-05,117.575871205355,116.400635015095,112.861235311583,106.511898135534,95.1403035425897,72.8585992540673,95.3062291850338,106.619116900227,112.951257155184,116.45807177378,117.575624066031,116.377656506397,112.813968178063,106.431266920644,94.9820746977845,72.8790630059421,95.4619681658988,106.699214355887,112.998310517084,116.480699014884
1.46497139830728e-05,117.699565466398,116.51650204566,112.956034739397,106.581464051945,95.2251106877545,73.6658777403872,95.3905085521609,106.68985895128,113.047596309531,116.574956671699,117.699311556605,116.493374465519,112.90851235521,106.500644137346,95.0678175810093,73.6845515831941,95.5453817885448,106.770156207826,113.0949015797,116.597718922572
1.53436840893001e-05,117.822504915823,116.632044267014,113.051587900673,106.65330524561,95.3163309022262,74.473666157893,95.4811062370136,106.762830723182,113.144621122784,116.691461769905,117.822244277695,116.608775224631,113.003822703592,106.572315368555,95.1600657728846,74.4907079399982,95.6350253091021,106.843308441014,113.192164749898,116.7143505377
1.60705281826164e-05,117.944360843316,116.746956822407,113.147684454723,106.727424238994,95.4144072085776,75.2820197796253,95.5784578422011,106.838028848321,113.242116756189,116.807280503138,117.944093543586,116.723554456115,113.099690332435,106.646285994661,95.2592689135767,75.2975734606777,95.7313277916681,106.918664849063,113.289883810286,116.830286869262
1.68318035333096e-05,118.064839590915,116.860966394118,113.244137268342,106.803842348066,95.519811756491,76.0909988227865,95.6830283736805,106.915469396601,113.339892577748,116.922138507912,118.064565720639,116.837439310813,113.195929477736,106.722580221768,95.3659057719491,76.1051956914719,95.8347476825325,106.996238648335,113.387866846119,116.945253199007
1.76291411809595e-05,118.183687682131,116.973836578492,113.34078794326,106.882604198384,95.6330469531478,76.9006686464302,95.7953134883297,106.995192451454,113.437787681972,117.03579895584,118.183407356137,116.950193796125,113.292383026326,106.801245580854,95.4804852876564,76.9136284326532,95.9457741409129,107.076067070084,113.485951766092,117.059012409268
1.84642494289554e-05,118.300696120805,117.085372507289,113.437511857359,106.963782127808,95.7546462568586,77.7110999598037,95.9158404064075,107.077266547838,113.535675895685,117.148067120248,118.30040947686,117.061623401924,113.388927557211,106.882357316101,95.6035472655351,77.7229318502798,96.0649280449158,107.158215811534,113.584011305387,117.171369542437
1.93389175045523e-05,118.415703802283,117.195424641275,113.534222611429,107.047480366366,95.8851745419358,78.522369045777,96.0451683957542,107.16179286294,113.633470165226,117.258794105144,118.415411000003,117.171578899948,113.485477791737,106.9660225532,95.7356626308122,78.5331726112741,96.1927625791756,107.242783236389,113.681957406694,117.282175521511
2.02550193923067e-05,118.528600017458,117.303891699855,113.630875805345,107.133838896803,96.0252279444058,79.3345580036183,96.1838887364486,107.248909064633,113.73112625337,117.367879703487,118.528301236981,117.279959280197,113.581990376082,107.052384151192,95.8774331555946,79.3444240454007,96.3298633122045,107.329904229885,113.779744908015,117.391329999052
2.12145178491063e-05,118.639326066519,117.41072272753,113.727472101468,107.223036916213,96.175433103897,80.1477550147614,96.3326240805675,107.338792740885,113.828645708693,117.475274388679,118.639021506965,117.386713824833,113.678466953435,107.141624158112,96.0294905732526,80.1567663371579,96.4768476770647,107.419753631824,113.877374500512,117.49878333882
2.22194686093952e-05,118.747876031925,117.515918332041,113.824059566409,107.315295838437,96.3364457269967,80.9620546341272,96.4920271317118,107.431664353412,113.926078103596,117.580980476964,118.747565909702,117.491843354181,113.774956516484,107.233966809686,96.1924950077379,80.9702867495682,96.6343637785817,107.51254919138,113.97489495324,117.604537768132
2.32720247896041e-05,118.854296787758,117.61953115834,113.920735312866,107.41088179658,96.5089484114628,81.7775581080401,96.6627785829309,107.527789679237,114.023522567616,117.685052527416,118.85398133473,117.595400708747,113.871557061405,107.329681029907,96.3671326595076,81.785079880374,96.8030884638047,107.608554007992,114.072404631993,117.708647767899
2.43744415012222e-05,118.958687343804,117.721665685785,114.01764648923,107.510107623618,96.6936476886483,82.5943737178494,96.8455842693376,107.627481722623,114.121128668221,117.787597068976,118.958366805397,117.69749055442,113.968416590484,107.429082410698,96.554112708284,82.6012479492648,96.9837246095238,107.708078441642,114.170052365057,117.811219790078
2.55290806823952e-05,119.061197637179,117.822477452355,114.114990684779,107.61333430489,96.8912702629548,83.4126171460989,97.0411715126558,107.731102095714,114.219096710807,117.888771759957,119.060872270448,117.798268614497,114.065733530689,107.532534663621,96.7541634149622,83.4189011125289,97.176997601018,107.811481491735,114.268037728159,117.912411408155
2.67384161583994e-05,119.162026891605,117.922171818946,114.213015831777,107.720971908475,97.1025584515613,84.2324118595438,97.2502846587191,107.83906187804,114.317677542369,117.988784094227,119.161696963328,117.89794044141,114.163756648973,107.640450548703,96.9680274300161,84.23815779902,97.383650999363,107.91917165575,114.366610833588,118.012430015009
2.80050389418363e-05,119.261421665147,118.021002389171,114.31201969245,107.833480007129,97.328264854398,85.0538895005758,97.4736798349215,107.951821972286,114.417171949244,118.087889770203,119.261087449975,117.996759843496,114.262784551871,107.753292293089,97.1964563430379,85.0591450586224,97.6044414200267,108.031607286019,114.466071714344,118.111531184432
2.93316627839004e-05,119.359673701808,118.119269196188,114.412349018957,107.95136760861,97.5691463125433,85.8771902757478,97.7121189820861,108.069892976148,114.51792973865,118.186390834481,119.359335480525,118.095027078195,114.36316485704,107.871571515395,97.4402045366934,85.8819989115595,97.8401326724499,108.149296465464,114.566769393447,118.210016808191
3.07211299886176e-05,119.457117691968,118.217316758754,114.514398468705,108.075192609899,97.8259572419106,86.7024633271369,97.9663632432726,108.193834588121,114.620348587306,118.284633702276,119.456775749882,118.193086913814,114.465293118736,107.995848670357,97.7000224373251,86.7068646839652,98.0914892380042,108.272796421004,114.669100722035,118.308233110844
3.21764175025074e-05,119.554129032162,118.315532095042,114.618609346619,108.205560785713,98.0994424570701,87.5298670693046,98.2371658195819,108.324254559127,114.724872729065,118.38300714293,119.553783657658,118.291326648323,114.569611578495,108.126732023378,97.9766492824095,87.533897312185,98.359269191137,108.402712487401,114.773509058475,118.406568630607
3.37006432927193e-05,119.651121657376,118.414342765958,114.725468231345,108.34312431367,98.3903296259347,88.359569471619,98.52526442877,108.46180719316,114.831991538312,118.481940301709,119.650773140656,118.390174156864,114.676607797672,108.26487615659,98.2708055506558,88.3632615953005,98.6442166944168,108.539696625361,114.880482845528,118.50545223751
3.52970730273065e-05,119.74854599987,118.514215000703,114.835505524948,108.488579828406,98.699321518287,89.1917482627292,98.8313735249632,108.607191389342,114.942238048112,118.581900810045,119.748194631885,118.490096020654,114.786813211129,108.410979998261,98.5831852220965,89.1951323724191,98.9470542211737,108.684445486834,114.990554124757,118.605351240985
3.69691270719502e-05,119.846887108516,118.615651937282,114.949293946508,108.642665986233,99.0270882281079,90.0265910310422,99.156176455401,108.761148206432,115.056187422607,118.683393016234,119.846533180092,118.591595769944,114.900801622216,108.565784356763,98.9144480514602,90.029694598349,99.2684746779301,108.837698008869,115.104297007923,118.706769618911
3.87203878181256e-05,119.946662942489,118.719191990291,115.067446970115,108.806160511476,99.3742595597894,90.8642951921686,99.5003177413279,108.924457919787,115.174455383097,118.786956348191,119.946306743666,118.695212253302,115.019187639307,108.730068930175,99.2652120468102,90.8671432884181,99.6091336112477,109.000232506108,115.222326104958,118.810246379743
4.05546073584083e-05,120.048422833567,118.825407338289,115.190617187971,108.979876686727,99.7414177701599,91.7050677915278,99.8643956734415,109.09793653136,115.297696567281,118.89316379992,120.048064653116,118.801518125466,115.142625034376,108.904648753949,99.6360463455546,91.7076833004291,99.9696416884804,109.172863222335,115.345294888206,118.916354049379
4.24757155253689e-05,120.152746092559,118.934902503934,115.319494560241,109.164659242817,100.129090850753,92.549125107676,100.248955406544,109.282431686339,115.426602782073,119.002620514192,120.152386217689,118.911118426885,115.271804985089,109.090370042925,100.027464670482,92.5515289191397,100.350557637986,109.356436294215,115.473893953478,119.025697255325
4.44878283112759e-05,120.260240717935,119.04831298205,115.454804495718,109.361379601183,100.537746517363,93.3966920195449,100.65448272256,109.478817946496,115.561901092701,119.115962416063,120.259879434168,119.024649210038,115.407454144282,109.288105381227,100.439919529056,93.3989032062893,100.752381820846,109.551825076495,115.608849120777,119.138911362792
4.65952566866468e-05,120.371542148566,119.166303854239,115.597305691508,109.570930422261,100.967787046787,94.2480010987458,101.081398605838,109.687991370771,115.704351674999,119.233854835279,120.371179739754,119.142776151069,115.550332464955,109.498748214863,100.873797290081,94.2500370771768,101.17555058286,109.759924778034,115.750919301706,119.256661100871
4.88025158365443e-05,120.487311987757,119.289568313597,115.747787646489,109.794219418871,101.419545064577,95.1032913865476,101.530054740347,109.910863358545,115.854745344255,119.356991040716,120.48694873624,119.266193070227,115.701230695448,109.723206607559,101.32941423402,95.1051680632611,101.620431503121,109.981646362633,115.900894046965,119.379639101964
5.11143348344017e-05,120.608236612508,119.418826009687,115.907067752401,110.032162403578,101.893280344294,95.962806814218,102.000729996439,110.148353720637,116.013900663036,119.486090596576,120.607872799367,119.395620271173,115.86096744869,109.962396230727,101.807013628565,95.9645387193445,102.087319615016,110.217909677844,116.059590676357,119.508564264281
5.35356667741072e-05,120.735025570097,119.554821112281,116.075987858602,110.285675553537,102.389177630396,96.8267942252863,102.493627927491,110.401382957212,116.182660522457,119.621897438476,120.734661475506,119.531802597616,116.030385741646,110.21723257332,102.306763831809,96.8283946337817,102.576434629229,110.469635788762,116.227850885652,119.644179835586
5.60716993820546e-05,120.868409653874,119.698319982609,116.255410202005,110.555666894954,102.907345446363,97.6955009590756,103.008875246549,110.670863740004,116.361888086682,119.765177557817,120.868045557509,119.675507095958,116.210348896736,110.488622376161,102.828757374582,97.6969820009544,103.087919138611,110.737738511808,116.406536719923,119.787251106644
5.87278661318949e-05,121.009138541568,119.850108333212,116.446212592988,110.843027031132,103.447815799949,98.5691719566837,103.54652120321,110.95769161788,116.552461989484,119.91671617509,121.008774723068,119.82752016502,116.401735696354,110.777454317424,103.373010924156,98.5705447170919,103.621837734844,111.023115164894,116.5965258018,119.938562595054
6.1509857885805e-05,121.157977872795,120.010987752241,116.649282751335,111.148619162173,104.010544651749,99.4480463535105,104.106537734354,111.26273498855,116.755270674617,120.077314277505,121.157614612239,119.988644068698,116.605434685106,111.084588999956,103.939465986723,99.4493209634431,104.178176919472,111.326636574119,116.798705705928,120.098914594852
6.44236350872137e-05,121.315705638077,120.181771465546,116.865511693941,111.473268469039,104.595412974087,100.332353526405,104.688820221843,111.586824403834,116.971205779063,120.247784393676,121.315343216481,120.159692684952,116.82233752218,111.410848315774,104.527990168363,100.333539244788,104.756845650174,111.649136401822,117.01396737802,120.269118964592
6.74754405311069e-05,121.483107750068,120.363279210686,117.095786088186,111.817750958374,105.202228197041,101.222308568396,105.29318865818,111.930741299507,117.201154469888,120.428945478698,121.482746449869,120.341486365363,117.053331298661,111.757004286419,105.138378785811,101.22341385617,105.357676329386,111.991399884664,117.243197508403,120.449994027141
7.06718127392749e-05,121.660972669275,120.556331101496,117.340979501691,112.182781885132,105.830725818337,102.118107169494,105.91938899895,112.295206261547,117.445990661722,120.621616787228,121.660612774811,120.534845784073,117.299289751564,112.123767498069,105.77035660033,102.119139756271,105.980426018232,112.354152091631,117.487269786044,120.642358458656
7.40195999691565e-05,121.850084962158,120.761740370693,117.60194250043,112.569003885881,106.480570944565,103.019919887792,106.567094469253,112.680866956614,117.706565062491,120.826610620655,121.849726760124,120.740584663826,117.561063327794,112.511775265502,106.42357944082,103.020886831571,106.624777645083,112.738045828433,117.747034979504,120.847024052625
7.75259748862946e-05,122.051217679633,120.98030489171,117.879491572443,112.976974964735,107.151359532242,103.927885800492,107.235906590143,113.088285864015,117.983694019619,121.044723847739,122.050861459539,120.959501280625,117.839468076648,112.921579667345,107.097635485397,103.928793540863,107.290340974818,113.143649324933,118.023309815754,121.064787258057
8.11984499318401e-05,122.265123459536,121.212797400026,118.174396883118,113.40715647475,107.842619107382,104.842105528802,107.925355699141,113.51792794774,118.278147166905,121.276728116577,122.264769514172,121.192368667649,118.135273378242,113.353635595043,107.792045982568,104.842959933994,107.976653111077,113.571433844391,118.316864655627,121.296419409346
8.50448934180267e-05,122.492524278197,121.45995435909,118.487368899053,113.859901229412,108.553808759642,105.762633633266,108.634900754533,113.970148399359,118.590633902524,121.523358699895,122.492172904144,121.439923464001,118.449188546318,113.808288948844,108.506265212019,105.763440041343,108.683178317848,114.021761346461,118.628409995,121.542655589382
8.90735463861044e-05,122.734099804515,121.72246344683,118.819043949821,114.335441861,109.284318229354,106.689470376166,109.363928234168,114.445180565461,118.921788760124,121.785301945583,122.733751302767,121.702853384742,118.781848376099,114.285765095382,109.239679508347,106.690233630604,109.409306966582,114.494872319598,118.958581852348,121.804182097418
9.3293040262847e-05,122.990474345514,122.000949675765,119.169968829145,114.833879515901,110.033465930545,107.622552844735,110.111749963611,114.943124147234,119.272155766411,122.063181340317,122.990129022278,121.981783325762,119.133797739825,114.78615767385,109.991605196445,107.623277324567,110.15435343835,114.990873873373,119.307926134911,122.081622529057
9.7712415353465e-05,123.262202415558,122.295960202973,119.540584567771,115.355172942551,110.800495778,108.561745422871,110.877599733712,115.463933726533,119.642171908641,122.357542235867,123.261860583368,122.277260160215,119.505475363088,115.309417802723,110.761285312534,108.562435067534,110.917552835385,115.50972814857,119.676882106082,122.375522517551
0.000102341140210545,123.549753012704,122.607947935453,119.931209538809,115.899127988254,111.584572710101,109.506829590185,111.660628592588,116.007407634818,120.032149863438,122.668835335272,123.549414992013,122.589736332473,119.89719694313,115.855343699022,111.547885008342,109.507487919177,111.698056381271,116.051241065538,120.065765104951,122.686333233218
0.000107189131920513,123.853492745227,122.937254091817,120.342022082187,116.465387480081,112.384776820872,110.457493016988,112.459898721243,116.57317714262,120.442260163941,122.997399089395,123.853158866715,122.91955241084,120.309137795609,116.423570680825,112.35048555725,110.458123144419,112.49492541359,116.615051392845,120.47474869509,123.014393791296
0.000112266777351081,124.173668019397,123.284089942867,120.773042858987,117.053421427362,113.200096035209,111.413317914519,113.274375826912,117.160695913056,120.872513006745,123.343441213763,124.173338627294,123.266918821705,120.741315239826,117.013561485988,113.168076901165,111.413922558641,113.307123898228,117.200620084189,120.903846444641,123.359912778021
0.000117584955405216,124.510386576339,123.648518022007,121.224117171107,117.662517455029,114.029417283502,112.373768595483,114.102920016551,117.769229639948,121.322739926038,123.707019601701,124.510062033184,123.631897055984,121.193570956437,117.62459681199,113.99954869832,112.374350083353,114.13350942364,117.807219808388,121.352893566339,123.722949171132
0.000123155060329283,124.863598751653,124.030433172662,121.694897511292,118.291771366285,114.871516160683,113.33817820658,114.944275150263,118.397845788001,121.792575594736,124.088022984241,124.863279444982,124.014380714712,121.66555358058,118.255765971401,114.843679860189,113.338738474085,114.972822671585,118.433924593813,121.821528679106,124.103393005627
0.000128989026125331,125.233078926485,124.429543885563,122.184826649603,118.940077749498,115.725045098128,114.305734620276,115.797056728745,119.045403379559,122.281440058769,124.486151772494,125.232765278112,124.414076846045,122.156701833798,118.905957574454,115.699126608264,114.306275207901,115.823675416058,119.079599535121,122.309175999716,124.500946221043
0.000135099352119803,125.61840774334,124.84535447587,122.693121623715,119.606120599812,116.588520145687,115.275465527936,116.659738450799,119.710542842091,122.788521781018,124.900899617533,125.618100221934,124.830488122913,122.666228558967,119.573850206399,116.564409149381,115.275987572921,116.684537185017,119.742890579203,122.815028343757,124.915104226029
0.000141499129743458,126.018955773182,125.277148760561,123.218759092395,120.288364034614,117.460306569399,116.246222873493,117.530637699857,120.391676056758,123.312761977967,125.331536340312,126.018654910997,125.262896520906,123.193106114207,120.25790317667,117.437897175836,116.246727099303,117.553720843327,120.422214532714,123.33803142187,125.345138833446
0.000148202070579886,126.433869440594,125.723976020841,123.760462644697,120.985043358426,118.338603634623,117.216666920372,118.407900396952,121.08697694523,123.852840887401,125.777093022975,126.433575855134,125.710349280434,123.736053715009,120.956347594017,118.317794559892,117.217153624816,118.429367534737,121.115749629774,123.876870072358,125.790083357819
0.000155222535742705,126.862060135926,126.18464017005,124.316692839454,121.694156990205,119.221429181437,118.185250469443,119.289485906155,121.794373211271,124.407166819316,126.236350213773,126.861774557223,126.171648073261,124.293527496441,121.667178279917,119.202123848736,118.185719513232,119.309431670069,121.821427277068,124.429957284613,126.248720827334
0.000162575566644379,127.302197558649,126.657693186663,124.885640980639,122.413460111318,120.10660492315,119.15020405468,120.173153007321,122.511540219607,124.973869115928,126.707830375438,127.301920862433,126.64534243333,124.863714299352,122.38814737869,120.088711489343,119.150654852651,120.191666978407,122.536925959033,124.995427140516,126.719576439269
0.00017027691722259,127.752708429283,127.141433998037,125.465227900175,123.14046131859,120.991743814609,120.109523341366,121.056448360681,123.235898436688,125.550796465683,127.189795885381,127.752441675644,127.129728638758,125.444530452222,123.116760949863,120.975175127955,120.109954859018,121.073615048342,123.259668727164,125.57113311866,127.20091556503
0.000178343087693191,128.211781755751,127.633914086187,126.053109285736,123.872424042798,121.87424133083,121.060960430347,121.93669936118,123.96461634033,126.13552234056,127.680254044508,128.211526231815,127.622855318703,126.033627088454,123.850280305634,121.858914822588,121.061371188575,121.952598259975,123.986826179059,126.154653528672,127.690748757955
0.000186791359902078,128.677381813097,128.132951093056,126.646689294725,124.606374953154,122.751273025155,122.002021298422,122.811013772801,124.694621157262,126.725359582178,128.176970619821,128.677139076824,128.122537066091,126.628403745272,124.585730318226,122.7371105357,122.0024093893,122.8257195005,124.715327283559,126.743306097079,128.186845283912
0.000195639834351706,129.147269856265,128.636151581061,127.243144248296,125.339121905479,123.619801214726,122.929972111976,123.676288962532,125.422620096569,127.317386242041,128.67749336618,129.147041776761,128.626377216362,127.22603204558,125.31991726143,123.606728753644,122.93033522812,123.689871484627,125.441880715495,127.334173803736,128.686756614022
0.000204907468981585,129.619035295368,129.140943805555,127.839457995874,126.067284061447,124.476593937367,123.841857526099,124.529233795611,126.145134763433,127.90848455233,129.179186667532,129.618824083482,129.131800653303,127.823491062877,126.049458823035,124.464541377571,123.842193005408,124.541758741025,126.163009377391,127.924143837241,129.187851013749
0.00021461411978584,130.090136589918,129.644620840667,128.432469985389,126.787336448764,125.318259264487,124.734534164367,125.366406145238,126.858550995852,128.495394240458,129.679277840608,130.089944811691,129.636096986918,128.417615414699,126.770828570195,125.307159973679,124.734839050988,125.377935214411,126.875100340627,128.509960873766,129.687359766901
0.000224780583354873,130.557951450051,130.144393658577,129.018936117052,127.49567031637,126.141297450703,125.604722068762,126.184268331273,127.559185330768,129.074780232026,130.174914727144,130.557782015455,130.136473704765,129.005156171454,127.48041623603,126.131087870298,125.60499318998,126.194859790173,127.574471399172,129.08829471609,130.182434659397
0.000235428641432242,131.019835089243,130.637452828108,129.595601133463,128.188669119958,126.942172099963,126.449075818776,126.979261480927,128.243367627281,129.643313151382,130.663233006918,131.019691209954,130.630117960868,129.582853338785,128.174603677292,126.932791291586,126.449309876446,126.988970722967,128.257453748252,129.655820697084,130.670215158727
0.00024658110758226,131.473184319812,131.121036457678,130.159279747599,128.8627979472,127.71739948234,127.264275114234,127.747897741707,128.907537155901,130.197759111933,131.141430325754,131.473069432798,131.11426462213,130.147517114549,128.849854324307,127.708788673809,127.264468788401,127.756777885179,128.920488082084,130.209309339973,131.147902392298
0.000258261876068267,131.915504335493,131.592500996347,130.70694217284,129.514701919304,128.463652475088,128.047131926488,128.486866585242,129.548346990005,130.735073416114,131.606843065167,131.915421993576,131.586267177801,130.696113577059,129.502811665359,128.455754648247,128.047281987919,128.494969059948,129.560228936451,130.745719902022,131.612835765189
0.000270495973046313,132.344474242636,132.049390693944,131.235798488394,130.141306984718,129.17787267739,128.794708123797,129.193148464331,130.162769260543,131.252491361843,132.057020641906,132.34442797828,132.043667303164,131.225849223596,130.130400177301,129.170632245248,128.794811551122,129.200523531609,130.173649835497,131.262291012266,132.062567122099
0.000283309610183932,132.758006958621,132.489501080562,131.74337562575,130.739915011566,129.857381620194,129.504434333324,129.864126402864,130.74819229138,131.747608753672,132.489791853591,132.75800013176,132.484258427753,131.734248125429,130.729920593689,129.850744236763,129.504488429201,129.870823552709,130.758140270331,131.756621020845,132.494926985946
0.000296730240818887,133.154299144498,132.910931897716,132.227580887934,131.308284596903,130.499980331219,130.174218502892,130.497684429141,131.302500300733,132.218445174023,132.90331812876,133.154334788308,132.906138731958,132.219215589855,131.299130903103,130.49389286259,130.174221002084,130.503752609198,131.311585217412,132.22673113727,132.908077744294
0.000310786618778201,133.531867458586,133.312125567665,132.686746869864,131.844689788723,131.104026425134,130.802531983935,131.092281770389,131.824127507922,132.663484592334,133.296129606213,133.531948137887,133.307749652718,132.679083178188,131.83630524218,131.098437086211,130.802481144982,131.097769423914,131.832419067249,132.671105955742,133.300549715572
0.000325508859983506,133.889568578123,133.691888490538,133.119654338549,132.347950957172,131.668479690693,131.388462515688,131.646993760137,132.312081073088,133.081690251447,133.667141619921,133.889696273458,133.687897185379,133.112631624354,132.340264888929,131.663338323825,131.388357187563,131.651948679366,132.31964842451,133.088708321272,133.671257671677
0.000340928506974681,134.226601984193,134.049394063158,133.525531817449,132.817435071189,132.192910703483,131.931727242097,132.161514300173,132.765930911189,133.47249356217,134.015651140699,134.226778011115,134.045754876289,133.519090392251,132.810378589146,132.188169149979,131.931566898604,132.165983331116,132.772841848253,133.478968272866,134.019497362053
0.000357078596490046,134.542496192684,134.384168075348,133.904032958819,133.253026113899,132.677471671218,132.432644169808,132.636119735091,133.185768372839,133.835759466457,134.341314699224,134.542721161113,134.380849165477,133.898114958199,133.246532938616,132.6730841711,132.432428907656,132.640148392259,133.19208853959,133.841748519422,134.344923552999
0.00037399373024788,134.837080655762,134.696058770781,134.255194903172,133.655069661319,133.122833536967,132.892066106013,133.071599038417,133.572139289924,134.17173293965,134.644110972796,134.837354469583,134.693029372319,134.249745028181,133.649076849699,133.118757089932,132.891796606964,133.075231098227,133.577931473751,134.177291105051,134.647512751125
0.000391710149080926,135.110446706314,134.985195098289,134.579382385157,134.024298155777,133.530097293133,133.311285804744,133.469159158126,133.925959287938,134.480972672543,134.924292325539,135.110768599361,134.982425857328,134.574348465388,134.018746650622,133.526291924353,133.310963267001,133.472436296336,133.93128286334,134.486151285111,134.927514886925
0.000410265810582719,135.362901521048,135.2519373555,134.877223142664,134.361744734136,133.900689741761,133.691923824306,133.830316461521,134.248420221792,134.764278383603,135.182330039599,135.363270122772,135.249400569645,134.872556503798,134.356579702478,133.897118635751,133.691549872122,133.83327798551,134.253330785194,134.76912504213,135.18539868385
0.000429700470432084,135.59491911022,135.496824497574,135.149540181624,134.668653524555,134.236254309211,134.035811093603,134.156785255306,134.540896123695,135.022617741891,135.418857789167,135.595332532793,135.49449426025,135.145195818521,134.663824474732,134.232883797979,134.035387676118,134.159467961307,134.545445332465,135.0271762031,135.421795255418
0.00045005576757005,135.807091890555,135.720521930817,135.397285764072,134.946393295885,134.538546224112,134.344876679423,134.450372681506,134.804855498384,135.25705776572,135.63461722579,135.807547828807,135.718374186655,135.393222335641,134.941853987098,134.535345636623,134.344405969702,134.452810845527,134.809091103395,135.261368008955,135.63744379288
0.000471375313411672,136.000085623138,135.923772800001,135.621480852554,135.196379614347,134.809338979074,134.621048454079,134.712886587492,135.04178466334,135.468704105513,135.830408558742,136.000581459229,135.921785322225,135.617660525063,135.192087789588,134.806280374197,134.620532757479,134.715112080861,135.045750707461,135.472802536388,135.833142224599
0.0004937047852839,136.174599582559,136.10735480562,135.823162426119,135.420008673364,135.05034620805,134.866171124833,134.946059989397,135.253124609036,135.658650114743,136.0070479318,136.175132488421,136.10550710875,135.819550596967,135.415925655871,135.047404021233,134.865612802952,134.948102497933,135.256861755045,135.662569873233,136.009704648615
0.000517092024289676,136.331332928907,136.272043629551,136.003339816892,135.618604092503,135.263160510244,135.081943109715,135.151493093628,135.440221925209,135.827936283533,136.165332386318,136.331899960903,136.270316831485,135.999904751756,135.614694288065,135.260311145972,135.081344522934,135.153380413645,135.443767874843,135.831707623738,136.167926330394
0.000541587137807947,136.470957493954,136.418583230643,136.162960163816,135.793376478983,135.449208711484,135.269871461608,135.330611859083,135.604292911577,135.977519584961,136.306012371653,136.471555675805,136.416959877567,136.159672577518,135.789606823228,135.446430110736,135.269234930384,135.332370242635,135.607682880788,135.981170298357,136.308556230197
0.000567242606849198,136.594096626408,136.54766266115,136.302882320273,135.945394516606,135.609721719468,135.431242604214,135.484640873777,135.746399115362,136.108251605867,136.429771169978,136.594723017941,136.546126527181,136.299714927142,135.941733900179,135.606992926178,135.430570387127,135.486295398164,135.749666336935,136.111807465566,136.432276430918
0.000594113398496503,136.701309379681,136.65989866358,136.423858092878,136.075565785011,135.745716468403,135.567105989269,135.614587807185,135.867432152722,136.220863978408,136.537210245828,136.701961130382,136.658434535046,136.420785146897,136.071984482133,135.743017213048,135.56640027455,135.616162747921,135.870608384215,136.224349187807,136.539687480647
0.000622257083673023,136.793079147916,136.755823112246,136.526519490961,136.184625339232,135.857987328124,135.678267739487,135.721236715906,135.968105660642,136.315959535732,136.628839381194,136.793753535442,136.754416564405,136.523516330638,136.181094458194,135.855297641298,135.67753064628,135.722755906803,135.971221681718,136.319397169905,136.631298514229
0.000651733960488243,136.869805822944,136.835874322861,136.611370668878,136.273130190014,135.947104605575,135.765291699987,135.805147837826,136.048952462731,136.394007711507,136.705070467157,136.87050027767,136.83451149487,136.608413277148,136.269621158472,135.94440447054,135.764525285733,135.806635005625,136.052038550586,136.397420143655,136.7075210277
0.000682607183427239,136.931800612834,136.900391320878,136.678783382022,136.341458114744,136.013418235836,135.828505896356,135.866662045103,136.110325406072,136.455342918977,136.766213942142,136.932512730115,136.899058693174,136.675847968008,136.337942208846,136.010687286702,135.827712167199,135.868141108671,136.113411780473,136.458752226886,136.768665297881
0.000714942898659758,136.979282792036,136.949610293479,136.728994996011,136.389809610413,136.057065320396,135.868013046414,135.905908716685,136.152400753291,136.500164922692,136.812477048636,136.980010334218,136.948294470506,136.726057603206,136.38625753474,136.054282591727,135.86719396822,135.907404042166,136.155517983923,136.50359327167,136.814938620414
0.000748810385759002,137.012377812062,136.983662618412,136.762108343384,136.418212209144,136.077980732395,135.883704396298,135.922816355712,136.175183438868,136.528540512341,136.843963288227,137.013118702387,136.98235011885,136.759144487829,136.41459373414,136.075124466346,135.88286190456,135.924352959236,136.17836280736,136.532010511541,136.846444746875
0.000784282206133768,137.031116367873,137.002574041932,136.778092982963,136.426526769641,136.075910512378,135.875276685796,135.91712576668,136.178513887698,136.540406074508,136.860672663389,137.031868678302,137.001251098282,136.775077325132,136.422810434175,136.072958030467,135.874412693302,135.918729455652,136.181787695329,136.543941103122,136.863184109541
0.000821434358491943,137.035434174324,137.006264752799,136.776787663958,136.41445570584,136.050428184774,135.842252453113,135.888405992526,136.16207642775,136.535570917571,136.862502487825,137.036196109144,137.004917122323,136.773693719124,136.410608594495,136.047355832644,135.841368854682,135.890103435683,136.165478237792,136.5391954162,136.865054615265
0.00086034644166845,137.025172351635,136.994550260687,136.757904017801,136.381553398127,136.000954408096,135.784004138508,135.836073473762,136.125409595884,136.513721428292,136.849248717387,137.025942228432,136.993163050229,136.754703911461,136.377541005063,135.997737582439,135.783102812434,135.837892189475,136.128974397234,136.517461149087,136.851852959684
0.000901101825166502,137.000078445343,136.967143130593,136.72103168762,136.327239238107,135.926780510199,135.699782520161,135.759415014612,136.06791882681,136.474426321306,136.820607897696,137.000854674663,136.96570063868,136.71769596479,136.323025431431,135.923393776988,135.698865326194,135.761383267162,136.071683103608,136.478308528397,136.823276556794
0.000943787827777538,136.959808213497,136.923655746945,136.665645251812,136.250813871624,135.827096437391,135.58874990097,135.657615110941,135.988892119805,136.417143381557,136.776179942162,136.960589278272,136.922141327709,136.662142751359,136.246360973332,135.823513748928,135.587818674813,135.659761706054,135.992893810601,136.421196991123,136.778926296273
0.000988495904662559,136.90392840149,136.863604379728,136.591113397337,136.151479212595,135.701023452005,135.45001815865,135.529788000854,135.887519283764,136.341228190844,136.715472045149,136.904712837103,136.862000334439,136.587411204565,136.146748208714,135.697218466764,135.449074703092,135.532141975392,135.891797614246,136.345483838226,136.718310431923
0.00103532184329566,136.831920791825,136.786414896688,136.49671084154,136.028362689482,135.547651548033,135.282691288013,135.375014440718,135.762915256187,136.245945366863,136.637904098474,136.832707167562,136.784702399955,136.492774333594,136.023313582224,135.543598051484,135.281737360957,135.377604647189,135.767510432059,136.250435386828,136.640849968059
0.00108436596868961,136.743187859943,136.691430505813,136.381633478371,135.88054594835,135.366081038381,135.085911443958,135.192382703657,135.614147766473,136.130482818487,136.542816012263,136.743974762441,136.689589574569,136.377426477063,135.875138256457,135.361753455085,135.084948743823,135.195237298255,135.619100518408,136.135241124508,136.545885943735
0.00113573335834311,136.637060383776,136.577921914345,136.24501712543,135.707097873324,135.155467146679,134.858906809157,134.981032687124,135.440269268181,135.993969425178,136.429477338267,136.637846403064,136.575931428392,136.240502170349,135.701291277993,135.150841124504,134.857936958342,134.98417853966,135.445620249135,135.999031274977,136.43268901218
0.00118953406737032,136.512807338608,136.445100247093,136.085960064535,135.507111315235,134.915065788182,134.601038965012,134.74020137328,135.240352613746,135.835496374075,136.297099548492,136.513591057259,136.442938029943,136.081098815326,135.500866437362,134.910118825577,134.600063492372,134.743663427687,135.246141660138,135.840898012078,136.30047166815
0.00124588336429501,136.36964835356,136.292132970416,135.903549299125,135.279742383149,134.644278151441,134.31184696182,134.469267310194,135.013529424566,135.654142133164,136.144851227627,136.370428339464,136.289775938201,135.898303069298,135.273021663969,134.638990229925,134.310867285307,134.473067933678,135.019794706224,135.659920306227,136.148403382383
0.0013049019780144,136.206768906065,136.118162914038,135.696890106239,135.024250615749,134.342691311257,133.991085085099,134.16779138704,134.759029578721,135.449000710361,135.971876289195,136.207543709271,136.115587298144,135.691220521849,135.017019258859,134.337045489329,133.990102495849,134.171949752549,134.765806676606,135.455192061266,135.97562875478
0.00136671635646201,136.023338282678,135.922330270759,135.465138063165,134.740037894439,134.010112019434,133.638751488333,133.835551067893,134.476219777216,135.219212467239,135.777315122124,136.024106436658,135.919511916405,135.459007828726,134.732264814783,134.004094942649,133.637767137464,133.840082616791,134.483540740746,135.225852820516,135.781288595856
0.00143145893752348,135.818530139873,135.703797191955,135.20753231988,134.426683678844,133.646591099821,133.255105435224,133.472565496238,134.164638845904,134.963996358669,135.560328323014,135.819290167449,135.700711930191,135.200906061881,134.418342395966,133.640193385754,133.254120324471,133.477481524711,134.172531290945,134.971119924556,135.564543595691
0.00149926843278605,135.591545265478,135.461774302226,134.923428523249,134.083974118052,133.252436521564,132.840671815059,133.079109495026,133.824027364348,134.68268210664,135.320122385713,135.592295689422,135.458398387066,134.916273670192,134.075043528837,133.245652987906,132.83968679203,133.084416898635,133.832513676336,134.690320640061,135.324599956927
0.00157029012472938,135.341635886694,135.195548158487,134.612329540789,133.711922864006,132.828214168811,132.396232734879,132.655715401271,133.454349435687,134.374740547253,135.055976430352,135.342375244773,135.191858754479,134.604617189534,133.702387835609,132.82104388672,132.395248493334,132.661416598226,133.463446138531,134.382922507913,135.060736079412
0.00164467617799466,135.068130619723,134.904508415161,134.273912040423,133.310781982858,132.374736429969,131.92280717281,132.203162760203,133.055804926911,134.039810272562,134.767268794061,135.068857483664,134.900484114424,134.265617753678,133.300633719568,132.367182601108,131.921824257873,132.209255797332,133.065522266914,134.048560037955,134.772329124161
0.00172258596539879,134.770458941358,134.588173270828,133.908047100476,132.881042163761,131.893039821993,131.421620709756,131.722456992695,132.628831264771,133.677718767247,134.453502116029,134.771171938875,134.583794613331,133.899151580855,132.870278320693,131.885109493775,131.420639527538,131.728935821293,132.639173040975,133.68705595105,134.458880093965
0.00180418640939207,134.448173919688,134.246211703333,133.514813363173,132.423422350822,131.384353775016,130.894068088423,131.214799071653,132.174094766619,133.288496530968,134.114325469557,134.448871758427,134.241461670782,133.505302956063,132.412046889921,131.376057422089,130.893088919202,131.221653966021,132.18505841717,133.298435454213,134.120035986381
0.00188965233969121,134.10097190167,133.878461079088,133.09450177889,131.938849834156,130.850063302593,130.341671694554,130.681548867638,131.692472385528,132.872383161734,133.749552152763,134.101653393682,133.873325532111,133.084368768915,131.92687264061,130.841414311644,130.340694708428,130.688766949096,131.704049317068,132.882932513492,133.755607631653
0.00197916686785356,133.728707941589,133.484938957851,132.647611653673,131.428432595322,130.291668513177,129.76603901036,130.124185085826,131.185025521547,132.429824998932,133.359171959259,133.729372026815,133.479406988531,132.636854336374,131.415868891818,130.282682611986,129.765064284232,130.13175091028,131.197201648646,132.440987708162,133.365582035125
0.00207292177959537,133.331405971683,133.065848291366,132.174838418891,130.893426209534,129.710743793267,129.168821719611,129.544264623017,130.652968090842,131.961464604004,132.943357098786,133.332051738934,133.059912468618,132.163460948014,130.880295819363,129.701438463746,129.167849254435,129.552160790705,130.665724537675,131.973237926774,132.950128389715
0.0021711179456945,132.909263049461,132.621575692648,131.677054190514,130.335197813672,129.108899084795,128.551678556363,128.943383792276,130.097631295772,131.468122998208,132.502461389696,132.909889753525,132.615232185866,131.6650662194,130.321524330184,129.099292994589,128.550708293735,128.951591543131,130.110945204243,131.480498807036,132.50959737374
0.00227396575235793,132.462647430553,132.152682973287,131.155282689891,129.755189563998,128.487745095532,127.916243306443,128.323143297206,129.52042750137,130.950776094273,132.037012845602,132.46325450434,132.145931549131,131.142698840442,129.740999483541,128.477857575077,127.915275143853,128.331643062881,129.534272888743,130.963741341313,132.044513848349
0.00238168555197616,131.992090661734,131.659892641467,130.61067040073,129.15488368666,127.84886363317,127.264098700213,127.685118198586,128.922815344944,130.410527091215,131.54770026342,131.99267772278,131.652736538372,130.597509603638,129.140205555991,127.838714216463,127.263132504499,127.693890091025,128.93716395888,130.424064406116,131.555563553382
0.00249450813523032,131.498274310616,131.144068461172,130.044455919272,128.535770750897,127.193783636018,126.59675635459,127.030833498835,128.306267763448,129.84857672359,131.035354828414,131.498841161682,131.136514154919,130.030740673803,128.520634370104,127.183391674986,126.59579197337,127.039857723948,128.321089891387,129.862665101095,131.043574809544
0.00261267522556333,130.982012295394,130.606192447511,129.457939334598,127.899322258866,126.523962951118,125.91564247468,126.361745441865,127.67224410509,129.266193178649,130.500928037316,130.982558919364,130.598249327967,129.443694935517,127.883757969112,126.513347306316,125.914679745704,126.37100263446,127.687509306193,129.280808710361,130.509496521841
0.00273643999707467,130.444230012807,130.047339792584,128.852453200085,127.246968125052,125.84077551707,125.222088722165,125.679228223126,127.022166975852,128.664683256953,129.945467378779,130.444756562465,130.039019775903,128.837706974252,127.231006198657,125.829954321917,125.221127480685,125.688699705182,127.037844715363,128.679799865409,129.954373919598
0.00286606761694825,129.885941567277,129.468653184631,128.229336286169,126.580079167825,125.145503349738,124.5173274878,124.984565534954,126.357404016365,128.045366010171,129.370091201523,129.886448350855,129.459970286638,128.214116873351,126.563749307776,125.13449384172,124.51636757214,124.99423350347,126.373464192936,128.060956150212,129.379323461822
0.00300183581357559,129.308226381841,128.871317825347,127.58991090053,125.899954386654,124.43933259079,123.8024907446,124.278946224051,125.679254444167,127.409549703776,128.77596406565,129.308713845395,128.862287720775,127.574247603627,125.883285334229,124.428151000887,123.801532000153,124.28879387718,125.695667809443,127.425585004742,128.785508204043
0.0031440354715915,128.712206341983,128.256538204812,126.935464176514,125.207812558958,123.723352837817,123.078611677532,123.563463288187,124.988939942417,126.758512574189,128.164273647199,128.71267504974,128.247177794081,126.919386396957,125.190831802114,123.712014328505,123.077653959456,123.573474899485,125.005678418718,126.774964405391,128.17411469903
0.00329297125509715,128.099024418167,127.625517403331,126.267233400334,124.504787552702,122.998559003334,122.346628356714,122.839115461211,124.287599323419,126.093487517929,127.536209990837,128.099475031918,127.615844404326,126.250770165922,124.48752112404,122.987077645599,122.345671531557,122.849276411901,124.304636229647,126.110327468132,127.546332229818
0.00344896226040576,127.46982546697,126.979439394246,125.586395191723,123.791926697012,122.265855022923,121.607388820546,122.106810703868,123.576286328206,125.415650586486,126.892947619506,127.470258725508,126.969471971813,125.569574777234,123.774399048216,122.254243803405,121.606432767049,122.117107482374,123.593596526466,125.432850855161,126.903334887959
0.00361234269970943,126.825739657367,126.319454552291,124.894058176086,123.070191561932,121.52605882891,120.861657045024,121.367371011212,122.855969921442,124.726112972581,126.235630743998,126.826156356746,126.309210993487,124.876907811809,123.052425501134,121.514329679355,120.860701654297,121.377791188216,122.873529897646,124.743646676029,126.246266744038
0.00378346261713193,126.167868734113,125.646668348333,124.191258682712,122.340460549141,120.779908109583,120.110119383262,120.621538049662,122.127536483555,124.025916057491,125.565361590752,126.168269709345,125.63616678725,124.173804342588,122.322477228222,120.768071952003,120.109164558505,120.632070235695,122.145324374993,124.043757456717,125.576230132505
0.00396268863870148,125.497275132108,124.962133042433,123.478958961059,121.603532770015,120.028066474362,119.353391157509,119.869979236683,121.391793371162,123.316029034701,124.883191693213,125.497661240715,124.951391234994,123.461225220199,121.585351710092,120.016133276495,119.35243681343,119.880613028026,121.409788952944,123.334153694145,124.894276899259
0.00415040475785048,124.814973802806,124.266842073686,122.758047410603,120.860132771928,119.271129736061,118.592023170921,119.11329396715,120.649473398164,122.597348618451,124.190115872689,124.815345910443,124.255877220194,122.740057361239,120.841771916824,119.259108572867,118.591069232948,119.124019884622,120.667658039028,122.615733505724,124.2014023403
0.00434701315812503,124.12192650765,123.561726781441,122.029340354664,120.110915758406,118.509632099414,117.826507976702,118.35201976908,119.901239873073,121.87070037255,123.487068564198,124.122285475903,123.550555392882,122.011115569739,120.09239154756,118.497531217338,117.825554380087,118.362829193289,119.91959646942,121.889323909414,123.498541488633
0.00455293507486695,123.419038270325,122.84765506925,121.293584942187,119.356473027262,117.744052109392,117.057285798475,117.586638236713,119.147691906422,121.136841242549,122.774922113293,123.419384946626,122.83629287231,121.275145476558,119.337800481149,117.73187899096,117.05633248735,117.597523342394,119.166204801861,121.155683316852,122.786567376401
0.00476861169771447,122.707155652226,122.12543163011,120.551462823629,118.59733741994,116.974818264145,116.284750039305,116.817580641074,118.389369771655,120.396462932595,122.054486671378,122.707490861785,122.11389350541,120.532827243974,118.578530232542,116.962579691172,116.283796965739,116.828534332456,118.408024667864,120.415504879941,122.06629090028
0.00499450511585514,121.98706651576,121.395799379356,119.803594310598,117.833988633448,116.202314237017,115.509252349388,116.045233158705,117.626760162075,119.650195829451,121.32651134034,121.987391055326,121.384099327367,119.784779746346,117.815059267599,116.190016351225,115.508299472473,116.05624900722,117.645544025442,119.669420392239,121.338461941
0.00523109930805626,121.259500959583,120.659441781575,119.050542788816,117.066858293609,115.426883681694,114.731107246064,115.269941689622,116.860301234894,118.898613235027,120.591686253822,121.25981559283,120.647592911001,119.031564997724,117.04781807611,115.414532041993,114.730154531057,115.281013874822,116.879202202342,118.918004505319,120.603771424147
0.00547890117959395,120.525133141491,119.916985803532,118.292819207616,116.296334725658,114.648834615956,113.950596296241,114.49201625768,116.090387372027,118.142235722194,119.850645325652,120.525438595806,119.905000337402,118.273692650799,116.277193939956,114.636434251958,113.949643713773,114.503139511892,116.109394658449,118.161779073707,119.862854052343
0.00573844164830239,119.784583742444,119.169005271418,117.530886515185,115.522767386776,113.86844339441,113.16797188224,113.711735001986,115.31737361695,117.381535475029,119.103969440634,119.784880706908,119.156894566721,117.511624437506,115.503535361691,113.855998855964,113.167019407593,113.722904558938,115.336477425979,117.401217488499,119.116291483533
0.00601027678207038,119.038422864809,118.416024454593,116.765163946912,114.746470946358,113.085958290361,112.38346057868,112.929347778265,114.541579769218,116.616940513508,118.352189905931,119.038711989157,118.403799031897,116.745778459566,114.727156139891,113.073473693105,112.382508191139,112.940559325762,114.560771208459,116.636748898743,118.364615773067
0.00629498899022189,118.287173196161,117.658521737474,115.996031104911,113.967729015007,112.301602713004,111.597266171654,112.14507939547,113.763294134366,115.84883873426,117.595792020301,118.287455090541,117.646191317565,115.976533267837,113.948339092685,112.289081780014,111.596313853936,112.15632903205,113.78256513577,115.868762251394,117.608312936331
0.00659318827133355,117.531313305116,116.896933275362,115.223831790809,113.186797533742,111.515578089289,110.809572352774,111.35913251638,112.982776938159,115.077581723935,116.83521865262,117.531588540474,116.884506820486,115.204231693209,113.167339441255,111.503024189001,110.808620090518,111.370416711795,113.002120183886,115.097610105765,116.847826522865
0.00690551352016233,116.771280966566,116.131656558647,114.4488775722,112.403907841745,110.728066440979,110.020545120489,110.571690252331,112.200263421629,114.303488320999,116.070873750004,116.771550075523,116.119142316439,114.429184409972,112.384387871865,110.715482621605,110.019592901815,110.583005811645,112.219672275498,114.323612197722,116.083561121846
0.00723263389648353,116.007476440018,115.363053833214,113.67145107674,111.619269445073,109.939232687239,109.230334919919,109.782918482177,111.415966637932,113.526847916109,115.303125719531,116.007739918109,115.350459381796,113.651673226029,111.599693298976,109.926621707916,109.229382735044,109.794262513232,111.435435082393,113.547058743374,115.315885742547
0.00757525025877191,115.240265646537,114.591455343393,112.891809017551,110.833072510815,109.149226701931,108.439078550616,108.992967924572,110.630079974537,112.747923491716,114.532310646599,115.240523953708,114.578787636513,112.87195410395,110.813445354071,109.136591060869,108.438126391523,109.004337808576,110.649602552969,112.768213482565,114.5451370325
0.00793409666579749,114.469983207424,113.817162378253,112.11018496031,110.04549011188,108.358185153137,107.646900869528,108.201975991049,109.842779425228,111.966954408822,113.758735327806,114.470236769713,113.804427789609,112.090259923467,110.025816625387,108.345527113008,107.645948729682,108.213369356018,109.862351189291,111.987316469847,113.771622310975
0.0083099419493534,113.696935321686,113.040450112926,111.326791846719,109.256680247204,107.566233150411,106.853916314125,107.410068445443,109.054225636281,111.184158953739,112.982680107583,113.697184533012,113.027654479058,111.306803000305,109.236964673432,107.553554761239,106.852964188226,107.421483142257,109.073842098016,111.204586625591,112.995622406779
0.00870359136148517,112.92140247006,112.261570244657,110.541824291695,108.466787661233,106.773485723137,106.060230268332,106.617360893098,108.264565750388,110.399736660676,112.204401516245,112.92164769407,112.248718906004,110.521777378778,108.447033846114,106.760788842909,106.059278152113,106.628794973917,108.284222838717,110.420224062921,112.217394297876
0.00911588829975082,112.143641941468,111.480753429034,109.755460672845,107.67594548513,105.980049151223,105.265940291676,105.823960121183,107.47393507063,109.613870427688,111.424134713208,112.143883513398,111.467851268862,109.735360916842,107.656156915961,105.967335464455,105.264988181725,105.835411820011,107.493629091927,109.634412207911,111.437173556435
0.00954771611420806,111.363890183675,110.698211525719,108.967865031238,106.88427672057,105.186022167297,104.471137229948,105.029965309375,106.682458565309,108.826728444119,110.642095743353,111.364128412189,110.685263006791,108.947717182636,106.864456560269,105.173293201741,104.47018512356,105.041433024555,106.702186167701,108.847319731115,110.655176607184
0.01,110.582364984129,109.914139665556,108.179188802139,106.091895585294,104.391497047611,103.675906223702,104.235469128242,105.89025223284,108.038465947658,109.858483617298,110.58260015312,109.901148864458,108.158997181241,106.072046703335,104.378754189307,103.674954118755,104.246951406687,105.910010373897,108.059102308494,109.871602809734


==> figures/tikzPlots/csv-files/KSP1.csv <==
1e-06,0.0363009883461054,0.0280558031064027,0.0120442015366685,0.00170163156110457,-0.000253552527561514,0.000389014179938225,0.000254871565380203,0.00276300068807719,0.0131087105965801,0.0285893839316365,0.0362995218389666,0.0279152400006994,0.0119026914425872,0.00164996985192403,-0.000248518765219981,0.000390219922225584,0.000254556141889204,0.00281946354551399,0.0132515419757423,0.0287332545402799
1.04737089795945e-06,0.0397225746116522,0.0309834564905819,0.0139237171960446,0.00256399807779712,-4.04081099943572e-05,0.0003891435617138,0.000474246173640016,0.00365689466217761,0.0150628205699514,0.0315954837892007,0.0397208019282996,0.0308344938544988,0.0137713687152551,0.00250396729627736,-3.95590450594232e-05,0.000390384606810842,0.000478342520982591,0.00372237759045798,0.0152173974455854,0.031748197240428
1.09698579789238e-06,0.0434702442162518,0.0341905350631247,0.0159831844484008,0.00350918927452626,0.000193261605576794,0.000389305734368648,0.000714745150148012,0.00463662972548768,0.0172039728524647,0.034888419149238,0.0434681363776839,0.0340323780634781,0.0158189656012797,0.00343998777887934,0.000189523624277753,0.000390585485686961,0.000723677376330286,0.00471199628546483,0.0173714125327007,0.0350508111528417
1.14895100018731e-06,0.0475744691348841,0.0377032337760666,0.0182395865110845,0.00454507407369191,0.000449417646516027,0.000389507969591407,0.000978386579830283,0.0057103590389606,0.0195498095544691,0.0384950642321016,0.0475719944939937,0.0375350144399797,0.0180623690754834,0.00446582449545783,0.00044065195637142,0.000390830156484246,0.000992619163840207,0.00579655427886202,0.0197313333375111,0.0386680471824415
1.20337784077759e-06,0.0520684478838097,0.0415501081135052,0.0207114599176434,0.00568025167514133,0.000730205267620042,0.000389759068323995,0.00126737809895019,0.00688699194662921,0.022119584290749,0.0424447119075543,0.0520655718947107,0.0413708790128315,0.0205200108584066,0.00558999397930995,0.000715929318759436,0.000391127776856063,0.00128741965302138,0.00698504985194483,0.0223165266826914,0.042629281461114
1.26038292967973e-06,0.0569883252312186,0.0457622677107605,0.0234190266160722,0.00692411583032911,0.00103797062531984,0.000390069674039535,0.00158413404380491,0.0081762604333915,0.024934298804878,0.0467692714517831,0.056985010201419,0.0455709951844387,0.0232119988329114,0.00682179978261532,0.00101765608912163,0.000391489380607043,0.00161054141005767,0.00828731200947581,0.0251481174617341,0.0469665135766511
1.32008840083142e-06,0.0623734246809178,0.0503735819699555,0.0263843352711507,0.0082869240611328,0.00137527883283899,0.000390452649315582,0.00193129401804433,0.0095887906751982,0.0280168490232554,0.0515034784218411,0.0623696295060013,0.0501691388677084,0.0261602576274285,0.00817140106055916,0.00134834736707104,0.000391928257232241,0.00196467672568204,0.00971407270649442,0.0282491354551483,0.0517145769338559
1.38262217376466e-06,0.0682664934035397,0.0554208975792935,0.0296314119811407,0.0097798720541445,0.00174493348389137,0.000390923527804245,0.00231174296827209,0.0111361799146396,0.0313921807321074,0.0566851165171811,0.0682621732836532,0.0552020555133977,0.0293886785776851,0.00964988628806083,0.00171075212794218,0.00039246040733914,0.00235276807934148,0.0112770444452238,0.0316446718051039,0.0569113611133795
1.44811822767453e-06,0.0747139589909152,0.0609442676161555,0.0331864205163526,0.011415173437638,0.00214999773254262,0.00039150105708539,0.0027286328577097,0.0128310788692415,0.0350874549592339,0.0623552510588618,0.0747090651287328,0.0607096887126575,0.0329232791772275,0.0112693523155688,0.00210787390496737,0.000393105088979654,0.00277803023023308,0.0129890034499541,0.0353620452268852,0.0625980458537551
1.51671688847092e-06,0.0817661970429277,0.0669871916314773,0.037077832054218,0.0132061451136411,0.00259381701508517,0.00039220784985614,0.00318540602520364,0.0146872798427648,0.0391322229997483,0.0685584734210818,0.0817606763228818,0.0667354197780124,0.0367923719953382,0.0130429889364415,0.00254299308431889,0.000393885472713684,0.00324397402409328,0.0148638785898211,0.0394309778912843,0.0688193459840385
1.58856512942805e-06,0.0894778081505219,0.073596865765289,0.0413366042164479,0.0151672982707607,0.00308004349551491,0.000393071164915371,0.00368582031301792,0.0167198106594079,0.0435586108432689,0.0753431553859331,0.0894716027994792,0.0733263173602252,0.0410267428734898,0.0149851690921605,0.00301969089400496,0.000394829426860969,0.00375443199983074,0.0169168461682862,0.0438837807287754,0.0756237662698848
1.66381688607613e-06,0.0979079023037135,0.0808244415218522,0.0459963690025303,0.0173144351407786,0.00361266231035191,0.000394123843357174,0.00423397604011166,0.0189450344744732,0.0484015125349192,0.0827617119524164,0.0979009495333342,0.0805333957386177,0.0456598380021623,0.0171115447799949,0.00354187516109551,0.000395970458119867,0.00431358587354713,0.0191644306307755,0.0487555476785768,0.0830638646931339
1.74263338600965e-06,0.107120388116776,0.0887252913257714,0.0510936289528975,0.0196647514808252,0.00419601967826394,0.000395405430094589,0.00483434488725296,0.021380755428875,0.0536987917240368,0.0908708706024534,0.107112619748508,0.0884118799178703,0.0507279592210367,0.0194391486476921,0.00411380790291696,0.000397348837984832,0.00492599596665218,0.0216246111542864,0.0540843581250148,0.0911965221548545
1.82518349431904e-06,0.117184263513444,0.0973592783776701,0.0566679605567664,0.0222369446604861,0.00483485292729706,0.000396963516689562,0.00549180074682485,0.0240463300064251,0.0594914903161207,0.099731944399858,0.1171756055873,0.0970214750635196,0.056270466569979,0.0219865011588278,0.0047401348045726,0.000399012950768751,0.00559663263064965,0.0243169339729062,0.059911486422297,0.100083215962175
1.9116440753857e-06,0.128173903640937,0.106791027618192,0.0627622235354261,0.0250513271040017,0.00553432247414485,0.000398855348092948,0.00621165257095974,0.0269627838165228,0.0658240427366312,0.109411105561205,0.1281642760099,0.106426637101723,0.0623299867372052,0.0247737230846505,0.00542591661798771,0.000401020905858939,0.00633090970174676,0.0272626301548241,0.0662816169980923,0.109790293719502
2.00220037181558e-06,0.140169340774142,0.117090193781245,0.069422774172654,0.0281299446792181,0.00630004576636316,0.000401149743837307,0.00699967922761067,0.0301529333578443,0.0727444938291924,0.119979655280248,0.140158656686583,0.116696840483493,0.0689526255950244,0.0278226529222843,0.00617666249465598,0.000403442464948084,0.00713471999326638,0.0304847383770149,0.0732430630364156,0.120389243383497
2.09704640132323e-06,0.153256529820844,0.128331721562278,0.0766996803205324,0.0314966994303594,0.00713813316878283,0.00040392939374138,0.00786216634269204,0.0336415121138455,0.0803047178376359,0.131514284599506,0.153244695494337,0.127906838162579,0.0761881824751438,0.031156968646622,0.00699836523518874,0.000406361343924723,0.00801447280164388,0.0340082320363793,0.080847986162752,0.131956954250619
2.19638537241655e-06,0.167527591743105,0.140596091837703,0.0846469350728378,0.0351774758179604,0.00805522573724602,0.000407293598501006,0.00880594506722996,0.0374553000854968,0.0885606352512861,0.144097319999073,0.167514505933657,0.140136907749156,0.0840903632028887,0.034802312972637,0.00789753840229084,0.000409877960305031,0.00897713336156754,0.0378601497875952,0.0891526138790869,0.14457596251755
2.30043011977292e-06,0.183081025768515,0.153969546642787,0.0933226653599627,0.0392002693488339,0.00905853477634283,0.000411361539256295,0.00983843265995213,0.0416232555723992,0.0975724235178786,0.1578169461072,0.183066579340375,0.153473076577104,0.0927169881774704,0.0387864210275731,0.008881255197721,0.000414112709734283,0.0100302641358859,0.0420697282993598,0.0982174507157718,0.158334673786321
2.40940356023953e-06,0.200021879685867,0.16854428424821,0.102789330872294,0.0435953161474075,0.0101558830204474,0.000416276173855855,0.010967674716731,0.0461766476663488,0.107404716741084,0.172767396535017,0.200005955188109,0.168007317059332,0.102130190943781,0.0431392490052763,0.00995718894898414,0.00041920986978181,0.0111820677650045,0.0466685356700634,0.108107478173853,0.173327553479085
2.52353917043477e-06,0.218461865821691,0.184418614178142,0.113113907758787,0.0483952216313162,0.0113557472088075,0.000422208875937354,0.0122023888062879,0.0511491875150791,0.118126788476398,0.189049102304527,0.218444337079115,0.183837702211399,0.112396601746569,0.0478931019903544,0.0111336549835975,0.000425342246693172,0.0124414314270565,0.051690603531986,0.118892337521522,0.189655274590871
2.6430814869741e-06,0.238519408505389,0.20169706040059,0.124368050470817,0.0536350860030725,0.0126673017423482,0.000429364951885591,0.0135520091865167,0.0565771559429158,0.129812710619051,0.206768785696365,0.238500140232468,0.201068509615919,0.123587509488581,0.0530827586942559,0.012419653588898,0.000432716700435955,0.0138179722725134,0.0571725553969262,0.130646488381405,0.207424810562291
2.76828663039207e-06,0.260319606996892,0.22049039922307,0.136628223934049,0.0593526237516826,0.0141004630131251,0.00043799019420356,0.0150267321746181,0.0624995244753887,0.14254148014469,0.226039485620764,0.260298454445102,0.219810260404866,0.135778994332302,0.058745590333243,0.013824913660193,0.000441580706346422,0.015322083493038,0.0631537282501637,0.143449334805678,0.226749459328277
2.89942285388288e-06,0.283994096036525,0.240915616685494,0.14997579694043,0.06558827377084,0.0156659338827895,0.000448378655769902,0.0166375616264166,0.0689580662036959,0.156397104131501,0.246980498858357,0.283970904686629,0.240179678098329,0.149052021901639,0.064921670296772,0.01535993652903,0.000452230137872639,0.0169649804637523,0.069676283781692,0.157385309197537,0.247748782840786
3.03677111803546e-06,0.309680784465489,0.263095768519022,0.164497086279187,0.0723852960416938,0.0173752476551331,0.00046088185949105,0.0183963538436592,0.0759974522406755,0.171468632081093,0.269717219792407,0.309655389778065,0.2622995504155,0.163492488672035,0.0716538706030928,0.0170360393348362,0.000465018484666666,0.0187587462578901,0.0767853049523883,0.172543903019245,0.27054844463729
3.18062569279412e-06,0.337523450868623,0.287159724114287,0.18028333969819,0.0797898501007673,0.0192408107369283,0.000475919691341191,0.0203158610726807,0.0836653287671728,0.187850123098317,0.294380859645515,0.337495678107328,0.286298475548058,0.179191206715875,0.0789879404190717,0.0188653971563197,0.000480367754164031,0.0207163756734361,0.0845288728320866,0.18901963176634,0.295279926421043
3.33129478793467e-06,0.367671174044946,0.313241774522311,0.197430644350437,0.0878510497241525,0.02127594301158,0.000493993262900068,0.0224097725817797,0.0920123688511828,0.205640534036479,0.321108024854035,0.367640838188342,0.312310472962573,0.196243814536448,0.0869725611382849,0.0208610829533615,0.000498781342399898,0.0228518167311571,0.0929581178223444,0.206911920229385,0.322080103242528
3.48910121340677e-06,0.400277575479914,0.341481083425569,0.216039745993324,0.096620987418009,0.0234949147610428,0.000515700071628691,0.0246927521099999,0.101092292356606,0.224943513327846,0.350040133197783,0.400244481238907,0.340474437707219,0.214750599338983,0.0956593716786033,0.0230371041855944,0.000520859202170401,0.025180008403803,0.102127238503855,0.226324892678154,0.351090655864329
3.65438307095725e-06,0.435499851067831,0.372020959424448,0.236215762951546,0.106154721432669,0.0259129787652303,0.000541751833545944,0.027180470266239,0.110961846363407,0.245867083987107,0.38132264581611,0.435463793026218,0.370933416595939,0.234816214829453,0.105102956794042,0.0254084347724016,0.00054731568293101,0.0277169131173678,0.112093480445711,0.24736705137366,0.382457298415879
3.82749447851631e-06,0.473497570325502,0.405007928068819,0.258067777829429,0.116510217140177,0.0285463959860215,0.000572995413554767,0.0298896302294123,0.12168073762623,0.26852319830472,0.415104093472819,0.473458333221649,0.403833684715402,0.256549277601645,0.115360790324825,0.0279910408425778,0.000579000467655544,0.0304795423318334,0.122917066413729,0.270150825849752,0.4163287996918
4.00880632889846e-06,0.514431223478111,0.440590583031986,0.281708289288518,0.127748233771064,0.0314124530117822,0.000610437333253886,0.0328379848611257,0.133311507744691,0.293027146170479,0.451534876592693,0.51438858264538,0.439323601649203,0.280061824493722,0.126493124470172,0.0308018984953621,0.0006169230857657,0.0334859732638921,0.134661068556499,0.294791974841715,0.452855777628856
4.19870708444391e-06,0.558460500316329,0.478918197896946,0.307252506041069,0.139932146747041,0.0345294692024611,0.000655272393317416,0.0360443431004225,0.14591934096027,0.319496798940044,0.490765820905738,0.558414222298774,0.477552228864091,0.30546861311573,0.138562815411835,0.0338590015647803,0.000662281539184215,0.036755354566749,0.147391212388013,0.321408822731903,0.492189248835325
4.39760360930272e-06,0.605742289836642,0.520139083426396,0.334817465718891,0.153127695235617,0.037916791246715,0.000708917006842066,0.0395285632743087,0.159571793898768,0.348051671456486,0.532946474227307,0.605692133194902,0.518667693077829,0.332886248235663,0.151635075005326,0.0371813571549227,0.00071649563727708,0.0403078985412678,0.161175601791838,0.350121313107242,0.534478918770022
4.6059220411451e-06,0.656428396567882,0.564398680134575,0.364520962648654,0.167402644171689,0.041594772632848,0.000773047899946714,0.0433115307437221,0.174338436229686,0.378811786458156,0.578223135182323,0.65637411288706,0.562815285341949,0.362432118054882,0.165777137871017,0.0407889665092847,0.000781245696670959,0.0441648572342815,0.176084353930356,0.38104986367882,0.579871203483839
4.82410870416537e-06,0.710662978273104,0.611837382646434,0.396480270996072,0.182826349935066,0.0455847353628879,0.000849646893646759,0.0474151171279306,0.190290391213307,0.411896328344402,0.626736611721007,0.710604313380885,0.610135292205471,0.394223126797111,0.181057833151346,0.0447027886075483,0.000858517319169881,0.0483484795996242,0.192189132954359,0.414314009597473,0.628506980915631
5.05263106533568e-06,0.768579720424079,0.662588100841347,0.430810653429834,0.199469219252466,0.0499089111243504,0.000941052534488965,0.0518621182345251,0.207499765567994,0.447422077327929,0.678619716177251,0.768516415822441,0.660760563798364,0.428374213678345,0.197547050564899,0.0489446837707524,0.000950653014760776,0.05288194678109,0.209562571889403,0.45003082630963,0.680519078679429
5.29197873595844e-06,0.83029877537531,0.716773573161725,0.467623650578356,0.217402051830418,0.0545903591034863,0.00105001938620129,0.0566761677944775,0.226038959141565,0.48550162054895,0.733994514397699,0.830230569883154,0.714813834018064,0.464996653393597,0.215315091303452,0.0535373345245964,0.00106041148134365,0.0577892825483315,0.228277573153648,0.488313128704622,0.736029516099208
5.54266452066311e-06,0.895923508258901,0.774503459629411,0.507025153246024,0.236695258851938,0.0596528577082899,0.00117978582751009,0.0618816241918398,0.245979846644026,0.526241343887247,0.792969359000185,0.895850139856498,0.772404820127733,0.504196139890153,0.234431895913336,0.0585041410517842,0.00119103538560677,0.0630952360121685,0.248406479972008,0.529267450533282,0.795146530816112
5.8052255160949e-06,0.965537106844316,0.835871255808778,0.549113267693445,0.257417951914948,0.0651207677021178,0.00133415121650551,0.0675034276232597,0.267392826326327,0.569739217036799,0.855635750824616,0.965458314702819,0.833627142738755,0.546070663469608,0.254966143707843,0.0638690887902036,0.00134632850444107,0.0688251339987788,0.270020113624799,0.572991816976952,0.857961434330328
6.08022426164943e-06,1.03919912832563,0.900951083759213,0.593975994242346,0.279636900371266,0.071018864668363,0.00151756327317053,0.0735669255606153,0.290345734088361,0.616082394852021,0.92206508765594,1.03911465499728,0.898555121930332,0.590708201151617,0.276984221589221,0.0696565861420617,0.00153074307812602,0.0750047009130335,0.293186675123728,0.619573333761421,0.9245453558779
6.36824994471859e-06,1.11694207138805,0.969794431311401,0.641688750892442,0.303415359434936,0.0773721393702367,0.00173521649486873,0.0800976650600213,0.314902626158503,0.665344669849548,0.992305374668866,1.11685166512496,0.967240520539123,0.638184251594979,0.300549064510716,0.0758912708861624,0.00174947818903065,0.0816598446100996,0.317970514632049,0.669085628150799,0.994945949420314
6.66991966303011e-06,1.19876807597146,1.04242692596732,0.692311786229145,0.328811776915485,0.0842055654740236,0.00199316234586745,0.0871211513998821,0.34112243924582,0.717583823707211,1.06637798591637,1.19867149313365,1.03970932062154,0.68855925840838,0.325718875229429,0.0825977847670905,0.0020085899064059,0.0888164077582251,0.344430777777608,0.721586190168876,1.06918415338651
6.98587974678525e-06,1.28464586477299,1.11884524337475,0.745887539177634,0.355878392977772,0.0915438352993664,0.00229843184748329,0.094662573769957,0.369057543897741,0.772838939114971,1.14427457954219,1.28454287227977,1.11595863276512,0.741875978917821,0.352545737476345,0.0898005169018681,0.0023151138231244,0.0964998854464143,0.372619944916659,0.777113675944679,1.14725110613272
7.31680714342719e-06,1.37450804854335,1.19901426154713,0.802438016453482,0.384659754833876,0.0994110657654398,0.00265917103370457,0.102746500291343,0.398752214579221,0.831127746682391,1.22595428010634,1.37439842631773,1.19595384918854,0.79815686873131,0.381074144098319,0.0975233181135182,0.0026772004490525,0.104735111387544,0.402582287268343,0.835685248441233,1.22910533074035
7.66341086800746e-06,1.46824892050615,1.28286457961423,0.861962271025398,0.415191176521978,0.10783047851961,0.00308478952684697,0.111396546527301,0.430241048492658,0.89244409390403,1.31134124829654,1.46813246385844,1.27962615924845,0.857401564911811,0.411339469905226,0.105789190077563,0.00310426371521334,0.11354591699156,0.434352272416971,0.897294043103414,1.31467030957789
8.02643352225717e-06,1.56572286278487,1.37029052275838,0.924434075545935,0.447497182587994,0.116824060345169,0.00358612222675131,0.120635023822201,0.46354737402003,0.956755633391691,1.4003227602371,1.56559938468123,1.3668705489237,0.919584561245685,0.443366427551358,0.114619955229162,0.00360714258248173,0.122954769812163,0.46795296060563,0.961906856113313,1.4038325708944
8.40665288561832e-06,1.66674347884593,1.46114875212499,0.989799892427343,0.481589983091258,0.126412212294907,0.00417560380036066,0.130482576229154,0.498681698394691,1.02400183459072,1.49274791464899,1.666612812009,1.45754440308007,0.984653176886156,0.477167553335135,0.124035915677375,0.00419827544236684,0.132982400347034,0.503394442015486,1.02946215985532,1.49644040563973
8.80488358164347e-06,1.77108355030989,1.55525758916514,1.05797724593561,0.517468035308615,0.136613398501757,0.0048674553148504,0.140957817364094,0.535640252175418,1.09409242589948,1.58842707559462,1.77094554910249,1.55146682009594,1.05252592345314,0.512741777725617,0.134055511824421,0.0048918866538284,0.143647428804561,0.540672373210787,1.09986855276256,1.59230332206439
9.22197882333432e-06,1.8784758941528,1.65239714772349,1.12885360032672,0.55511475411025,0.147443808150506,0.00567788198986805,0.152076981124889,0.574403694569713,1.16690637151963,1.68713214118844,1.87833043620211,1.64841873239599,1.12309137446089,0.550073142020881,0.144694993868519,0.00570418419344382,0.154966006103049,0.579766677391391,1.17300374795793,1.69119232817572
9.65883224115871e-06,1.9886151679238,1.75231034434509,1.2022858408472,0.594497437452462,0.158917046488786,0.00662528067559943,0.163853602666254,0.614936047847813,1.2422914787286,1.78859770467851,1.98846215545099,1.74814390370547,1.19620763390829,0.589129727048156,0.155968121717398,0.0066535670279129,0.166951485866948,0.620640477237588,1.24871419627367,1.79284110803587
1.01163797976621e-05,2.10116063725303,1.85470482837984,1.27810044088484,0.635566475001569,0.171043872811019,0.00773045531878095,0.176298248116747,0.657183930216184,1.32006471619392,1.8925231444386,2.10099999808301,1.85035084503259,1.27170248751419,0.629862861454331,0.167885910859009,0.00776084047373329,0.179614146313572,0.663239330166796,1.32681542395433,1.89694812792594
1.05956017927761e-05,2.21573988319004,1.95925583968839,1.35609437865135,0.678254905864331,0.183832004837411,0.00901683839208908,0.189418313029271,0.701076153881682,1.40001330251513,1.9985756449172,2.21557157142538,1.95471565768099,1.34937430036304,0.672206675206299,0.180456443204055,0.00904943752303481,0.192960982446163,0.707490833048822,1.40709314370738,2.00317967383704
1.10975249641207e-05,2.33195338873194,2.06560996475736,1.43603684098798,0.722478385215484,0.197286009597169,0.010510716067809,0.20321791022879,0.746523748119401,1.48189659699378,2.10639411319479,2.33177738508552,2.06088577463696,1.4289936991153,0.716078057882091,0.193684762601635,0.0105456439206989,0.206995589636411,0.753304656334517,1.48930517038976,2.111173784319
1.16232246867985e-05,2.44937990644657,2.1733897238639,1.5176717212542,0.768135609005352,0.211407300589136,0.0122414548531603,0.217697867335102,0.793420455719261,1.56544879286029,2.2155939175986,2.44919621823638,2.16848453351595,1.51030604645942,0.761377070903867,0.207572874417261,0.0122788247145217,0.221718159262634,0.800573055911799,1.57318414069109,2.2205450045158
1.21738272773966e-05,2.56758247460757,2.28219888487669,1.60072088435833,0.815109230967693,0.226194259454296,0.0142417275017927,0.232855852611921,0.841643735356272,1.65038237851842,2.32577233811368,2.56739113542582,2.27711647717395,1.59303468169851,0.807987848100842,0.222119867074817,0.0142816500979744,0.237125605383166,0.849171894950696,1.65844100139635,2.33088985054622
1.27505124071301e-05,2.68611491987744,2.39162836569677,1.68488813683943,0.863267287304667,0.241642497547018,0.0165477363012066,0.248686644818509,0.891056282745332,1.73639229690519,2.43651458544401,2.68591598895252,2.38637324444878,1.6768848662835,0.85578000035371,0.237322170695746,0.0165903186502568,0.253211838361525,0.898962188091784,1.74476919529768,2.44179284057681
1.3354515629299e-05,2.80452866216797,2.50126255944307,1.76986380582166,0.912465122598715,0.257745268626943,0.0191994323186421,0.265182558415156,0.941508060876987,1.82316069916474,2.54740021868341,2.80432222344377,2.49583988551432,1.76154833902863,0.904610518446017,0.253173963908952,0.0192447765607039,0.269968196918617,0.949792157559298,1.83184943993889,2.55283292214402
1.39871310264724e-05,2.92237962332381,2.61068589616996,1.85532980004155,0.962547786980708,0.274494038525081,0.0222407298617116,0.282334029917048,0.99283880554484,1.91036215890589,2.65800977247307,2.92216578428391,2.6051014159112,1.84670835508155,0.954326144903957,0.269667734664787,0.0222889320983155,0.287384044394713,1.00149976651933,1.91935496452534,2.66359010632263
1.46497139830728e-05,3.039235036625,2.71948944357032,1.94096500126896,1.01335285096358,0.291879211309875,0.0257197162478818,0.300130364662093,1.04488094842221,1.99766918958023,2.76793139456094,3.03901392689236,2.71374941187146,1.93204505774342,1.00476616212401,0.286794994700713,0.0257708654234472,0.305447528322935,1.05391567092432,2.00695704673301,2.77365210951205
1.53436840893001e-05,3.15467995909218,2.82727734755909,2.02645081721656,1.06471356239164,0.309891004559394,0.0296888579266459,0.318560636133348,1.09746287792317,2.08475789180179,2.87676729452751,3.15445172883565,2.8213884478801,2.01724101486689,1.05576552221547,0.304547140535232,0.0297430347876341,0.32414649513933,1.1068665089977,2.09433067561714,2.88262080359665
1.60705281826164e-05,3.26832330287263,2.9336729219488,2.11147671881226,1.116462251406,0.328520459301221,0.034205204989629,0.337614722745645,1.15041243975585,2.17131355096048,2.98413981410691,3.26808812105244,2.92764218562591,2.10198674316642,1.10715822546279,0.322916446964647,0.0342624811571772,0.343469544476786,1.16017842918752,2.18116016056267,2.99011828502947
1.68318035333096e-05,3.37980322465022,3.03832421403191,2.19574558614375,1.16843387573656,0.347760563538971,0.0393305970472613,0.357284460203535,1.20356056597395,2.2570360087632,3.08969694833477,3.3795612771343,3.03215894100102,2.18598604501904,1.15878084068704,0.341897172519348,0.0393910342378493,0.363407200564521,1.21368074438732,2.26714450972683,3.09579239230143
1.76291411809595e-05,3.48879174158594,3.14090889853992,2.27897869834639,1.22046959116377,0.367607462570153,0.0451318742488337,0.377564881711314,1.25674491458287,2.34164464509607,3.19311717339017,3.48854322916875,3.13461658138684,2.26896099310225,1.21047605322601,0.36148675072044,0.0451955236744774,0.383953172335349,1.26720959360432,2.35200241440402,3.19932152798436
1.84642494289554e-05,3.594998476875,3.24113838439226,2.36092022230861,1.2724202312959,0.388061724989028,0.0516810977765189,0.398455513944671,1.30981340193454,2.42488282781631,3.29411346965831,3.59474361322984,3.23472663735118,2.35065641763762,1.26209612540981,0.38168703672567,0.0517479997509709,0.405105669418937,1.32061149261559,2.43547669716005,3.30041867425701
1.93389175045523e-05,3.6981734754474,3.33876105473809,2.44134108175932,1.3241495869177,0.409129630712657,0.0590557843645147,0.419961694139273,1.3626275172154,2.50652171609247,3.39243646505724,3.69791248504284,3.33223754893712,2.43084377754022,1.31350616033803,0.402505576417201,0.0591259681357147,0.426868738638023,1.37374666243824,2.51733810976113,3.3988345273771
2.02550193923067e-05,3.79810906839545,3.43356459869883,2.52004212002625,1.37553738751777,0.430824446766147,0.0673391592120927,0.442095873108029,1.41506532164139,2.58636333558825,3.48787666171548,3.7978421844055,3.42693700461639,2.50932432837328,1.36458707191152,0.423956864354185,0.0674126430334546,0.449253585119315,1.4264920379809,2.5973883997275,3.49435971461346
2.12145178491063e-05,3.89464080121197,3.52537743060948,2.5968565041703,1.42648190508573,0.4531676579163,0.0766204310297621,0.464878870465475,1.46702405333767,2.66424287875222,3.58026574634789,3.89436826344899,3.51865336837656,2.58593153433314,1.41523818134617,0.446063558298194,0.0766972224745023,0.472279843678438,1.47874387783549,2.6754625993904,3.58682609440012
2.22194686093952e-05,3.98764747393265,3.61406922729319,2.67165135290327,1.47690212137002,0.476190122368685,0.0869950918671899,0.48834105161707,1.51842228071992,2.7400302183313,3.66947701905466,3.98736952683033,3.60725622516869,2.6605327061403,1.46537938129604,0.468857621040898,0.0870751883814178,0.495976769534298,1.53041991821745,2.75143052622518,3.67610717481618
2.32720247896041e-05,4.07705036923166,3.69955064418761,2.74432860344186,1.52673942275847,0.499933127285306,0.0985652428366882,0.512523400796141,1.56920157071817,2.81363065476399,3.75542500501442,4.07676725990428,3.6926561052605,2.73302987944102,1.51495283150604,0.492381364673922,0.0986486325187098,0.520384322274692,1.58146103776323,2.82519751576733,3.76211771519376
2.43744415012222e-05,4.16281176631711,3.78177229563857,2.81482516133653,1.57595880999352,0.524449324359045,0.111439944908323,0.537478470103375,1.61932766158159,2.88498494648992,3.83806433737763,4.16252374271846,3.77480347257774,2.80335997722353,1.56392417281991,0.51668837777248,0.111526607494236,0.545554122822226,1.6318324234292,2.89670443676167,3.84481259943264
2.55290806823952e-05,4.244932853512,3.86072310256618,2.88311240091283,1.6245496314177,0.549803531547309,0.12573559167397,0.563271190559532,1.66879115162688,2.95406869508577,3.91738801682867,4.24464016271534,3.85368708005065,2.87149432338995,1.61228326774352,0.541844321679866,0.12582549970329,0.571550269362059,1.68152424945223,2.96592706100473,3.92418508670016
2.67384161583994e-05,4.32345116058857,3.9364281216989,2.94919510138883,1.67252586699374,0.576073392764777,0.141576298428711,0.589979537049488,1.71760773379533,3.02089117370205,3.9934251635371,4.32315404720523,3.92933180601908,2.93743759210776,1.66004449424454,0.567927587631274,0.141669418559408,0.598450004206991,1.73055189988363,3.03287487682346,4.00026455538414
2.80050389418363e-05,4.39843763359171,4.00894597485815,3.01310991464664,1.71992600497516,0.603349892355051,0.159094299172269,0.617695044196431,1.76581802031178,3.08549369727085,4.0662383807997,4.39813633834317,4.00179609007949,3.00122628854485,1.70724663406903,0.595029811347758,0.159190593611399,0.626344228864807,1.77895577964567,3.09758944503968,4.07311385968948
2.93316627839004e-05,4.46999347075572,4.07836599495536,3.07492346519638,1.76681256325335,0.63173772509352,0.178430340256287,0.646523174239814,1.81348701157006,3.14794763660995,4.13592084722018,4.4696882292097,4.07116908497611,3.06292686122392,1.75395240700738,0.62325624555615,0.178529768271273,0.655337868710436,1.82680076886557,3.16014239983353,4.14282641576167
3.07211299886176e-05,4.53824682915027,4.14480519833316,3.13473018164153,1.81327131292313,0.661355525028378,0.1997340564504,0.676583540607108,1.86070326848951,3.20835217648198,4.20259324670334,4.53793787062841,4.13756763414141,3.12263354507264,1.80024770808682,0.652725993366908,0.199836575926286,0.685550091356625,1.87417538031299,3.22063319476613,4.2095231266074
3.21764175025074e-05,4.60334949899964,4.20840518191888,3.19264995279142,1.85941026269559,0.692335957492827,0.223164312212054,0.708009991915365,1.90757784824218,3.2668319107736,4.26640063394498,4.60303704566029,4.2011331733551,3.18046602814828,1.84624060580265,0.683572106415857,0.223269881221821,0.71711438390871,1.92119068035383,3.27918668725076,4.27334924345231
3.37006432927193e-05,4.66547362734965,4.26932902950752,3.24882569149544,1.90535845992546,0.724825678096245,0.248889487951787,0.740950560595106,1.95424305995141,3.32353435728503,4.32750931862832,4.66515789344647,4.2620286408609,3.23656702500152,1.89206015670095,0.71594155112696,0.248998066309525,0.750178493762689,1.96797903045716,3.33595064402178,4.33447124668114
3.52970730273065e-05,4.72480855599759,4.32775829546629,3.30342087637623,1.95126465787616,0.758985160518344,0.277087688107467,0.775567278292828,2.00085109040141,3.37862746125383,4.38610383529823,4.72448974731215,4.3204354642697,3.29109982679589,1.93785508554972,0.749995044469117,0.277199238877406,0.784904235564148,2.01469269965185,3.39109323673234,4.39307381325009
3.69691270719502e-05,4.78155782131731,4.38389011725923,3.35661712695702,1.99729589017564,0.794988391669622,0.307946844898186,0.812035856868574,2.04757254074696,3.4322971417146,4.44238404887056,4.78123613476144,4.37655067569325,3.34424588365481,1.98379237173509,0.785906757340193,0.308061335836765,0.821467163578528,2.06150238920045,3.44480058175021,4.44935692043994
3.87203878181256e-05,4.83593634659369,4.43793449127111,3.40861185214092,2.04363598298977,0.833022428488065,0.341664688746825,0.850545229411009,2.09459490445012,3.48474491903154,4.49656242877279,4.83561196997625,4.43058418963787,3.39620245920078,2.03005577216085,0.823863879454313,0.341782093658021,0.860056104288245,2.10859569992571,3.49727436243114,4.50353311885642
4.05546073584083e-05,4.88816784132691,4.49011173012139,3.45961599638066,2.09048402397637,0.873286805596923,0.378448553578037,0.89129694053142,2.14212100491867,3.53618564618853,4.54886150844185,4.88784095327902,4.48275626189888,3.44718038165064,2.07684429952676,0.864066034611153,0.378568853566092,0.900872538819616,2.15617556080824,3.54872955638052,4.55582499131857
4.24757155253689e-05,4.93848240708311,4.54065010446353,3.50985189276966,2.13805279521004,0.915992777548003,0.418514982575654,0.934504369572802,2.19036739920188,3.58684535125123,4.59951153176825,4.93815317713573,4.53329513249842,3.49740190073644,2.12437066304433,0.906724529780434,0.418638167181747,0.944129819118295,2.20445862530346,3.59939227503904,4.60646279914792
4.44878283112759e-05,4.98711433608077,4.58978365844307,3.55955121810922,2.18656716550277,0.961362373713621,0.462089097602072,0.980391764577237,2.23956274212439,3.63695918422475,4.648748274339,4.98678292488948,4.58243484188195,3.54709864555046,2.17285966693013,0.95206141583267,0.462215165813305,0.990052195938256,2.25367362980452,3.64949770873701,4.65568230364581
4.65952566866468e-05,5.03430007689076,4.63775017566673,3.60895303201874,2.23626242628872,1.00962723835347,0.509403693450954,1.02919305918247,2.28994609379789,3.68676944855269,4.69681101510262,5.03396663660399,4.63041319726088,3.59650966542709,2.22254655080099,1.00030833227034,0.509532654571037,1.03887363097478,2.30405969720253,3.69928815739131,4.70372273833033
4.88025158365443e-05,5.08027633135419,4.68478926171623,3.65830187048306,2.28738254478746,1.06102722323418,0.56069801655571,1.08115043933221,2.34176514282739,3.73652368584624,4.74394062335105,5.07994100612346,4.67746985516241,3.64587952429773,2.27367524567594,1.05170510322491,0.560829890926245,1.09083636012483,2.35586455784126,3.74901111537068,4.7508248967891
5.11143348344017e-05,5.12527823796835,4.7311404998403,3.70784585389456,2.34017829871508,1.11580869566498,0.616216186857218,1.13651262202771,2.39527430791739,3.78647277210037,4.79037771658717,5.1249411646016,4.72384447683939,3.69545640861663,2.32649650987472,1.10649804752965,0.616351006416933,1.1461891701413,2.40934265052825,3.79891736873429,4.79722929169212
5.35356667741072e-05,5.16953758939279,4.77704162833937,3.75783476060924,2.39490524851392,1.17422252115221,0.676205221399295,1.19553280453777,2.45073267211007,3.83686897459376,4.83636083677994,5.16919889815589,4.76977490506625,3.74549019991033,2.381265900831,1.16493796207313,0.676343030065663,1.2051853470808,2.4647530577678,3.84925905399873,4.84317433245483
5.60716993820546e-05,5.21328102520991,4.82272668116233,3.80851800921404,2.45182149600912,1.2365216772564,0.740912619011811,1.25846623970586,2.50840169663074,3.8879639107889,4.88212458553789,5.21294084078484,4.81549530384473,3.79623045517998,2.4382415318026,1.22727773507442,0.741053472864792,1.26808025211018,2.52235722210266,3.90028761971746,4.88889446208178
5.87278661318949e-05,5.25672813547418,4.86842402721806,3.86014248601689,2.51118517263611,1.30295845381405,0.810583467268597,1.32556739139314,2.56854265532686,3.94000634375644,4.92789765270322,5.25638657808795,4.86123419651966,3.84792423169638,2.49768155672308,1.2937695445511,0.81072743451058,1.33512847858491,2.58241638443952,3.95225162537157,4.93461818770436
6.1509857885805e-05,5.30008940578149,4.91435423874917,3.91295014865047,2.5732515959615,1.37378119456211,0.885457035824412,1.39708662377173,2.63141372599865,3.99323974286723,4.97390066766725,5.29974659252492,4.90721233264509,3.9008136871091,2.55984132204613,1.36466159717653,0.885604196482181,1.40658054393653,2.64518868051985,4.005394306293,4.98056593413183
6.44236350872137e-05,5.34356393051972,4.96072771476416,3.96717533209286,2.63827003017309,1.44923053641604,0.965762824207904,1.47326637916206,2.69726667155756,4.04789953368573,5.02034379826678,5.34321997688158,4.95364030958492,3.95513338120603,2.62497012141746,1.44019436398209,0.965913269533221,1.48267907083861,2.71092582830717,4.059950828532,5.02694764530301
6.74754405311069e-05,5.38733681763905,5.00774198198378,4.02304167986184,2.70647998456688,1.52953510515443,1.05171603703501,1.55433680133824,2.76634304192616,4.10420995716391,5.06742401844954,5.38699183928883,5.00071587128885,4.01110720212128,2.69330748739504,1.52059627190371,1.05186986854831,1.56365441430706,2.77986933700814,4.11614515374203,5.07396005485921
7.06718127392749e-05,5.43157620581066,5.05557859312113,4.08075862069858,2.77810698381418,1.61490662990424,1.14351246512859,1.64051076454643,2.83886982691013,4.16238045543636,5.11532196308164,5.43123032067093,5.04862080404626,4.06894483735704,2.76507895422662,1.60607881384869,1.14366979323664,1.649719694674,2.85224616772928,4.17418643134992,5.12178354424997
7.40195999691565e-05,5.47642981343213,5.10439954076943,4.14051730983666,2.85335774492818,1.70553444332944,1.24132275676518,1.73197827262014,2.91505449090565,4.22260149986846,5.16419828649584,5.47608314409194,5.09751734747264,4.12883770877864,2.84049122686422,1.69683104449287,1.24148369886669,1.74106520048483,2.92826377636996,4.23426483362037,5.17057850501296
7.75259748862946e-05,5.52202093891604,5.15434310500643,4.20248595412956,2.93241469830773,1.80157933940494,1.34528606864866,1.82890019713571,2.99507932219969,4.2850397766894,5.21418944093256,5.52167361544705,5.14754403881644,4.1909542909302,2.91972669388301,1.79301343401267,1.34545074662315,1.83785212990996,3.00810447121762,4.29654674889414,5.22048112142804
8.11984499318401e-05,5.56844383351716,5.20551905444792,4.26680444211805,3.01542979391633,1.90316676559357,1.45550309055563,1.93140132802881,3.07909503269206,4.34983264679098,5.26540279231179,5.56809599676811,5.19881091029401,4.25543473383777,3.0029372256745,1.89475105689038,1.45567162750885,1.94020564373878,3.09191902075982,4.36116924951909,5.27159849103762
8.50448934180267e-05,5.61575837221687,5.25800312442954,4.33357820385908,3.10251753842029,2.01037933053785,1.57202844016526,2.03956271391778,3.16721354801473,4.41708179941254,5.31791099432554,5.61541017767628,5.25139396310124,4.32238471521172,3.090237204059,2.00212609720592,1.57220095628041,2.04820720686479,3.17981945136402,4.4282337541291,5.32400300408631
8.90735463861044e-05,5.66398395565004,5.31183070295043,4.40287123139966,3.19374721481951,2.12324861141968,1.69486242467992,2.15341327198774,3.25949993316173,4.486846024882,5.37174554834755,5.66363557798491,5.30532884869361,4.39186845301758,3.18169573516268,2.11516965482903,1.69503903199717,2.16188619781731,3.27187097962305,4.49779880937992,5.37772590945272
9.3293040262847e-05,5.71309258767413,5.36698966582739,4.47469819967044,3.28913424266915,2.24174624640975,1.82394216293221,2.27292064824294,3.35596340488118,4.55913303991169,5.42688948698332,5.71274422607224,5.36060369872553,4.46390081825704,3.27732800393539,2.23385283813071,1.82412295885212,2.2812107669115,3.3680830303335,4.56987192459716,5.43275000499216
9.7712415353465e-05,5.76300109008968,5.42341231824564,4.54901563999047,3.38863064447812,2.36577429686142,1.9591320555964,2.3979813080922,3.45654738943448,4.63389031094197,5.48326913432059,5.76265297455607,5.41715106075098,4.53843850017873,3.37708573610872,2.35807712797941,1.95931711487511,2.40607792283213,3.46839929849037,4.64440040482098,5.48900140547275
0.000102341140210545,5.81356243959864,5.48096642185796,4.62571213528806,3.49211459266747,2.49515486130613,2.10021358229997,2.52840983497478,3.56111859349987,4.71099483780613,5.54074491745233,5.81321483838245,5.47483891871918,4.61537019298858,3.48084674209113,2.48766399508218,2.10040294728026,2.53630282532163,3.57268682295037,4.72126114457004,5.54634036283357
0.000107189131920513,5.86455624395359,5.53944531638323,4.70459752894312,3.59937902251248,2.62961891983391,2.24687439415783,2.6639274122552,3.66945506822821,4.79024188317221,5.59910123333986,5.86420947230864,5.5334608070526,4.69450579583742,3.58840352819925,2.62234374913106,2.24706806296302,2.67160725929761,3.68072405178048,4.80024936791045,5.60455114303223
0.000112266777351081,5.91567841627284,5.59855718423539,4.78539116982814,3.71011931155755,2.76879438512629,2.39869666100307,2.80414946325912,3.78123326393718,4.87133266511561,5.65803541469333,5.91533284678352,5.5927250666201,4.77556464841218,3.69945097551171,2.76174359576096,2.39889457341605,2.81160726552311,3.79218789696016,4.88106633242072,5.66333100340457
0.000117584955405216,5.96653016075991,5.657913558392,4.86770925745354,3.82392004808704,2.91219333875699,2.55514462836545,2.94857242996673,3.89601409918656,4.9538610740546,5.7171458908818,5.96618623548786,5.65224334253995,4.85816286563539,3.81357310851082,2.9053748795282,2.55534664913098,2.95579990876651,3.90663980257095,4.96330605864984,5.72227836683821
0.000123155060329283,6.01660645176674,5.71701724014344,4.95105140690245,3.94024094498729,3.05919844377016,2.71555134592835,3.09655968832607,4.01322810828065,5.03729953559423,5.77591970806314,6.01626469648976,5.71151849012724,4.94179989058913,3.93022900918564,3.05261950336947,2.7157572452619,3.10354918201554,4.02351089114891,5.0464412071159,5.78088035726588
0.000128989026125331,6.06528427337815,5.77524987739236,5.03478662839029,4.05840200739293,3.20904855464652,2.87910455483597,3.24732663545861,4.13215979295672,5.12098422337468,5.83371966026861,6.0649453141886,5.76993213930243,5.025844459765,4.04873798406627,3.2027155449647,2.87931398601021,3.25407108281073,4.14208631484757,5.12980830757017,5.83849994851697
0.000135099352119803,6.11181099006711,5.83185955847945,5.11813901676656,4.1775681417517,3.36082360377536,3.04483177626194,3.39992505170968,4.2519313967478,5.2040999378803,5.88977139371235,6.11147557255851,5.82673227210613,5.1095202750967,4.16826417064503,3.35474214831058,3.04504425028369,3.40641796564123,4.26148903104739,5.2125926571975,5.89436308902024
0.000141499129743458,6.15529334092638,5.88594890293902,5.20017357857531,4.29673351131383,3.51342894219184,3.21158474082975,3.55322695132892,4.37148645578715,5.28566511611277,5.94315098316696,6.15496235210202,5.88102129449779,5.19189180949133,4.28780088679288,3.5076038673466,3.21179959843055,3.55946238538083,4.38066335756591,5.29381335336525,5.94754630122884
0.000148202070579886,6.19468768883996,5.9364642790294,5.27978279418513,4.41470611064222,3.66557946626429,3.37802345228689,3.70590830383015,4.48957366998028,5.36451763013563,5.99277364307525,6.19436218169388,5.93174523228693,5.27185084258805,4.4061551942336,3.6600147923162,3.37823983373772,3.71188081520812,4.49835885295862,5.37230911948319,5.99696541811915
0.000155222535742705,6.22879230656575,5.98218694461704,5.3556747227648,4.53009326059293,3.81578408617167,3.54260040410133,3.85643324771993,4.60473189413022,5.43930227344624,6.03738442456531,6.22847352698209,5.97768484816964,5.34810453409771,4.52193337600659,3.81048301365185,3.54281721773018,3.86213786228104,4.61311532312601,5.44672582310606,6.04136630706001
0.000162575566644379,6.25624263379641,6.02172708350238,5.42636370465464,4.64128902133036,3.96233139841512,3.70354577677684,4.0030397395423,4.71527737429212,5.50846111887786,6.07555195344311,6.25593204894731,6.01744965293142,5.41916608953801,4.63352832421739,3.95729628458766,3.70376166750863,4.00847192583081,4.7232500810048,5.51550686947695,6.07931863448001
0.00017027691722259,6.27551057575119,6.05352187578579,5.49016498351024,4.74646487900275,4.10327781689379,3.85885484198358,4.14372798514361,4.81929474207459,5.57022824244272,6.10566646411788,6.27520990252396,6.04947595114316,5.48334934208998,4.73911019304277,4.09851013611203,3.85906816171076,4.14888364631605,4.82684897313552,5.57688796337655,6.10921392365834
0.000178343087693191,6.28490900946575,6.07583887024721,5.54519482687664,4.843565456751,4.23643988242351,4.00627927819121,4.27625347081991,4.91463369894377,5.62263060554942,6.12594354718181,6.28462024061976,6.07203019191905,5.53876883207171,4.83662206808728,4.23194016354927,4.00648806027932,4.28112896482108,4.92176310537066,5.62889802874714,6.1292693196441
0.000186791359902078,6.28260268507431,6.08678597980866,5.5893779145104,4.93031137916771,4.35939296942906,4.14332462870992,4.39812690690277,4.99891371303632,5.66349710808028,6.13443510539379,6.2823281098795,6.083218949232,5.5833471579834,4.9237827832942,4.35516070357485,4.14352656938857,4.40271910616067,5.00561358898581,5.66936829389814,6.13753855134869
0.000195639834351706,6.26662661598205,6.08432935008493,5.62046381324305,5.00421169265757,4.46947906398061,4.26725663931273,4.50662383590472,5.06953931437821,5.69047787425254,6.1290489419769,6.26636883116507,6.08100678579173,5.61483142440545,4.99809929221011,4.46551257706468,4.26744908903356,4.51093023750058,5.07580688970426,5.69595159774306,6.13193150944331
0.000204907468981585,6.23491280253222,6.06632010580645,5.63605417653457,5.06258829070246,4.56382657832019,4.37511958659315,4.5988069187885,5.12372857720968,5.70107560151318,6.10757811942168,6.23467470868897,6.06324300931525,5.63082043286311,5.05689104966043,4.56012286591859,4.37529955458863,4.60282581375445,5.12956336214817,5.70615373936618,6.11024357320738
0.00021461411978584,6.18532569471431,6.03053051993198,5.63364181279859,5.10261447377852,4.63938513186318,4.46376978972792,4.67156383312659,5.15855696853733,5.69269018563044,6.06774067133393,6.18511047324212,6.02769786933476,5.6288037682322,5.09732854336231,4.63593965916714,4.46393396492195,4.67529453843084,5.16396113949406,5.69737807552605,6.07019526520849
0.000224780583354873,6.11570615659066,5.97469945965941,5.61066191035148,5.12136896571422,4.6929776864219,4.5299270912684,4.72166311256719,5.17101778668732,5.66267677287789,6.00722940480129,6.11551722296037,5.97210805049061,5.60621307602948,5.11648730902929,4.68978416399492,4.53007188231761,4.72510626094615,5.17599658994257,5.6669835093417,6.00948197033682
0.000235428641432242,6.02392286820915,5.89658606675395,5.56455450622262,5.11590535292724,4.72137121837895,4.57024600127525,4.74582896838491,5.1580988517217,5.60841591170386,5.92377043683342,6.0237637992331,5.89423041913721,5.56048462239353,5.11141740740516,4.71842137433626,4.57036759778588,4.74898683967823,5.16266098831567,5.61235453783324,5.92583236563148
0.00024658110758226,5.90792915543181,5.79402960248695,5.49283584805345,5.08333506598251,4.72136517811636,4.58140629469077,4.74083409277899,5.11687301204185,5.52739273187686,5.81518788136979,5.90780359105413,5.79190195025638,5.48913078573627,5.07922649213007,4.71864855770411,4.58150075045622,4.74371095718558,5.12103095491269,5.53098028667789,5.81707298461537
0.000258261876068267,5.7658222906214,5.66501235839069,5.39317481974381,5.02091988694696,4.68989442729123,4.56022016323154,4.70360675383652,5.04459764232071,5.41728034130256,5.67947092931211,5.76573381431181,5.66310273003904,5.38981664435184,5.01717245547494,4.68739825885008,4.56028350054258,4.70620918526414,5.04836782971236,5.42053772951921,5.6811951697031
0.000270495973046313,5.59590151626789,5.50772167152371,5.26346934125427,4.9261678855632,4.6241404767944,4.50374982650309,4.63134549404649,4.93881604111437,5.27602125037157,5.514838669802,5.59585352169746,5.50601806513086,5.26043655769989,4.92275954959568,4.62184964534172,4.5037781581333,4.63368260421296,4.9422188922573,5.27897291608969,5.51641977440891
0.000283309610183932,5.3967205855686,5.32060656888277,5.10191688026283,4.79692509552933,4.52164221046944,4.40942636649365,4.52163202053366,4.79745201059358,5.10189995680608,5.31979760331228,5.3967161401017,5.319095214676,5.09918486125065,4.79383027879901,4.51953937370788,4.40941602899012,4.52371556541994,4.80051172324793,5.10457336254115,5.32125457958764
0.000296730240818887,5.16713064133367,5.1024245563186,4.9070731453551,4.63145456511307,4.38039554287288,4.27515825273219,4.37253115704827,4.61888841258838,4.89360009322606,5.09318704502296,5.16717235828648,5.10109025237273,4.90461472415399,4.62864467191484,4.37846140832724,4.27510594160734,4.37437547892018,4.62163252696218,4.89602502962402,5.09453963356701
0.000310786618778201,4.90630984859466,4.85227464940886,4.67789377453639,4.42849495434002,4.1989312510536,4.09941738520125,4.18266669265084,4.4020214620425,4.650240814148,4.8342085441715,4.90639977980243,4.85110114925757,4.67567996386449,4.4259390765476,4.19714500923932,4.09932028031479,4.18428848250112,4.40448020801952,4.65244858755899,4.83547664896512
0.000325508859983506,4.61377732804423,4.56961389649617,4.41375534723923,4.18729267063366,3.97636189804053,3.88129204081419,3.95126397184793,4.14628494292767,4.37138922034216,4.54243694854271,4.61391688609833,4.56858432290585,4.41175613048581,4.18495843746492,3.97470178004089,3.88114790955698,3.95268186476264,4.14849042064887,4.37341178189262,4.54364008707804
0.000340928506974681,4.28939045622398,4.25425622399244,4.1144541313835,3.90760440915111,3.71239222715042,3.62049985962001,3.67815396003015,3.85164204421828,4.05704823568654,4.21781259590956,4.28958037224301,4.25335348135657,4.1126392640301,3.90545890326282,3.71083613232559,3.62030712710168,3.67938800322053,3.85362731404681,4.05891732267656,4.21896940796968
0.000357078596490046,3.93332625759307,3.90635419387589,3.78018329747599,3.58967039553861,3.40729203793524,3.31735928201169,3.36373855354534,3.51854644290814,3.70762200199798,3.86061601166004,3.93356657629239,3.90556135278973,3.77852305669185,3.58768104948911,3.40581816466423,3.31711706131695,3.36480960683884,3.52034461347054,3.70936835916369,3.86174385739
0.00037399373024788,3.54604912989712,3.52636590679773,3.4114914957156,3.23416196427818,3.06183537632405,2.97272347666178,3.00892197607099,3.1478778138901,3.3238630791133,3.4714281222708,3.54633923976581,3.52566653815716,3.40995732439937,3.23229735624538,3.06042278883684,2.97243155762994,3.00985111280833,3.1495212137391,3.32551581461853,3.47254278927792
0.000391710149080926,3.12826827045633,3.11501054077395,3.00922733958211,2.8421097148173,2.6772138390475,2.58788548721359,2.61501708638262,2.74085944147307,2.90680718328361,3.05108011184167,3.12860696364102,3.11438898260325,3.00779234569486,2.84034019982337,2.67584291582145,2.58754428783177,2.61582505782527,2.74237894283989,2.9083932953445,3.05219563925346
0.000410265810582719,2.68088875663209,2.67321670845544,2.57447523416879,2.41481993927843,2.25493413267627,2.16446609882605,2.18363754590312,2.29896666752977,2.45770171032104,2.60059752722877,2.68127431100552,2.67265825570667,2.57311452408133,2.41311807732341,2.25358686249822,2.16407658786938,2.18434435699792,2.3003912048706,2.45924579921267,2.60172614366297
0.000429700470432084,2.20496025256023,2.20206789987028,2.10848806914184,1.95378718337071,1.79671045797437,1.70429642029323,1.71658685458727,1.82383454029886,1.97793392222591,2.1211430868084,2.20539052749567,2.20155891462186,2.10717891166585,1.9521279529236,1.79537057294809,1.70386002236202,1.71721147818469,1.8251908384452,1.97945808296634,2.12229525036562
0.00045005576757005,1.70162685308917,1.70274883269939,1.61262167573275,1.46060986112462,1.30436103816907,1.20930567172357,1.21575360574486,1.31717155098469,1.46896364248593,1.61396199407875,1.70209939054145,1.70227677859137,1.61134350880437,1.45897067011825,1.3030139934281,1.20882416605511,1.21631384146115,1.31848405342329,1.47048751851017,1.6151465164425
0.000471375313411672,1.17208079457182,1.17649572494242,1.08827485316499,0.936914172876317,0.779715753225662,0.681421875149783,0.683019619259875,0.780684259558257,0.932263903448315,1.08033259232726,1.17259291794085,1.17604913466753,1.08700915610786,0.935274696321228,0.778348577486243,0.680897297888965,0.683532086222115,0.78197523024465,0.933804872305645,1.08155682594934
0.0004937047852839,0.617521842922508,0.624552532007296,0.536837470941101,0.384289617041428,0.224539070469378,0.12248990755316,0.120184640508592,0.216015417408643,0.369271512760341,0.521524123893683,0.618070747580643,0.624120919936882,0.535567531322663,0.382631499482159,0.223140118725595,0.121924464308212,0.120664882323969,0.217305180574387,0.37084497110336,0.52279419070696
0.000517092024289676,0.0391232730995256,0.0481342286118625,-0.0403521127855578,-0.195762477836307,-0.359530134982571,-0.465791601171222,-0.471091359328288,-0.375303726270547,-0.218651818581625,-0.0612376525831559,0.0397061041625222,0.0477079621963495,-0.0416415070490987,-0.197456014806587,-0.360971494544919,-0.466395608842294,-0.47062868373806,-0.373996445643438,-0.217032102848897,-0.0599166110414131
0.000541587137807947,-0.561995405599131,-0.551602609302026,-0.642040146733445,-0.801867492520061,-0.971022323300601,-1.08191532578502,-1.08932922934683,-0.991887686437302,-0.830248184881255,-0.666797068004358,-0.561381490876711,-0.552032465624947,-0.643363061155573,-0.803612100711066,-0.972516059785543,-1.08255555912322,-1.0888700951194,-0.990545355602667,-0.828569682004953,-0.665420636397978
0.000567242606849198,-1.18478938845062,-1.17358229180503,-1.26708172272309,-1.43280428604835,-1.60866640129936,-1.72459449789163,-1.73325719571231,-1.63251923392181,-1.46438314539587,-1.29408805889702,-1.18414717451694,-1.17402414752439,-1.26845145105147,-1.43461496832764,-1.61022218651133,-1.72526862610363,-1.73278792427732,-1.63112506721555,-1.46263415863065,-1.29265230359685
0.000594113398496503,-1.82830394606559,-1.81682635245201,-1.91445729716072,-2.08752197632438,-2.27140669528678,-2.39277924631115,-2.40182562285856,-2.29616222273771,-2.12005786464839,-1.9421476550178,-1.82763612842245,-1.81728826597966,-1.91588673748201,-2.08941356783302,-2.27303426776768,-2.39348498040855,-2.40133257501592,-2.29469972053943,-2.11822712936412,-1.9406488991125
0.000622257083673023,-2.49168516701126,-2.48046474001018,-2.5832829190377,-2.76514877367375,-2.95841043695263,-3.08566296389288,-3.09421268594076,-2.98196695673749,-2.79641543497323,-2.61012466915438,-2.49099433504065,-2.48095458958387,-2.58478493686329,-2.76713640942559,-2.96011995330025,-3.08639808166139,-3.09368194946116,-2.98041944571262,-2.79449173596364,-2.60855929265798
0.000651733960488243,-3.1741870386319,-3.16374294148716,-3.27281567357851,-3.46499490098805,-3.66906820588894,-3.80268127980955,-3.80982334727924,-3.68927017270171,-3.49274307224614,-3.29728482484653,-3.17347566895433,-3.1642685867992,-3.27440344270334,-3.46709445753035,-3.67087057092044,-3.80344364392336,-3.80924042985747,-3.68762036117776,-3.49071488882481,-3.29564909173558
0.000682607183427239,-3.87517575675198,-3.86602607566171,-3.98245579330462,-4.18655144292948,-4.40298934624184,-4.54350563916509,-4.54828354893555,-4.41759145796116,-4.20847172785615,-4.00301343917425,-3.87444621375534,-3.86659550819654,-3.98414310966986,-4.18877994461092,-4.40489651417978,-4.54429320968159,-4.54763308651171,-4.41582101881835,-4.20632691240452,-4.00130334913649
0.000714942898659758,-4.59413201808146,-4.58680087804902,-4.71174671110891,-4.92948664592128,-5.15999384201892,-5.30803284009267,-5.30943099908504,-5.16662757927594,-4.94317439962817,-4.72681657166147,-4.59338655838455,-4.5874223610689,-4.71354827836769,-4.93186262730185,-5.16201907948897,-5.30884368176699,-5.30869649074806,-5.16471677264061,-4.94089989177023,-4.72502773137387
0.000748810385759002,-5.33065188402398,-5.32567632067951,-5.46037404569042,-5.69364076874915,-5.9401015697336,-6.09637125202633,-6.09330340618472,-5.93624579094363,-5.69656406592562,-5.46832128974103,-5.3298926622695,-5.32635852204049,-5.46230573337217,-5.69618458423901,-5.9422596687324,-6.09720353635599,-6.09246698951177,-5.93417313952884,-5.69414564162287,-5.46644879660491
0.000784282206133768,-6.08444663485965,-6.08238339054605,-6.22816413511979,-6.47902008332285,-6.74351929810852,-6.90882390202623,-6.90012453259366,-6.72647671733133,-6.46849173351316,-6.22727542030202,-6.08367570921476,-6.08313551253654,-6.23024321091538,-6.48175415386064,-6.74582672429269,-6.90967590384521,-6.89916681633383,-6.72421874774821,-6.46591378652449,-6.22531375129228
0.000821434358491943,-6.85534187353271,-6.85677430951805,-7.015082307259,-7.28579008680344,-7.57062531501458,-7.74586821000842,-7.73028801487242,-7.53750688840585,-7.25894462836068,-7.00354689212312,-6.85456121036235,-6.85760621934657,-7.01732764381397,-7.2887390718674,-7.57310027480596,-7.74673829882266,-7.72918798812043,-7.53503795172877,-7.25618998124017,-7.00148979194434
0.00086034644166845,-7.64327599555187,-7.6488212424064,-7.82123065935311,-8.11426747891792,-8.42195117870682,-8.60813190587315,-8.58433855302229,-8.36967050109635,-8.06804414045664,-7.79712255901328,-7.64248747363837,-7.64974360484556,-7.82366291313369,-8.11745836085086,-8.42461358871173,-8.60901853282277,-8.5830735903487,-8.36696268536472,-8.06509388394842,-7.79496292485209
0.000901101825166502,-8.44829801757078,-8.4586143369987,-8.64684478610459,-8.9649100683265,-9.29815986509535,-9.49636459115049,-9.46294984127855,-9.22343956756911,-8.89604283190389,-8.60810624892972,-8.44750343276682,-8.45963874745636,-8.64948654183086,-8.96837213515172,-9.30103120966166,-9.49726627324362,-9.46149582102359,-9.220462714013,-8.89287619516877,-8.60583601308343
0.000943787827777538,-9.27056465130059,-9.28635879153245,-9.49228870062227,-9.8383035738586,-10.2000195592914,-10.4114045270502,-10.3668985440718,-10.0994113761922,-9.74331967653955,-9.43671571081384,-9.26976572254672,-9.2874979041901,-9.49516457022435,-9.84206828672779,-10.2031226266792,-10.4123198308651,-10.3652300920659,-10.096133210025,-9.73991393547307,-9.43432572647706
0.000988495904662559,-10.1103364207831,-10.1323705583667,-10.3580471508629,-10.7351443137668,-11.1283725390585,-11.3541405413043,-11.2970337508903,-10.9982921797156,-10.6103727162212,-10.2832781106149,-10.109534798074,-10.1336382007492,-10.3611838118463,-10.7392450462734,-11.1317310333678,-11.3550680685139,-11.2951246145763,-10.994678565251,-10.6067031521303,-10.280758049342
0.00103532184329566,-10.9679725507161,-10.9970702606937,-11.2447146205486,-11.6562170121929,-12.0840990081952,-12.3254694322382,-12.2542416859752,-11.9208762337616,-11.4978084505097,-11.1482237357777,-10.9671698250445,-10.9984815236528,-11.2481407759321,-11.6606886515259,-12.0877370424693,-12.3264078090369,-12.2520652348195,-11.9168915617952,-11.4938483754322,-11.1455620071715
0.00108436596868961,-11.8439243048203,-11.8809749084952,-12.1529804732201,-12.6023673454441,-13.0680763148274,-13.3262498691895,-13.23940597923,-12.868019690923,-12.4063274665305,-12.0320775843391,-11.843122019559,-11.8825461993315,-12.1567267144791,-12.6072457503415,-13.0720178002393,-13.3271977410971,-13.236935816989,-12.8636274028465,-12.4020483335449,-12.0292612892916
0.00113573335834311,-12.73872643155,-12.7846870398606,-13.0836099126012,-13.5744693423234,-14.0811346638316,-14.3572544717012,-14.2533644626957,-13.8406093499608,-13.3367060243348,-12.9354485362779,-12.7379260943054,-12.7864360861668,-13.0877084686988,-13.5797906604703,-14.0854026200648,-14.3582105044454,-14.2505751261724,-13.8357725970401,-13.3320776407208,-12.9324634648174
0.00118953406737032,-13.6529863864103,-13.7088809821823,-14.0374206754831,-14.5733882951189,-15.1240111185951,-15.4191223932313,-15.2968641529948,-14.839526811739,-14.2897735302772,-13.8590158409655,-13.6521894801476,-13.7108267748495,-14.0419050352712,-14.5791881530943,-15.1286269406659,-15.420085279635,-15.2937318612303,-14.8342092389389,-14.2847643881157,-13.8558465246805
0.00124588336429501,-14.5873710525457,-14.6542860310882,-15.015255649504,-15.5999403963116,-16.1973042891306,-16.5123152158929,-16.3705167075471,-15.8656091632267,-15.2663860714008,-14.8035127234572,-14.5865790447609,-14.6564486967185,-15.020160051553,-15.6062529878878,-16.2022870146733,-16.513283687998,-16.3670201162163,-15.8597757951754,-15.2609638041526,-14.8001425507304
0.0013049019780144,-15.5425907798084,-15.6216664934401,-16.0179519291638,-16.6548508556254,-17.3014325200291,-17.637079160421,-17.4747570894858,-16.9196078608767,-16.2673964686791,-15.7697070314228,-15.5418051286462,-15.6240670891749,-16.0233107222781,-16.6617079679167,-17.3067981467791,-17.6380520055182,-17.4708779992722,-16.9132260542052,-16.261528433669,-15.7661184312834
0.00136671635646201,-16.5193807101164,-16.6117987415807,-17.0463071907669,-17.7387127214416,-18.4365985265877,-18.7934164414508,-18.609808341337,-18.0021479652504,-17.2936216447024,-16.7583790236723,-16.5186028665728,-16.6144589691889,-17.0521540796638,-17.7461427511564,-18.4423594306692,-18.7943925202644,-18.6055323079681,-17.9951883785362,-17.2872756207093,-16.7545537208596
0.00143145893752348,-17.5184795517587,-17.6254456777119,-18.1010446597494,-18.8519489558261,-19.602763207852,-19.9810680247291,-19.7756551780415,-19.1136902198083,-18.3458084753837,-17.7702966386404,-17.5177109574034,-17.6283875187183,-18.107411862793,-18.8599759773182,-19.6089277082505,-19.9820462897531,-19.7709719767073,-19.1061277421749,-18.338953452474,-17.766215978345
0.00149926843278605,-18.540606198763,-18.6633292956419,-19.1827783147563,-19.9947804066531,-20.7996307669288,-21.1995091215808,-20.9720285442277,-20.2544985856507,-19.424599660809,-18.8061888613827,-18.5398482787574,-18.6665745752285,-19.1896956729378,-20.0034233571813,-20.8062028700424,-21.2004886335315,-20.9669324524299,-20.2463131602137,-19.417206687385,-18.8018341971319
0.00157029012472938,-19.5864348465743,-19.7261023243154,-20.2919802544761,-21.1672021093797,-22.0266463380305,-22.4479576149011,-22.1984023859379,-21.424615668559,-20.5305014415532,-19.8667181018746,-19.5856889981137,-19.7296722183281,-20.2994743412543,-21.1764741531502,-22.033625679718,-22.4489375554781,-22.1928922652262,-21.4157929493081,-20.5225444829535,-19.8620712344042
0.00164467617799466,-20.6565695065456,-20.8143202041337,-21.4289522728147,-22.3689698057798,-23.2830061792294,-23.7253944294349,-23.4540027822943,-22.6238479739619,-21.6638551310674,-20.9524527662718,-20.655837083214,-20.8182347101317,-21.4370455610016,-22.378877926371,-23.2903881628399,-23.726374109066,-23.4480819583827,-22.6143797650974,-21.6553118868213,-20.9474964155085
0.00172258596539879,-21.7515190366829,-21.9284148375428,-22.5938035873566,-23.5995977282439,-24.5676793198955,-25.0305938258492,-24.7378284397923,-23.8517621337719,-22.8248143723592,-22.0638414013638,-21.7508013295469,-21.9326922365678,-22.6025137302187,-23.6101425799501,-24.5754554305398,-25.0315726857609,-24.7315043991213,-23.841646578124,-22.8156669970629,-22.0585596885743
0.00180418640939207,-22.8716739493691,-23.0686716264058,-23.7864363215607,-24.858367680387,-25.879438546359,-26.362160866489,-26.0486805566709,-25.1076922707332,-24.013329730193,-23.2011898779774,-22.8709721659364,-23.0733279660368,-23.7957755996969,-24.869543705556,-25.887596807116,-26.3631384751648,-26.0419644926706,-25.0969337762664,-24.0035654070198,-23.1955687915728
0.00188965233969121,-24.0172862962699,-24.2352112289752,-25.0065397761716,-26.1443484118078,-27.2168979252431,-27.7185729555817,-27.3851993697564,-26.3907576549173,-25.2291417149164,-24.3646430200588,-24.0166015386609,-24.2402598594129,-25.0165147496647,-26.1561442071096,-27.2254234520393,-27.7195490003077,-27.3781056218293,-26.3793665719463,-25.2187530410474,-24.3586708372611
0.00197916686785356,-25.1884538443805,-25.4279772285966,-26.2535938103438,-27.4564234074739,-28.5785537816434,-29.0982224025343,-28.7459043843044,-27.6998889274056,-26.4717826626959,-25.5541718708286,-25.1877870881858,-25.4334284214488,-26.2642051985753,-27.4688223010702,-28.5874293908157,-29.0991966771757,-28.7384498161321,-27.6878810102913,-26.4607678213313,-25.5478395089094
0.00207292177959537,-26.3851095399338,-26.6467305207121,-27.5268808914991,-28.7933246218127,-29.9628261610262,-30.4994573285263,-30.1292353588786,-29.0338605494594,-27.7405871648893,-26.7695674290268,-26.3844616152255,-26.6525911948053,-27.5381236833176,-28.8063054085955,-29.9720329864207,-30.500429718885,-30.1214387205558,-29.0212562521685,-27.7289498768241,-26.7628687041974
0.0021711179456945,-27.6070169236929,-27.8910507364949,-28.8255056777707,-30.1536694464454,-31.3680982288977,-31.9206188248239,-31.5335915017546,-30.3913268503003,-29.0347100539595,-28.0104412252108,-27.6063884995157,-27.8973243069528,-28.8373694553388,-30.1672072213667,-31.3776163122676,-31.921589292914,-31.5254728138362,-30.3781505136019,-29.0224593202891,-28.0033730040605
0.00227396575235793,-28.8537717468987,-29.1603444920036,-30.1484204643228,-31.5359982961331,-32.7927516805537,-33.3600729545665,-32.9573669205938,-31.7708590908964,-30.3531504099684,-29.2762325979009,-28.8531633203031,-29.1670308490443,-30.1608899076862,-31.5500653260682,-32.8025605081699,-33.3610415229672,-32.9489469091868,-31.7571380799634,-30.3403000736913,-29.268794834699
0.00238168555197616,-30.1248095914252,-30.4538597502628,-31.4944545150819,-32.938810559035,-34.2351969192744,-34.8162368605145,-34.3989810323512,-33.1709812745819,-31.694779713842,-30.5662220381772,-30.1242214817361,-30.4609553639891,-31.5075100432741,-32.9533771401912,-34.2452758873446,-34.8172035976876,-34.3902806346135,-33.1567451204905,-31.6813478799412,-30.5584177002412
0.00249450813523032,-31.4194188759592,-31.7707051734153,-32.8623452302715,-34.3605971833342,-35.69389741137,-36.2875988217175,-35.8569032821791,-34.5902029242927,-33.0583721636158,-31.8795495609515,-31.4188512245572,-31.7782033116404,-32.8759637294653,-34.3756324418305,-35.7042262117816,-36.2885638288867,-35.8479432323814,-34.5754825132923,-33.0443805235736,-31.8713844524898
0.00261267522556333,-32.7367582832171,-33.1098730685882,-34.2507692424917,-35.7998687586067,-37.1673881713644,-37.7727325495522,-37.3296720669421,-36.0270476103057,-34.4426352704564,-33.2152367776927,-32.7362110586823,-33.1177641075416,-34.2649248321216,-35.8153413642643,-37.1779470966066,-37.7736959494641,-37.3204725654974,-36.0118744529174,-34.4281083780743,-33.2067192790685
0.00273643999707467,-34.0758774085425,-34.4702644151576,-35.6583718361394,-37.2551785107518,-38.6542887371009,-39.2703063165395,-38.8159081740692,-37.4800765651465,-35.8462391155855,-34.57221121197,-34.0753504166384,-34.4785362184152,-35.6730366289737,-37.2710572864209,-38.6650589086617,-39.2712682442078,-38.8064886360647,-37.4644821650648,-35.8312036572629,-34.5633519555861
0.00286606761694825,-35.4357393255148,-35.8507144976773,-37.0837934799442,-38.7251401054937,-40.1533112589588,-40.7790876809931,-40.3143233225866,-38.9479072025483,-37.2678430153693,-35.9493314142306,-35.435232223195,-35.8593528370289,-37.0989383002471,-38.7413945250531,-40.1642747870363,-40.7800482763627,-40.3047021984015,-38.9319225344103,-37.2523271109921,-35.9401429199903
0.00300183581357559,-36.8152437866469,-37.2500178316516,-38.5256926852151,-40.2084405180413,-41.6632644657054,-42.2979446311471,-41.8237245435894,-40.4292267315935,-38.706118746837,-37.3454115731675,-36.8147560990861,-37.2590068245895,-38.5412877187832,-40.2250410947796,-41.6744045499792,-42.2989040335088,-41.8139192019568,-40.4128818277878,-38.6901513086465,-37.335907865924
0.0031440354715915,-38.2132499068119,-38.6669513192344,-39.9827648000717,-41.7038484701538,-43.1830543080309,-43.8258439530666,-43.3430151866403,-41.9228013161874,-40.1597698765164,-38.7592445516364,-38.2127810463914,-38.6762738607394,-39.9987801596438,-41.7207670433514,-43.194355289847,-43.8268022969963,-43.3330418496512,-41.9061249563497,-40.1433800441483,-38.7494407806546
0.00329297125509715,-39.6285973824371,-40.1002948654324,-41.4537566867273,-43.210219071938,-44.7116820483488,-45.3618475553993,-44.8711933146265,-43.4274813819775,-41.6275470740601,-40.1896225539655,-39.628146668642,-40.1099330360154,-41.470162885007,-43.2274290032666,-44.7231294243674,-45.3628049679727,-44.8610670343273,-43.4105008745804,-41.6107637354261,-40.1795346308196
0.00344896226040576,-41.0601255454414,-41.5488489828121,-42.9374774867158,-44.726495354612,-46.2482404885556,-46.9051073845224,-46.4073481788378,-44.9422037360456,-43.1082595578886,-41.6353549198567,-41.0596922247385,-41.5587844196163,-42.9542458164022,-44.7439716478209,-46.2598208950198,-46.9060639835621,-46.3970828458734,-44.9249447792371,-43.091110958403,-41.6249991870061
0.00361234269970943,-42.5066898043529,-43.0114491833025,-44.4328058546141,-46.2517073655726,-47.791908927757,-48.454859453827,-47.950655370317,-46.465991161429,-44.6007830070299,-43.0952828069397,-42.5062730692771,-43.0216634058679,-44.4499086801641,-46.2694267233004,-47.8036101033412,-48.4558153469559,-47.9402637462401,-46.4484777695725,-44.5832964441717,-43.0846757450073
0.00378346261713193,-43.9671752596547,-44.4869771797634,-45.9386941416168,-47.7849694405219,-49.3419473354979,-50.0104174030765,-49.5003711392841,-47.9979501005695,-46.1040643864489,-44.5682907487747,-43.966774266516,-44.4974518663491,-45.9561051110037,-47.8029102714075,-49.3537580693875,-50.0113726873814,-49.4898649054658,-47.980204583348,-46.0862659828272,-44.5574487267206
0.00396268863870148,-45.4405074785728,-45.9743690886207,-47.4541700495703,-49.3254761877172,-50.8976901234709,-51.5711659054914,-51.0558262728035,-49.537266967907,-47.6171241840715,-46.0533152475169,-45.440121363383,-45.9850863025185,-47.4718642362976,-49.343618575694,-50.9096001940445,-51.5721206676316,-51.0452160901927,-49.5193099499724,-47.5990387298609,-46.0422543166944
0.00415040475785048,-46.9256605673877,-47.4726209378592,-48.978336269299,-50.8724976307616,-52.4585398063474,-53.1365541552835,-52.616419828583,-51.0832035466302,-49.1390565609119,-47.5493506790303,-46.9252884597787,-47.4835633058037,-48.9962902556768,-50.8908232768032,-52.4705399146634,-53.1375084719074,-52.6057154037758,-51.0650540172819,-49.1207074154714,-47.5380864096527
0.00434701315812503,-48.4216627854883,-48.9807918478622,-50.5103685792375,-52.4253738685718,-54.0239607632948,-54.7060895979825,-54.181612943219,-52.6350918384381,-50.6690278857617,-49.055452857699,-48.4213038205362,-48.9919426944745,-50.5285604917714,-52.4438660134568,-54.0360424645688,-54.7070435363468,-54.1708230973661,-52.6167672224594,-50.6504369281406,-49.0440002145203
0.00455293507486695,-49.9276000086506,-50.4980052751698,-52.0495128244242,-53.9835095303642,-55.593473246674,-56.2793320096512,-55.7509228673479,-54.1923286547124,-52.2062740756681,-50.5707406368565,-49.9272533366373,-50.5093487184602,-52.0679223314089,-54.0021528653861,-55.6056288820812,-56.2802856283579,-55.7400556053311,-54.1738448971186,-52.1874616942379,-50.5591138898132
0.00476861169771447,-51.4426173764441,-52.0234487014739,-53.5950811319086,-55.5463682329495,-57.1666477326854,-57.8558879875558,-57.3239173275416,-55.7543701664409,-53.750097103219,-52.0943959183928,-51.4422821706692,-52.0349697149136,-53.6136894122084,-55.5651488040087,-57.1788703631303,-57.8568413373475,-57.3129799055857,-55.7357418253863,-53.7310822156113,-52.0826085834403
0.00499450511585514,-52.9659194585402,-53.5563721218941,-55.146447653832,-57.1134671884766,-58.7430996688948,-59.4354058822477,-58.90020927405,-57.320726570108,-55.299860969083,-53.6256624212324,-52.9655949213523,-53.5680565685973,-55.1652373445644,-57.1323722976991,-58.7553830118482,-59.4363590068144,-58.8892082645228,-57.3019669135179,-55.2806610647517,-53.6137272265175
0.00523109930805626,-54.4967692552285,-55.0960856461998,-56.7030440685933,-58.6843720628907,-60.3224846438551,-61.0175711773865,-60.479452042945,-58.8909569776725,-56.8549873784185,-55.1638435213706,-54.4964546224769,-55.1079202904759,-56.7219991981486,-58.7033901708315,-60.3348230139376,-61.0185241141524,-60.4683933955525,-58.8720780802836,-56.8356185773439,-55.1517723940823
0.00547890117959395,-56.034486315906,-56.6419564807931,-58.2643550163207,-60.2586921477736,-61.9044939826099,-62.6021023071878,-62.0613349390611,-60.4646645999074,-58.4149513057354,-56.7082994326971,-56.0341808600226,-56.653928981849,-58.2834609279339,-60.2778127783813,-61.9168822362871,-62.6030550880588,-62.0502240379867,-60.4456774383157,-58.395428427948,-56.6961035023271
0.00573844164830239,-57.5784442215526,-58.1934055127673,-59.8299135985321,-61.8360758795976,-63.4888507570171,-64.1887468905035,-63.6455792306598,-62.0414922625262,-59.9792765860602,-58.2584439528817,-57.5781472534776,-58.2055044047595,-59.8491568685335,-61.8552895294126,-63.5012842415456,-64.1896995425612,-63.6344209474485,-62.0224068065839,-59.9596132277243,-58.24613356712
0.00601027678207038,-59.1280676376885,-59.7499036733981,-61.3992970335747,-63.4162067192535,-65.0753061900835,-65.7772783538721,-65.2319345364874,-63.6211182722762,-61.5475316312291,-59.8137409555297,-59.127778507836,-59.7621183354237,-61.4186653874955,-63.4355047717693,-65.0877806966803,-65.7782309000079,-65.2207332786572,-63.6019435717515,-61.5277402439619,-59.8013257055508
0.00629498899022189,-60.6828291060445,-61.310968218919,-62.9721225286927,-64.9987993895993,-66.6636364275788,-67.3674929123062,-66.8201755795642,-65.2032526341198,-63.1193253385162,-61.3737007706769,-60.6825472044922,-61.3232888379323,-62.9916047576077,-65.0181740353032,-66.6761481486813,-67.3684453717929,-66.8089353350497,-65.1839968999784,-63.0994173094137,-61.3611895231002
0.00659318827133355,-62.2422457081091,-62.876159032259,-64.5480434055864,-66.5835964584261,-68.2536396470965,-68.9592068752276,-68.4100992786239,-66.7876336094914,-64.6943032338785,-62.9378765615474,-62.2419704641722,-62.8885765613518,-64.5676292844185,-66.6030406207315,-68.2661851375066,-68.9601592642295,-68.3988236562398,-66.7683042894866,-64.6742889643801,-62.9252774948452
0.00690551352016233,-63.8058757028373,-64.4450750207976,-66.1267454980876,-68.1703652475432,-69.8451334736264,-70.5522542451337,-70.001522146768,-68.3740245982759,-66.2721438729748,-64.5058607766557,-63.8056065841682,-64.4575811347827,-66.146425707078,-68.1898725146062,-69.8577096152926,-70.5532065771568,-69.9902144129293,-68.3546284467763,-66.252032855237,-64.4931814202266
0.00723263389648353,-65.373315214515,-66.0173506618642,-67.7079438271301,-69.7588950447345,-71.4379526709834,-72.1464845777608,-71.5942779669978,-69.9622113226897,-67.8525555088436,-66.0772817326612,-65.3730517258468,-66.0299377116783,-67.7277098772634,-69.778459606997,-71.4505566411518,-72.1474368640477,-71.582941078961,-69.942754464841,-67.832356398715,-66.0645290071699
0.00757525025877191,-66.9441950249843,-67.5926527291798,-69.2913795485813,-71.3489945933889,-73.0319470796217,-73.7417610743207,-73.1882157153299,-71.5519992888864,-69.4352730247903,-67.6518003644291,-66.9439367066194,-67.6053136962595,-69.311223711438,-71.3686111865895,-73.0445763220832,-73.7427133241945,-73.1768523512281,-71.5324872793203,-69.4149937108164,-67.6389806223393
0.00793409666579749,-68.5181775068417,-69.1706772190665,-70.8768171629242,-72.9404898340721,-74.6269797731026,-75.3379588785417,-74.7831977038448,-73.1432115012609,-71.0200551238388,-69.2291071639443,-68.5179239329657,-69.1834056705554,-70.8967324051945,-72.9601536874046,-74.6396319722658,-75.3389110997035,-74.7718102897896,-73.1236493776371,-70.9997027919744,-69.2162262294451
0.0083099419493534,-70.0949537203235,-70.751146484395,-72.4640419715242,-74.5332218727515,-76.2229254075297,-76.9349635535487,-76.3790979179913,-74.7356864046265,-72.6066817613252,-70.8089193184399,-70.0947044972133,-70.7639365297968,-72.4840218942401,-74.5529286618166,-76.2355984650619,-76.9359157523336,-76.3676886525048,-74.7160787363366,-72.5862629552246,-70.795982526184
0.00870359136148517,-71.6742406858853,-72.3338065762471,-74.0528577617128,-76.127045151449,-77.8196687404339,-78.5326697159352,-77.9758005245927,-76.3292760303313,-74.1949518042852,-72.3909780497167,-71.6739954500617,-72.3466528259484,-74.07289654413,-76.1467909556343,-77.8323607542261,-78.5336218975322,-77.9643714006195,-76.3096269627128,-74.1744724811756,-72.3779902819674
0.00911588829975082,-73.255778836415,-73.918424787591,-75.6430847016984,-77.7218257985579,-79.4171032977606,-80.1309798066221,-79.5731985291409,-77.9238443236995,-75.7846808997128,-73.975046150592,-73.2555372527839,-73.9313223135252,-75.6631770496725,-77.7416070624811,-79.42981254299,-80.1319319752612,-79.5617513538723,-77.9041576181141,-75.7641464819562,-73.962011872515
0.00954771611420806,-74.8393296471191,-75.5047873893862,-77.2345574260133,-79.3174401377131,-81.0151301697096,-81.729802980209,-81.1711925630431,-79.519265631749,-77.3756995331953,-75.5609057102343,-74.8390914071303,-75.5177316879958,-77.2546985246559,-79.3372536363736,-81.0278550817906,-81.7307551393207,-81.1597289757698,-79.49954470187,-77.355114955709,-75.5478290031775
0.01,-76.4246734369365,-77.0926975470515,-78.8271232925308,-80.9137733358351,-82.6136569181429,-83.3290540964731,-82.7696897834459,-81.1154233318005,-78.9678512595318,-77.1483560173819,-76.4244382567867,-77.1056845046149,-78.8473087628996,-80.9336161431409,-82.6263960773783,-83.3300062488232,-82.7582112716352,-81.0956712764425,-78.9472210132813,-77.1352406100702


==> figures/tikzPlots/csv-files/PhaseMargin.csv <==
0,31.0863469045427,30.5413530975547,32.4145254067438
432.984924623116,31.0972050624746,30.5426236228834,32.4130454360244
865.969849246231,31.1156415829104,30.5459979881866,32.4130675774107
1298.95477386935,31.1415969447574,30.551463134883,32.414602210949
1731.93969849246,31.1749990924229,30.5589990026035,32.41764642112
2164.92462311558,31.2157626757822,30.5685780253594,32.4221839983168
2597.90954773869,31.2637895486894,30.5801652130924,32.4281855830042
3030.89447236181,31.3189670322898,30.5937182124407,32.4356088071897
3463.87939698492,31.3811728080941,30.6091874251177,32.4443989130077
3896.86432160804,31.4502529251641,30.6253839643626,32.454489250865
4329.84924623116,31.5260527167101,30.6445212203538,32.465802091346
4762.83417085427,31.6083938495778,30.6653861173591,32.4782495198647
5195.81909547739,31.6970786820923,30.687901819112,32.4917338087608
5628.8040201005,31.7918890427368,30.7119851020073,32.5061497740577
6061.78894472362,31.8925850278445,30.7375465840903,32.5213867393161
6494.77386934673,31.9989038538171,30.7644909785834,32.5373271396028
6927.75879396985,32.1105587998735,30.7927173731773,32.5538495037911
7360.74371859296,32.2272382772224,30.8221195355881,32.5708296901613
7793.72864321608,32.3485950151724,30.8525862458908,32.5881422840536
8226.7135678392,32.4742912287124,30.8840016555975,32.6056619995378
8659.69849246231,32.6039202073927,30.9162456736446,32.6232650722861
9092.68341708543,32.7370653678609,30.9491943786138,32.6408306027447
9525.66834170854,32.8732836833787,30.9827204564702,32.658241858563
9958.65326633166,33.0121061661992,31.0166936631191,32.6753874902022
10391.6381909548,33.1530386698862,31.05098130955,32.6921626712183
10824.6231155779,33.2955630166546,31.0853684317616,32.70847012386
11257.608040201,33.4391385131075,31.1192346358178,32.7242210466476
11690.5929648241,33.5832036840539,31.1531791384753,32.7393358864289
12123.5778894472,33.7271785169993,31.1891136418144,32.7537450034603
12556.5628140704,33.8704669067983,31.2228959450422,32.7673891641831
12989.5477386935,34.0124594615122,31.2561761688806,32.7802198616328
13422.5326633166,34.1525365995178,31.2888198363383,32.7921995095496
13855.5175879397,34.2900719449175,31.3206944290027,32.8033014502073
14288.5025125628,34.4244358912175,31.3516699686776,32.8135097654957
14721.4874371859,34.5549994719054,31.3816195962502,32.8228189785874
15154.472361809,34.6811383187904,31.4104201444851,32.8312335407386
15587.4572864322,34.8022367980054,31.4379527012101,32.8387671892282
16020.4422110553,34.9176922221564,31.4641031593746,32.8454421511236
16453.4271356784,35.0269191107483,31.4887627505707,32.8512882156336
16886.4120603015,35.1293534529394,31.5118285585433,32.8563416899431
17319.3969849246,35.224456927655,31.5332040094033,32.8606442575871
17752.3819095477,35.3117210365428,31.5527993352827,32.8642417600507
18185.3668341709,35.3906711057172,31.5705320083681,32.8671829203092
18618.351758794,35.4608701134933,31.5863271425095,32.8695177513771
19051.3366834171,35.5219223027991,31.6001178599972,32.8712971969413
19484.3216080402,35.5734765387807,31.6118456213446,32.8725708034583
19917.3065326633,35.6152293742938,31.6214605162791,32.8733861656746
20350.2914572864,35.6469277885054,31.6289215132784,32.8737875624373
20783.2763819095,35.6683715666462,31.6341966635851,32.8738148660508
21216.2613065327,35.6794152968506,31.6372632571391,32.8735027281184
21649.2462311558,35.6799697568913,31.6381077887242,32.8728798511754
22082.2311557789,35.6700038408691,31.6367267737138,32.871968228891
22515.216080402,35.6495438594457,31.6331252241493,32.8707830812435
22948.2010050251,35.6186749834611,31.627318389451,32.869332330392
23381.1859296482,35.5775402423156,31.6193305117683,32.867616684369
23814.1708542714,35.5263405012782,31.6091951589929,32.8656296209404
24247.1557788945,35.4653322687766,31.5969549730958,32.8633581899946
24680.1407035176,35.3948267586946,31.5826614710417,32.8607829779781
25113.1256281407,35.3151872669926,31.5663747966351,32.8578791902019
25546.1105527638,35.226826697494,31.5481634299967,32.8546173937951
25979.0954773869,35.1302044272678,31.5281038568855,32.8509642376959
26412.0804020101,35.0258228283835,31.5062802002961,32.8468835632221
26845.0653266332,34.9142234251167,31.482783816414,32.8423375262793
27278.0502512563,34.795982725879,31.4577128578243,32.8372877257569
27711.0351758794,34.6717077802355,31.4311718065332,32.831696351229
28144.0201005025,34.5420315147413,31.4032709796621,32.8255273187286
28577.0050251256,34.407607903923,31.3741260113299,32.8187473700778
29009.9899497487,34.2691070365592,31.3438573134922,32.8113271138077
29442.9748743719,34.1272101394103,31.3125895194775,32.8032419884764
29875.959798995,33.9826046213742,31.2804509135517,32.7944731328429
30308.9447236181,33.8359792000002,31.2475728498813,32.7850081503091
30741.9296482412,33.688019173666,31.2140891646258,32.7748417600806
31174.9145728643,33.5394018942464,31.1801355844324,32.7639763291156
31607.8994974874,33.390792493773,31.1441117247163,32.7524222839019
32040.8844221106,33.2428399155371,31.1100655949798,32.7401983990328
32473.8693467337,33.096173275336,31.0761601912857,32.7273319749499
32906.8542713568,32.9513986880706,31.0416610640806,32.7138589042163
33339.8391959799,32.8090962815068,31.0073787840889,32.6998236074239
33772.824120603,32.669817931095,30.973448572319,32.6852789060212
34205.8090452261,32.5340852029287,30.9400035583659,32.6702857686107
34638.7939698492,32.4023878301003,30.907174261713,32.6549129811197
35071.7788944724,32.2751826052075,30.8750880945364,32.6392367225807
35504.7638190955,32.1528926730143,30.8438688887803,32.6233400539567
35937.7487437186,32.0359072486661,30.8136364489343,32.6073123296436
36370.7336683417,31.9245817062498,30.7845061315233,32.591248525878
36803.7185929648,31.8192379827645,30.7565884527944,32.5752484767933
37236.7035175879,31.7201653110912,30.7299887248056,32.5594160518449
37669.6884422111,31.6276212100531,30.7048067204685,32.5438582509129
38102.6733668342,31.5418872145073,30.6811363673039,32.5286842284502
38535.6582914573,31.4630623780218,30.6590654696691,32.5140042503007
38968.6432160804,31.3913619118376,30.6386754588882,32.4999285911146
39401.6281407035,31.3269299973731,30.6200411704665,32.4865663815102
39834.6130653266,31.2698864816947,30.6043723854769,32.4740244155474
40267.5979899497,31.2203285486941,30.589455576435,32.4624059363417
40700.5829145729,31.1783323559283,30.5764759542935,32.451809412128
41133.567839196,31.1439545999868,30.5654804235527,32.4423273223888
41566.5527638191,31.1172339766846,30.5565085345303,32.4340449769974
41999.5376884422,31.0981924953251,30.5495923915677,32.4270393872242
42432.5226130653,31.0868295973959,30.5447565839164,32.4213782021455
42865.5075376884,31.0831512776739,30.5420181395919,32.4171187686651
43298.4924623116,31.0871289880718,30.5413866897062,32.4143074302325
43731.4773869347,31.098727541269,30.5428634828878,32.4129774669141
44164.4623115578,31.1178994774354,30.5464434027511,32.4131511926537
44597.4472361809,31.1445843051802,30.5521127295811,32.4148374905847
45030.432160804,31.1787087619222,30.5598506370053,32.4180320205024
45463.4170854271,31.2201865287487,30.5696287241468,32.4227172135388
45896.4020100503,31.2689179880619,30.5814111887779,32.4288624069631
46329.3869346734,31.3247890310338,30.595154914175,32.4364240140203
46762.3718592965,31.3876756973583,30.6108095810601,32.4453461454423
47195.3567839196,31.4574224354971,30.6271867640801,32.4555610505047
47628.3417085427,31.5338727078429,30.6464970863836,32.4669900195657
48061.3266331658,31.6168462432408,30.6675277818039,32.4795442423522
48494.3115577889,31.7061433484211,30.6902013791491,32.4931249954516
48927.2964824121,31.8015436900443,30.7144340399835,32.5076269032684
49360.2814070352,31.9028050975704,30.740135790453,32.5229383707485
49793.2663316583,32.0096624230677,30.7672107778462,32.5389414486397
50226.2512562814,32.1218264943078,30.7955575527137,32.5555143601982
50659.2361809045,32.2389831972974,30.8250693771648,32.5725327908132
51092.2211055276,32.3607832777889,30.8556345597976,32.5898712834895
51525.2060301508,32.4868850218936,30.8871368175387,32.6074046457577
51958.1909547739,32.6168797993229,30.9194556640361,32.6250093364644
52391.175879397,32.7503484042282,30.9524668245339,32.6425648118324
52824.1608040201,32.886845224611,30.986042676125,32.6599548156225
53257.1457286432,33.0258987545108,31.0200527124378,32.6770685890434
53690.1306532663,33.1670124278012,31.0543640311998,32.6938020041732
54123.1155778894,33.3096657701207,31.0886480013213,32.7100585757165
54556.1005025126,33.4533159872542,31.1225763307316,32.7257503816772
54989.0854271357,33.5973996539487,31.1565071004259,32.7407988136498
55422.0703517588,33.7413350680586,31.1924532285954,32.7551352353862
55855.0552763819,33.8845246899964,31.2261921784795,32.768701458228
56288.040201005,34.0263579830079,31.2594157583069,32.7814500422165
56721.0251256281,34.1662145433572,31.2919896579485,32.7933444789426
57154.0100502513,34.3034675126703,31.3237815829418,32.8043591776207
57586.9949748744,34.4374871733494,31.3546618361216,32.8144792635316
58019.9798994975,34.5676448280278,31.3845038960629,32.8237002606705
58452.9648241206,34.6933167803542,31.4131849890494,32.8320275649724
58885.9497487437,34.8138884780535,31.440586651161,32.8394757860102
59318.9346733668,34.9287587323841,31.466595276831,32.8460679375396
59751.91959799,35.0373439808557,31.4911026505439,32.8518344975365
60184.9045226131,35.1390825478007,31.5140064582343,32.8568123536541
60617.8894472362,35.2334388579711,31.5352107750076,32.8610436531213
61050.8743718593,35.3199075585424,31.5546265259954,32.8645745779361
61483.8592964824,35.3980175057083,31.5721719173631,32.8674540456376
61916.8442211055,35.4673355730787,31.5877728345963,32.8697321831322
62349.8291457286,35.5274702408053,31.601363205697,32.8714599017575
62782.8140703518,35.5780749261287,31.6128853273207,32.8726865526707
63215.7989949749,35.6188510182689,31.622290151816,32.8734594971016
63648.783919598,35.6495505831491,31.6295375322126,32.873822609846
64081.7688442211,35.6699787063377,31.63459642131,32.8738152871851
64514.7537688442,35.6799954517843,31.6374450232865,32.8734716239234
64947.7386934673,35.6795171517567,31.6380707624898,32.8728197127053
65380.7236180905,35.6685185377039,31.6364710125806,32.871880840746
65813.7085427136,35.6470315129773,31.6326519083551,32.8706695653674
66246.6934673367,35.6151470081172,31.6266294317887,32.8691930844514
66679.6783919598,35.5730137789835,31.6184288059468,32.8674513869559
67112.6633165829,35.5208382496125,31.6080844975059,32.8654372991608
67545.648241206,35.4588823346482,31.5956400307892,32.8631372243295
67978.6331658291,35.3874624932769,31.5811477825802,32.8605311397654
68411.6180904523,35.3069470228525,31.5646687297601,32.8575938213893
68844.6030150754,35.2177535351023,31.5462721547389,32.8542953773211
69277.5879396985,35.1203457930438,31.5260353110063,32.8506021391185
69710.5728643216,35.0152301921352,31.5040430510427,32.8464777343914
70143.5577889447,34.9029518848125,31.4803874190945,32.8418842145597
70576.5427135678,34.7840905825386,31.455167211115,32.8367831865957
71009.5276381909,34.6592560887992,31.4284875050488,32.8311369606604
71442.5125628141,34.5290836161749,31.400459164096,32.8249096833129
71875.4974874372,34.3942289442902,31.3711983162493,32.8180684320085
72308.4824120603,34.2553634791765,31.3408258133931,32.8105842491294
72741.4673366834,34.1131692762095,31.3094666732471,32.8024330967692
73174.4522613065,33.9683340896757,31.2772495077532,32.7935967170164
73607.4371859297,33.8215465107162,31.244305941255,32.7840633854385
74040.4221105528,33.6734912573017,31.2107700219464,32.7738285508227
74473.4070351759,33.5248446691567,31.1767776303889,32.7628953560658
74906.391959799,33.3762704626454,31.1407700727645,32.7512750347909
75339.3768844221,33.2284157941168,31.1067164180445,32.7389871942685
75772.3618090452,33.0819076570987,31.0727630343615,32.7260599761948
76205.3467336683,32.937349747848,31.0382791854826,32.7125301167818
76638.3316582915,32.7953195212977,31.0040255548096,32.6984428673222
77071.3165829146,32.6563659667771,30.9701371813253,32.6838518640176
77504.3015075377,32.5210075960602,30.9367469607345,32.6688188598939
77937.2864321608,32.389730957799,30.9039851286247,32.6534133848159
78370.2713567839,32.2629895880754,30.871978765822,32.6377123285992
78803.256281407,32.1412033140494,30.8408513277498,32.6217993950785
79236.2412060302,32.0247580363557,30.8107221997904,32.6057645263762
79669.2261306533,31.9140058381153,30.7817062795282,32.5897032155489
80102.2110552764,31.8092654227963,30.7539135872649,32.5737157365246
80535.1959798995,31.7108228714929,30.7274489049021,32.55790631368
80968.1809045226,31.6189326538624,30.702411444003,32.5423822105571
81401.1658291457,31.5338743373097,30.6788945423245,32.5272527468587
81834.1507537688,31.4557423044667,30.6569853886814,32.5126282503145
82267.135678392,31.3847499853247,30.6367647751087,32.4986189487569
82700.1206030151,31.32103902329,30.6183068762277,32.4853338142359
83133.1055276382,31.2647268594516,30.6028217431469,32.4728793689971
83566.0904522613,31.2159083986711,30.5880930923837,32.4613758116817
83999.0753768844,31.1746576404966,30.5753065778252,32.450869086267
84432.0603015075,31.1410292397368,30.5645084152046,32.4415030865602
84865.0452261306,31.1150599650272,30.5557374477581,32.4333450647504
85298.0301507538,31.0967700234362,30.5490249917722,32.4264712085625
85731.0150753769,31.0861571366943,30.5443946900262,32.4209482425046
86164,31.0832258088635,30.5418624854274,32.4168324936772


==> figures/tikzPlots/csv-files/Res_Pert_1_Y.csv <==
0,10,10,10
518.02004008016,10.0009955306892,9.62081341984683,9.99523418838258
1036.04008016032,9.8657286625261,7.07868303524919,9.94159128835116
1554.06012024048,9.41793445937924,2.63947315485287,9.76817206085592
2072.08016032064,8.59673150258508,-1.80443680069205,9.41958225705303
2590.1002004008,7.43794092588821,-4.79566854119158,8.86927382297154
3108.12024048096,6.03022819401643,-5.91860126879888,8.1180697538914
3626.14028056112,4.48057481804906,-5.53581533844679,7.18769169522901
4144.16032064128,2.89244235335295,-4.31285737224104,6.1134381364132
4662.18036072144,1.35398891712328,-2.86319992463095,4.93769911615384
5180.2004008016,-0.0668586147369712,-1.58867212961062,3.70485582161502
5698.22044088176,-1.32315041164641,-0.665685778566823,2.45750153168873
6216.24048096192,-2.38707384117925,-0.109269204591177,1.23399057895698
6734.26052104208,-3.246997765127,0.15207232310027,0.0669554156813267
7252.28056112224,-3.90407377360674,0.21581147354921,-1.01738949103015
7770.30060120241,-4.36890624123661,0.170271416831379,-1.99934457717359
8288.32064128257,-4.65856102073631,0.0798800676752508,-2.86543273716197
8806.34068136273,-4.79403645543768,-0.0158278776332227,-3.60783324512732
9324.36072144289,-4.7982103558529,-0.0971380164994783,-4.22366374437675
9842.38076152305,-4.69428346028792,-0.15733779110344,-4.71418959661204
10360.4008016032,-4.50463072268403,-0.197057368371272,-5.08403270017836
10878.4208416834,-4.25001662759901,-0.220071916405172,-5.34039899455798
11396.4408817635,-3.94911409025283,-0.23090221671409,-5.49237633424998
11914.4609218437,-3.61822712246529,-0.233624637697874,-5.5503177220872
12432.4809619238,-3.27123244738753,-0.231332208642686,-5.52529020206394
12950.501002004,-2.9196191359551,-0.226142591507361,-5.42862807812591
13468.5210420842,-2.57263342416294,-0.219346887993839,-5.27156242133947
13986.5410821643,-2.23745701654802,-0.211624489679163,-5.06493888293275
14504.5611222445,-1.91945802034968,-0.203244276571671,-4.81898863321058
15022.5811623246,-1.62242559802402,-0.194247214978553,-4.54317939362169
15540.6012024048,-1.34879526965994,-0.184554881858828,-4.24611673394734
16058.621242485,-1.09989491616004,-0.17405241825271,-3.93548313254908
16576.6412825651,-0.876152133246002,-0.162646682692547,-3.61802148635074
17094.6613226453,-0.677282367851496,-0.150276872850628,-3.29954557327109
17612.6813627255,-0.50246236520986,-0.136927013790894,-2.98497280977667
18130.7014028056,-0.350470823923572,-0.122621122589237,-2.6783746298845
18648.7214428858,-0.219810430561582,-0.107412363508783,-2.38303789926903
19166.7414829659,-0.108815232506356,-0.0913804715101877,-2.10153386695655
19684.7615230461,-0.0157277138236169,-0.074620542589667,-1.83579126545814
20202.7815631263,0.061234897783765,-0.0572363160842945,-1.58716996482736
20720.8016032064,0.123830652393812,-0.0393364101904888,-1.35653363217121
21238.8216432866,0.173755606266784,-0.0210315158738712,-1.14431953460211
21756.8416833667,0.212615910620337,-0.00243344356740903,-0.950604376306085
22274.8617234469,0.241910564893224,0.0163461551614308,-0.775165299008116
22792.8817635271,0.263021811053287,0.0351966567582394,-0.617535292839769
23310.9018036072,0.27720813654097,0.0540087902168823,-0.477053355452576
23828.9218436874,0.285606199333676,0.0726735804146428,-0.352908799082549
24346.9418837675,0.289229823215188,0.0910829074038259,-0.244180604045861
24864.9619238477,0.288976926374338,0.109134356089312,-0.149871091568921
25382.9819639279,0.285636500148211,0.126723172930144,-0.0689347982872018
25901.002004008,0.279894458401402,0.143748362955467,-0.000303185145239446
26419.0220440882,0.272342442116706,0.160113041707565,0.0570949887382986
26937.0420841683,0.2634859906686,0.175724440190695,0.104316883045027
27455.0621242485,0.25375276192338,0.190494337343059,0.142392085811983
27973.0821643287,0.243500381785634,0.204336221485874,0.172311930285416
28491.1022044088,0.233024133694589,0.217169925988747,0.19502134966015
29009.122244489,0.222564242580883,0.228923124561203,0.211412908444156
29527.1422845691,0.212312510545499,0.239529520093528,0.222322669387537
30045.1623246493,0.202418444963366,0.248927026433055,0.228527608966964
30563.1823647295,0.192994997106845,0.257059588478912,0.230744370537704
31081.2024048096,0.18412384069545,0.263879412126211,0.229629132594959
31599.2224448898,0.175860053444409,0.269348356118396,0.225778369523849
32117.2424849699,0.168236226145134,0.273435087431013,0.219730288807029
32635.2625250501,0.161266262360454,0.276112891940026,0.211966867037725
33153.2825651303,0.154948814475494,0.277364060109367,0.202916367643838
33671.3026052104,0.149270242081735,0.277180166977819,0.192956177058919
34189.3226452906,0.144207169197836,0.275562448006813,0.182415875739248
34707.3426853707,0.139728736038683,0.272518605899592,0.171580392862036
35225.3627254509,0.135798625084239,0.268061940325887,0.160693316202601
35743.3827655311,0.13237671796574,0.262215484352989,0.149960257326316
36261.4028056112,0.129420477636453,0.255011577722646,0.139552139936872
36779.4228456914,0.126886138635243,0.246490647441715,0.12960841540108
37297.4428857715,0.124729799347093,0.236698367298859,0.120240159602924
37815.4629258517,0.122908224809869,0.225687157392266,0.111533109000607
38333.4829659319,0.121379391574238,0.213517798738476,0.103550555373164
38851.503006012,0.120102990277291,0.200259248636166,0.0963360371549765
39369.5230460922,0.119040969551878,0.185985399030618,0.0899158326297239
39887.5430861723,0.118157808567406,0.170774446046599,0.0843013356219237
40405.5631262525,0.11742062541813,0.154711168827577,0.0794912514144515
40923.5831663327,0.116799306251949,0.137885673862519,0.0754735915213194
41441.6032064128,0.116266517894995,0.120392938484509,0.0722274986421919
41959.623246493,0.115797898375205,0.102331099197726,0.0697248645047052
42477.6432865731,0.115371921049754,0.0838008314544611,0.0679318336413483
42995.6633266533,0.114969699397475,0.064906864560284,0.0668101361837826
43513.6833667335,0.114574984077568,0.0457560633476025,0.0663182382477769
44031.7034068136,0.114174058824608,0.0264564733827404,0.066412373367081
44549.7234468938,0.113755518212864,0.00711703722664178,0.0670474292278402
45067.7434869739,0.113310031129811,-0.012151921607878,0.0681777345989701
45585.7635270541,0.112830503896071,-0.0312426248843229,0.0697576678563339
46103.7835671343,0.112311319487004,-0.0500454122296991,0.071742274368567
46621.8036072144,0.111748718430963,-0.0684536918938521,0.0740876509658351
47139.8236472946,0.111140297238496,-0.0863633578921421,0.0767513444334225
47657.8436873747,0.110484877634668,-0.103670716409829,0.0796926348121201
48175.8637274549,0.109782396713704,-0.12027769821346,0.082872746516984
48693.8837675351,0.109033672174445,-0.13609155219405,0.0862550123739172
49211.9038076152,0.10824025075542,-0.151020199896354,0.0898049731577197
49729.9238476954,0.107404277843029,-0.164978320732916,0.0934904334552929
50247.9438877756,0.106528335917171,-0.177885915126577,0.0972814789665088
50765.9639278557,0.105615321084137,-0.189668525849577,0.101150458200561
51283.9839679359,0.104668358714991,-0.200261024708193,0.105071938745937
51802.004008016,0.103690643575173,-0.20960395357229,0.109022636848212
52320.0240480962,0.102685347988275,-0.217640786458322,0.112981326254561
52838.0440881763,0.101655601593437,-0.224325729670749,0.116928742892058
53356.0641282565,0.100604399440439,-0.229623199119942,0.12084746720019
53874.0841683367,0.0995345506678185,-0.233504406339124,0.124721807420851
54392.1042084168,0.0984486036799776,-0.23594699729149,0.128537669390731
54910.124248497,0.0973487941195992,-0.236934328863419,0.132282426572069
55428.1442885772,0.0962372422175964,-0.236467164303616,0.1359448271722
55946.1643286573,0.0951156557300452,-0.234549239716822,0.139514830010446
56464.1843687375,0.0939853650103796,-0.231186360774674,0.142983480936185
56982.2044088176,0.0928476856999217,-0.22640759277061,0.146342869097922
57500.2244488978,0.0917034385845544,-0.220238769641867,0.149585927715844
58018.244488978,0.090553206476147,-0.212713728863356,0.152706369962037
58536.2645290581,0.0893975623115258,-0.203883903734114,0.155698652475322
59054.2845691383,0.0882365987275504,-0.193795730967538,0.158557769076131
59572.3046092184,0.0870705822645823,-0.18251169747257,0.161279332797683
60090.3246492986,0.0858992223256502,-0.170097928356004,0.163859297977683
60608.3446893788,0.0847224984244333,-0.156628064537193,0.166294124648338
61126.3647294589,0.0835402009827053,-0.142179238968319,0.168580593380912
61644.3847695391,0.0823520530449652,-0.126837348346654,0.170715772342536
62162.4048096192,0.0811578145714274,-0.110691449821073,0.172697018573206
62680.4248496994,0.0799572488352141,-0.0938333700595805,0.174521920642245
63198.4448897796,0.0787501640440965,-0.0763624236124374,0.176188278713371
63716.4649298597,0.0775364334786073,-0.0583790960015872,0.177694092286037
64234.4849699399,0.0763160076390957,-0.0399870362305714,0.179037538657267
64752.50501002,0.0750889287819241,-0.0212920407227781,0.18021696676689
65270.5250501002,0.0738553314135328,-0.00240100319880208,0.181230894489806
65788.5450901804,0.0726154863024928,0.0165780977083059,0.182077982763498
66306.5651302605,0.071369637864862,0.035535490323732,0.182757111869574
66824.5851703407,0.0701183640644044,0.0543650801399018,0.183267221582274
67342.6052104208,0.0688621493832336,0.0729582635282258,0.18360749654328
67860.625250501,0.0676016256107316,0.0912093502292065,0.183777262279877
68378.6452905812,0.0663375011825052,0.109013756134266,0.183776013194987
68896.6653306613,0.0650706185345759,0.126272739989411,0.183603401841942
69414.6853707415,0.0638018012214513,0.14288710803731,0.183259275382158
69932.7054108216,0.0625319574007409,0.158760989028398,0.182743649718279
70450.7254509018,0.0612620578682271,0.173805250746704,0.1820567171343
70968.745490982,0.0599931161815121,0.18793526442052,0.18119885070258
71486.7655310621,0.0587261765988442,0.201071555912437,0.180170605844125
72004.7855711423,0.0574622657533972,0.213137728308548,0.178972726666624
72522.8056112224,0.0562024556818888,0.224063811433212,0.177606135583095
73040.8256513026,0.0549478765040227,0.233788955590343,0.176071933520062
73558.8456913828,0.0536996749834598,0.242259377579362,0.174371405625073
74076.8657314629,0.0524589823452856,0.249425397753392,0.172506023750396
74594.8857715431,0.0512269487767222,0.255244246452663,0.170477442462578
75112.9058116232,0.0500047745992598,0.259681649928247,0.168287497658125
75630.9258517034,0.048793733043818,0.262713174497075,0.16593820863577
76148.9458917836,0.0475951225922525,0.264322483160554,0.163431783875774
76666.9659318637,0.0464102364995378,0.264497309183596,0.160770623991534
77184.9859719439,0.045240442308265,0.263234616779233,0.1579573209247
77703.0060120241,0.0440871782124659,0.260540731993557,0.154994665409848
78221.0260521042,0.0429519660519354,0.256431391131305,0.151885655634434
78739.0460921844,0.0418363567833222,0.250929439458313,0.148633495709695
79257.0661322645,0.0407419301896088,0.244062657391808,0.145241602034393
79775.0861723447,0.0396703560010729,0.235868248767102,0.141713616258665
80293.1062124249,0.038623356975327,0.226392675831551,0.138053414248692
80811.126252505,0.0376026803795292,0.215689876163486,0.134265111346076
81329.1462925852,0.0366100919667759,0.203818597990107,0.130353060258251
81847.1663326653,0.0356473911826842,0.190844039095676,0.126321858707297
82365.1863727455,0.0347163875462488,0.17683860402792,0.122176361851665
82883.2064128256,0.0338188213669326,0.161882182854542,0.117921691488432
83401.2264529058,0.0329564030558505,0.146059427978801,0.11356321813898
83919.246492986,0.0321308263955148,0.129457889792,0.109106563861565
84437.2665330661,0.0313436751735802,0.112171239214089,0.104557612329526
84955.2865731463,0.0305964322547612,0.0942973708510768,0.0999224965354795
85473.3066132265,0.0298904207604478,0.0759374307387729,0.0952075950902109
85991.3266533066,0.0292267561660039,0.0571956655778731,0.0904195201725872
86509.3466933868,0.0286065692971175,0.038177797903164,0.0855650869735062
87027.3667334669,0.0280299396935819,0.0189917580038138,0.0806513325669479
87545.3867735471,0.027497629714372,-0.000252959988022503,0.0756854826130851
88063.4068136273,0.0270102884652048,-0.0194470128471829,0.0706749303975602
88581.4268537074,0.0265683773600192,-0.0384820128503511,0.0656272259072614
89099.4468937876,0.0261717244147057,-0.0572462444377606,0.0605500318506996
89617.4669338677,0.0258203796830654,-0.0756363101875248,0.0554511243819353
90135.4869739479,0.0255136464623003,-0.0935455650410598,0.0503383382215215
90653.5070140281,0.0252507534709852,-0.110870736539692,0.0452195572072951
91171.5270541082,0.0250306738285601,-0.127513540443127,0.0401026839755953
91689.5470941884,0.0248520863170263,-0.143377878123171,0.0349956046711261
92207.5671342685,0.0247134905270759,-0.15837103909724,0.0299061672134942
92725.5871743487,0.024613290879614,-0.172409996968385,0.024842165449739
93243.6072144289,0.0245496171308591,-0.185413676803744,0.0198112879093967
93761.627254509,0.0245205099737276,-0.197305706819654,0.0148211099089711
94279.6472945892,0.0245239126344226,-0.208017572738065,0.00987906775588262
94797.6673346693,0.0245576911011544,-0.217487223007812,0.00499243555175011
95315.6873747495,0.0246196928660502,-0.225661742414868,0.000168314987088625
95833.7074148297,0.0247077208017962,-0.232496456709452,-0.00458639223805878
96351.7274549098,0.0248195842235448,-0.237948082549918,-0.0092650088570421
96869.74749499,0.024953168425251,-0.241984964037984,-0.0138610700668419
97387.7675350701,0.0251064169899488,-0.244588132190075,-0.0183683415172066
97905.7875751503,0.0252773607083103,-0.245742727426827,-0.0227808342994642
98423.8076152305,0.0254641699865503,-0.245440524211002,-0.0270928080216887
98941.8276553106,0.025665172859973,-0.243683478681797,-0.0312987662755111
99459.8476953908,0.0258787369900612,-0.240487361535474,-0.0353934503879019
99977.8677354709,0.0261035919062577,-0.235866082240952,-0.0393718746537067
100495.887775551,0.0263383822911283,-0.229851527397809,-0.0432292664345732
101013.907815631,0.0265822543565648,-0.222475555080364,-0.0469611258472212
101531.927855711,0.0268342595409178,-0.21378501619729,-0.0505631706806734
102049.947895792,0.0270937187080669,-0.203829540544006,-0.0540313550854709
102567.967935872,0.0273601522269523,-0.192670446757859,-0.0573618578687631
103085.987975952,0.027633138935543,-0.180367757843614,-0.0605510809804638
103604.008016032,0.0279124996903256,-0.166995984475163,-0.0635956397803542
104122.028056112,0.0281981233207611,-0.152634237036517,-0.0664923600292697
104640.048096192,0.0284900033711901,-0.137365001459261,-0.0692382731321586
105158.068136273,0.0287882205805471,-0.121276970739165,-0.0718306120947024
105676.088176353,0.0290928915848869,-0.104462337246885,-0.074266810180032
106194.108216433,0.0294041907042905,-0.0870178094809033,-0.0765444973445741
106712.128256513,0.0297223143649599,-0.0690447521549319,-0.0786614994988069
107230.148296593,0.0300474378128354,-0.0506462912695147,-0.0806158396892992
107748.168336673,0.0303797073631869,-0.0319274546794639,-0.0824057384186498
108266.188376754,0.0307192199527801,-0.0129951519970911,-0.0840296151875311
108784.208416834,0.0310660404396639,0.0060427184717629,-0.0854860901721822
109302.228456914,0.0314200767950127,0.0250768421110452,-0.0867739934478038
109820.248496994,0.0317813008127857,0.0440002229260726,-0.087892352075171
110338.268537074,0.0321494586863504,0.0627049200359325,-0.0888404129558276
110856.288577154,0.0325242412352014,0.0810842148915559,-0.0896176343750816
111374.308617234,0.0329052407654326,0.0990336396305403,-0.0902236913936181
111892.328657315,0.0332919420631203,0.116453898709543,-0.0906584784873942
112410.348697395,0.0336837265083325,0.133245047465727,-0.0909221137316291
112928.368737475,0.0340798839278291,0.149311010579813,-0.0910149380646467
113446.388777555,0.0344796109526324,0.16456134447704,-0.0909375164840188
113964.408817635,0.0348820147697219,0.178910951546006,-0.0906906377369496
114482.428857715,0.035286125750777,0.192279427610625,-0.0902753139970982
115000.448897796,0.0356909151627444,0.204589248987139,-0.0896927794264581
115518.468937876,0.0360952907104553,0.215769775133465,-0.0889444861291016
116036.488977956,0.0364981003246878,0.225758853393406,-0.0880321005415024
116554.509018036,0.036898146556944,0.234501436331614,-0.0869574998278858
117072.529058116,0.0372942075877069,0.241946816460837,-0.0857227679211479
117590.549098196,0.0376850379295496,0.248050869043415,-0.084330189642135
118108.569138277,0.0380693635114383,0.252778213169952,-0.0827822443634943
118626.589178357,0.0384458825740121,0.256103235392089,-0.0810816002394935
119144.609218437,0.0388132884926633,0.258007874702949,-0.0792311094886236
119662.629258517,0.0391702828869401,0.258478776272795,-0.0772338030457536
120180.649298597,0.0395155620434739,0.257511431467454,-0.0750928839779424
120698.669338677,0.0398478124740901,0.255110774871257,-0.0728117229089986
121216.689378758,0.0401657230240026,0.251291362792113,-0.0703938525418745
121734.709418838,0.0404679987788342,0.246074435749065,-0.0678429637553657
122252.729458918,0.0407533687828647,0.239486691704124,-0.0651629021401257
122770.749498998,0.0410205671903102,0.231564156942244,-0.0623576640273924
123288.769539078,0.0412683456827592,0.222351881900195,-0.0594313938004624
123806.789579158,0.0414954877691832,0.211902565016845,-0.0563883813972156
124324.809619238,0.0417008163072171,0.200273909089159,-0.0532330587330496
124842.829659319,0.0418831870603755,0.187529919551964,-0.0499699970321218
125360.849699399,0.0420414984113759,0.173742120913765,-0.0466039051437632
125878.869739479,0.0421747170185495,0.158989361814939,-0.0431396271088536
126396.889779559,0.0422818737376225,0.143355191069211,-0.039582137765149
126914.909819639,0.0423620595526198,0.126926718332832,-0.0359365393808748
127432.929859719,0.0424144487350621,0.109796692277668,-0.0322080585420726
127950.9498998,0.0424383076391672,0.0920622912354939,-0.0284020412848013
128468.96993988,0.042433021533318,0.0738243144019959,-0.0245239469813838
128986.98997996,0.0423980810548067,0.0551864679508233,-0.0205793419943368
129505.01002004,0.0423330566119345,0.0362541221386645,-0.0165738942215781
130023.03006012,0.0422376641640726,0.017135060300213,-0.0125133627725001
130541.0501002,0.0421117791011928,-0.00206153995857067,-0.00840358979171272
131059.070140281,0.0419553432440605,-0.0212260958327786,-0.00425049442459591
131577.090180361,0.0417684110781034,-0.0402508830992089,-6.00635912463242e-05
132095.110220441,0.0415513567749432,-0.0590232365738016,0.00416168036579067
132613.130260521,0.0413044213435872,-0.0774395830872179,0.0084086487990564
133131.150300601,0.0410281447921146,-0.0953929733981376,0.0126747393350362
133649.170340681,0.0407231222609178,-0.112779771837824,0.0169538238567187
134167.190380762,0.040390061306379,-0.129501011259648,0.0212397657512414
134685.210420842,0.0400297841848269,-0.145460598038091,0.0255264351906049
135203.230460922,0.0396432046269173,-0.160564014793381,0.0298077194084984
135721.250501002,0.0392312788210027,-0.174727227803832,0.0340775221035528
136239.270541082,0.038795051199289,-0.187868780519617,0.0383297898536195
136757.290581162,0.038335600641722,-0.199911468720682,0.0425585116339887
137275.310621242,0.0378540329323536,-0.210785972505954,0.0467577283902292
137793.330661323,0.0373514615072778,-0.220428318083978,0.0509215424202531
138311.350701403,0.0368289984664849,-0.228783707089292,0.0550441189134424
138829.370741483,0.036287750226755,-0.235807039629987,0.0591196958566983
139347.390781563,0.0357287604367576,-0.241455059821176,0.0631425880773284
139865.410821643,0.035153026561318,-0.245692706250198,0.0671071933915302
140383.430861723,0.0345615109096986,-0.248499535597273,0.0710079882641048
140901.450901804,0.0339551016837675,-0.249860232797908,0.0748395353919078
141419.470941884,0.0333345986995107,-0.249766113727263,0.0785964837711735
141937.490981964,0.032700662178414,-0.248215393045385,0.0822735647798835
142455.511022044,0.0320540215881007,-0.245223019555558,0.0858656080663728
142973.531062124,0.0313951934331508,-0.240802940173857,0.0893675278787413
143491.551102204,0.0307246436472609,-0.234983870185666,0.0927743256801477
144009.571142285,0.030042715517768,-0.227797780172048,0.0960810957189405
144527.591182365,0.029349782918285,-0.219289540584725,0.0992830339274708
145045.611222445,0.028646124731462,-0.209506679951691,0.102375431754074
145563.631262525,0.0279319002444172,-0.198510768253328,0.105353671308575
146081.651302605,0.0272073432860105,-0.18636087764776,0.108213256258406
146599.671342685,0.0264725785249827,-0.173129309659288,0.110949788692256
147117.691382766,0.0257277567799738,-0.158894330224912,0.113558993073776
147635.711422846,0.0249730340295977,-0.143737564820533,0.116036719269205
148153.731462926,0.0242085741405538,-0.127747370266938,0.118378948269298
148671.751503006,0.023434595069992,-0.111015267007667,0.120581809184606
149189.771543086,0.0226513484964091,-0.0936368794996438,0.122641582818517
149707.791583166,0.021859134415713,-0.0757129903074487,0.124554711845159
150225.811623246,0.0210583263039932,-0.0573464138347461,0.126317816862571
150743.831663327,0.0202493699835748,-0.0386420306285908,0.127927706365476
151261.851703407,0.0194327980525458,-0.0197064321611911,0.1293813912672
151779.871743487,0.0186092094319475,-0.00064746171226268,0.130676085207749
152297.891783567,0.0177792797196288,0.0184262884026095,0.131809242696726
152815.911823647,0.016943762761455,0.0374063356216974,0.132778522573507
153333.931863727,0.0161035034055467,0.0561862355604501,0.133581842484155
153851.951903808,0.0152593946197486,0.0746577103436739,0.134217381609515
154369.971943888,0.0144124086644471,0.0927162034451657,0.13468355788847
154887.991983968,0.0135635780726289,0.110262290052732,0.134979057659079
155406.012024048,0.0127139628550852,0.12719543330146,0.135102843685815
155924.032064128,0.0118646602980022,0.143419451609871,0.135054147839735
156442.052104208,0.011016787923121,0.158842036255749,0.134832476117773
156960.072144289,0.0101715041293177,0.173377066543945,0.134437601227339
157478.092184369,0.00932997660836583,0.186944636450323,0.133869569334648
157996.112224449,0.00849334022968466,0.199465779805241,0.133128703967832
158514.132264529,0.00766274204687588,0.210868959974595,0.132215589344485
159032.152304609,0.00683932858581541,0.221090169362016,0.131131069115184
159550.172344689,0.00602425264008043,0.230073057109676,0.129876240221271
160068.19238477,0.00521863855945414,0.237767194128385,0.128452452689353
160586.21242485,0.00442357141341723,0.244126565735418,0.126861304097112
161104.23246493,0.0036401494434335,0.249114191827924,0.125104625795418
161622.25250501,0.00286948479542566,0.252702766871859,0.123184479566774
162140.27254509,0.00211269051452042,0.254873250872475,0.121103155086803
162658.29258517,0.00137084884538029,0.255611828315731,0.118863167832347
163176.31262525,0.000645043962154083,0.254912129092013,0.116467251830901
163694.332665331,-6.36058567170695e-05,0.252777151432237,0.113918355440038
164212.352705411,-0.000753942391183691,0.249219977694882,0.11121963717354
164730.372745491,-0.0014248074296512,0.244261493242921,0.108374481920763
165248.392785571,-0.00207504851426945,0.237926953758432,0.105386477338061
165766.412825651,-0.00270347255587131,0.230250770218696,0.102259426840944
166284.432865731,-0.00330885307068986,0.221276170906542,0.0989973506823671
166802.452905812,-0.00388994630457342,0.211054818399731,0.0956044901219341
167320.472945892,-0.0044455159700775,0.199644204701794,0.0920853038464544
167838.492985972,-0.00497431605907044,0.187106617520832,0.0884444680231686
168356.513026052,-0.00547509161883159,0.173512409883761,0.0846868858473933
168874.533066132,-0.00594662000800743,0.158939257995965,0.0808176886515255
169392.553106212,-0.00638772278894121,0.143470135531767,0.0768422325724599
169910.573146293,-0.00679725323028864,0.127191688095013,0.0727660935105537
170428.593186373,-0.00717410628197261,0.110195563527017,0.0685950680142511
170946.613226453,-0.00751725411358529,0.092577940752531,0.064335173887742
171464.633266533,-0.00782583706961011,0.0744394029335352,0.0599926483722518
171982.653306613,-0.00809906942867517,0.0558834061123221,0.0555739272638757
172500.673346693,-0.00833623553193449,0.0370147193177423,0.0510856384710642
173018.693386774,-0.00853729636187969,0.0179409203760567,0.0465345740250083
173536.713426854,-0.00870249877170824,-0.00122904445839913,0.0419276819729785
174054.733466934,-0.0088312954006647,-0.0203853992515665,0.0372721008312861
174572.753507014,-0.00892307368788501,-0.0394208747280995,0.0325751366371571
175090.773547094,-0.00897807737508988,-0.0582222831256215,0.027844211327518
175608.793587174,-0.00899618883863878,-0.0766852544729753,0.0230868513577291
176126.813627255,-0.00897797934850994,-0.0947032732106202,0.0183106497100443
176644.833667335,-0.00892415410311071,-0.11217200256347,0.0135232493877274
177162.853707415,-0.00883562368916539,-0.128991780414977,0.00873232135699464
177680.873747495,-0.00871351824988163,-0.145066460747154,0.00394553787039285
178198.893787575,-0.00855919109807091,-0.160300050379891,-0.0008294572992849
178716.913827655,-0.00837401262478867,-0.174607253596103,-0.0055850521711517
179234.933867735,-0.00815956078124024,-0.187906393574364,-0.0103137106301348
179752.953907816,-0.00791750112732615,-0.200119356905048,-0.0150079866494345
180270.973947896,-0.00764956863167243,-0.211175871960847,-0.0196605447073654
180788.993987976,-0.00735756404093804,-0.221010472655985,-0.0242641855200341
181307.014028056,-0.00704329407421481,-0.229566369741056,-0.028811855225569
181825.034068136,-0.00670857867713172,-0.236797691927306,-0.0332966637918782
182343.054108216,-0.00635522995241808,-0.242661250697275,-0.037711910862944
182861.074148297,-0.00598499275293693,-0.247119369365978,-0.0420510971364172
183379.094188377,-0.00559955172768194,-0.250149262409103,-0.0463079236720511
183897.114228457,-0.00520051216099145,-0.251735244532693,-0.0504763071240465
184415.134268537,-0.00478937743430786,-0.251868192874878,-0.0545503880127358
184933.154308617,-0.00436744783678296,-0.250543683747556,-0.058524536613118
185451.174348697,-0.0039360022113056,-0.247774494145622,-0.0623933459544267
185969.194388778,-0.00349618098007987,-0.243576011414452,-0.0661516540036151
186487.214428858,-0.00304876367217497,-0.237971967151346,-0.0697945178264649
187005.234468938,-0.00259458692189691,-0.230995884844179,-0.0733172399293194
187523.254509018,-0.00213427315838353,-0.222689109651754,-0.0767153472888825
188041.274549098,-0.00166827147846528,-0.213099582743892,-0.0799845951534368
188559.294589178,-0.00119686485427748,-0.202286723512426,-0.0831209612685561
189077.314629259,-0.000720268598363938,-0.190309210540306,-0.0861206496948858
189595.334669339,-0.000238521138232523,-0.177237944269514,-0.0889800792222551
190113.354709419,0.000248425343812288,-0.163149521547116,-0.0916958842137837
190631.374749499,0.000740710773931081,-0.148125440677706,-0.0942649104637845
191149.394789579,0.00123854859243169,-0.132253191125134,-0.0966842122907815
191667.414829659,0.00174217861317552,-0.115623194513422,-0.0989510534137064
192185.434869739,0.00225188651203558,-0.0983307929538019,-0.101062902223355
192703.45490982,0.00276797147335866,-0.0804759863700039,-0.103017431414685
193221.4749499,0.00329071707043279,-0.0621611813536442,-0.104812519096906
193739.49498998,0.0038203766662105,-0.0434909850988515,-0.106446248971801
194257.51503006,0.00435715859840438,-0.0245716754357585,-0.107916911712194
194775.53507014,0.00490121392178768,-0.00551099685379897,-0.109223004966151
195293.55511022,0.00545260458454791,0.0135826349842222,-0.110363239548883
195811.575150301,0.00601133106510575,0.0326004975374367,-0.111336532966409
196329.595190381,0.00657728714572785,0.0514360115994676,-0.112142017826548
196847.615230461,0.0071502768433556,0.069981012275792,-0.112779047192983
197365.635270541,0.00773000423477785,0.0881299375493484,-0.113247186053257
197883.655310621,0.00831605834615007,0.105783441583727,-0.11354621921023
198401.675350701,0.00890793835412833,0.122840243260766,-0.113676153491108
198919.695390782,0.00950504195576433,0.139203614990347,-0.113637214811538
199437.715430862,0.0101066754982814,0.154780637131507,-0.113429849204775
199955.735470942,0.0107120409677347,0.16948409286002,-0.113054720437057
200473.755511022,0.0113202509092635,0.18323333130792,-0.112512709652866
200991.775551102,0.0119303639367658,0.195948604031314,-0.111804914562119
201509.795591182,0.0125413562756941,0.207557247424969,-0.110932643896572
202027.815631263,0.0131521334225711,0.217994239964753,-0.109897414658233
202545.835671343,0.0137615327376789,0.227201952856014,-0.108700948068139
203063.855711423,0.0143683472194388,0.235128836862595,-0.107345166040281
203581.875751503,0.0149713414784151,0.241727835040013,-0.10583218680146
204099.895791583,0.0155692247556966,0.246960519008278,-0.104164318865068
204617.915831663,0.0161606562669324,0.250798307606703,-0.102344056719509
205135.935871743,0.0167442614773287,0.253220698596718,-0.10037407687975
205653.955911824,0.0173186567021446,0.254212713190989,-0.0982572337798246
206171.975951904,0.0178824365441065,0.253766731114065,-0.095996555162274
206689.995991984,0.0184341627468828,0.251884281688753,-0.093595238312204
207208.016032064,0.0189723639814643,0.248577026376143,-0.091056647949334
207726.036072144,0.0194955715301282,0.243864438026597,-0.088384312737276
208244.056112224,0.0200023219201407,0.237770678915496,-0.0855819222561467
208762.076152305,0.0204911379945711,0.230328789624011,-0.0826533261956963
209280.096192385,0.0209605404724025,0.221580693731021,-0.0796025329486964
209798.116232465,0.0214090634379477,0.211576710475734,-0.0764337088619905
210316.136272545,0.0218352708370726,0.200373278212965,-0.0731511748239829
210834.156312625,0.0222377478593247,0.188031661879242,-0.0697594036876878
211352.176352705,0.0226151126926935,0.174621035774164,-0.0662630223062878
211870.196392786,0.022966045501953,0.160218125707319,-0.0626668090255419
212388.216432866,0.023289293932519,0.144904884123938,-0.058975689415604
212906.236472946,0.0235836703547223,0.128767256849224,-0.0551947325113063
213424.256513026,0.0238480580222554,0.111896146045064,-0.0513291477078749
213942.276553106,0.0240814326398711,0.0943870196092331,-0.047384281287955
214460.296593186,0.0242829348135089,0.0763398308856833,-0.0433656105416411
214978.316633267,0.0244517971495133,0.0578576092393591,-0.0392787340845916
215496.336673347,0.0245873569636069,0.0390447586456125,-0.0351293663541823
216014.356713427,0.024689098282836,0.0200085712124701,-0.0309233285592275
216532.376753507,0.0247566962361555,0.00085775230273424,-0.0266665374690684
217050.396793587,0.024789929420772,-0.0182980177023372,-0.0223649951457132
217568.416833667,0.0247886190482057,-0.0373510730017877,-0.0180247881064752
218086.436873748,0.0247531241408572,-0.0561889940570885,-0.0136520381219423
218604.456913828,0.0246835178908982,-0.0747061220710913,-0.00925294586197138
219122.476953908,0.0245802766879222,-0.0927963017648596,-0.00483372985959628
219640.496993988,0.0244439519333635,-0.110354455579695,-0.000400636063123745
220158.517034068,0.0242752283318501,-0.127280316870913,0.00404007887485323
220676.537074148,0.0240749294645141,-0.143477118524644,0.00848216365254206
221194.557114228,0.0238440295678754,-0.158848558442877,0.0129193914753066
221712.577154309,0.0235835314574068,-0.173307851298172,0.0173455511280169
222230.597194389,0.0232945667313859,-0.186772766501821,0.0217544795913934
222748.617234469,0.0229783296939632,-0.199164090987548,0.0261400645811101
223266.637274549,0.022636058982449,-0.210410356521708,0.0304962524829996
223784.657314629,0.022269026993753,-0.220445359407696,0.0348170611333157
224302.677354709,0.0218785107265642,-0.229210724772908,0.0390965809308316
224820.69739479,0.02146579196609,-0.236659115301966,0.0433289800716899
225338.71743487,0.0210321268909648,-0.242746498666881,0.0475085253476246
225856.73747495,0.0205787164335149,-0.24743390556321,0.0516295629617661
226374.75751503,0.0201067251013306,-0.250696580056648,0.0556865385930208
226892.77755511,0.0196172554660461,-0.252517503367098,0.0596739903167792
227410.79759519,0.019111338123116,-0.252886476146282,0.0635865535810359
227928.817635271,0.0185898518870839,-0.251798013746535,0.0674189586553859
228446.837675351,0.0180536727787593,-0.249262151229264,0.0711660315143737
228964.857715431,0.0175036410608981,-0.245295232848374,0.0748227039611242
229482.877755511,0.0169402338202637,-0.239916776030406,0.0783839845338365
230000.897795591,0.0163641573647793,-0.233161769155232,0.0818450002362271
230518.917835671,0.0157758873840659,-0.22506501174009,0.0852009664764707
231036.937875751,0.015175787058937,-0.215681824111303,0.0884471922626281
231554.957915832,0.0145642538061369,-0.205062099524848,0.0915790978563084
232072.977955912,0.0139415800215206,-0.193267839250848,0.0945922027107401
232590.997995992,0.0133080333772164,-0.180368123544611,0.0974821361558537
233109.018036072,0.0126638622329397,-0.166437089988654,0.100244642309422
233627.038076152,0.0120092758523662,-0.151557094724263,0.102875580745427
234145.058116232,0.0113445248821497,-0.135813910563451,0.105370944101961
234663.078156313,0.0106698766140854,-0.119296863564802,0.107726861517271
235181.098196393,0.00998562120399113,-0.102101630161473,0.109939606420185
235699.118236473,0.00929210000342134,-0.08432704251743,0.112005609822169
236217.138276553,0.00858970789021694,-0.066075110819536,0.113921469482235
236735.158316633,0.0078789106790244,-0.0474501392903942,0.115683963742769
237253.178356713,0.00716025095157355,-0.0285580069471688,0.117290064905798
237771.198396794,0.00643433428429553,-0.00950643100781874,0.118736944896918
238289.218436874,0.00570186821291783,0.00959626078664525,0.120021997693888
238807.238476954,0.00496361602248378,0.0286414293525277,0.121142835961133
239325.258517034,0.00422042779716192,0.0475217687947435,0.122097308964471
239843.278557114,0.00347322535928198,0.0661304452688696,0.122883521804001
240361.298597194,0.0027229800722765,0.0843597297921396,0.123499836656444
240879.318637275,0.00197074798438746,0.102110199177838,0.123944855717334
241397.338677355,0.00121761219518182,0.119281102615253,0.124217471979117
241915.358717435,0.000464696225184096,0.135774057445928,0.124316844272637
242433.378757515,-0.000286848249363984,0.151496379983149,0.124242405940821
242951.398797595,-0.00103585082898303,0.166359082529919,0.123993865844631
243469.418837675,-0.00178110726680853,0.180280748822424,0.123571201772491
243987.438877756,-0.00252144842100344,0.193181834927518,0.122974676124137
244505.458917836,-0.00325570747007718,0.204987479008942,0.122204818880037
245023.478957916,-0.00398271207515528,0.215631998755428,0.121262422063309
245541.498997996,-0.00470130204274899,0.225056414825168,0.120148538870915
246059.519038076,-0.00541033572335128,0.233208291864113,0.118864478295048
246577.539078156,-0.00610871960825502,0.240039790841837,0.117411803274016
247095.559118236,-0.00679537336589501,0.245510556659583,0.115792317513496
247613.579158317,-0.0074692032864024,0.249590356708442,0.114008057164971
248131.599198397,-0.0081291241292356,0.252257946107594,0.112061289724565
248649.619238477,-0.00877408897646688,0.253497167167082,0.10995451152624
249167.639278557,-0.00940306355696996,0.253298959399738,0.107690439656429
249685.659318637,-0.0100150028492381,0.251663372055249,0.105272006418947
250203.679358717,-0.0106088303394598,0.248599972598806,0.102702356923118
250721.699398798,-0.0111834608029896,0.244127854255497,0.0999848492390223
251239.719438878,-0.0117378424083177,0.238269915149722,0.0971230519386122
251757.739478958,-0.0122708893644358,0.231057395140635,0.0941207432261151
252275.759519038,-0.0127814881702909,0.222531062929971,0.0909819121510803
252793.779559118,-0.0132685121622084,0.212739699501686,0.0877107619349828
253311.799599198,-0.0137308370100224,0.201739102746147,0.084311709955703
253829.819639279,-0.0141673460650281,0.189589592258826,0.0807893837002423
254347.839679359,-0.0145769059887698,0.176358608184603,0.0771486274286398
254865.859719439,-0.0149584078552914,0.162121793697013,0.0733945085914447
255383.879759519,-0.0153107851608723,0.146960829696031,0.0695323118289049
255901.899799599,-0.0156329975879402,0.130960541160498,0.0655675346552289
256419.919839679,-0.0159240547296619,0.114211014334977,0.0615058908727824
256937.93987976,-0.0161830169355465,0.0968072582343633,0.0573533057767196
257455.95991984,-0.0164090527604631,0.0788480405521386,0.0531159173958354
257973.97995992,-0.0166015056482893,0.0604364205942645,0.0488000688507875
258492,-0.0167596789746532,0.0416763455569045,0.0444122847616261


==> figures/tikzPlots/csv-files/Res_Pert_2_Y.csv <==
0,10,10,10
518.02004008016,9.98916292309671,9.60314245289172,9.99289637226143
1036.04008016032,9.81867444658414,7.01802123952462,9.91429164391813
1554.06012024048,9.31498574710037,2.53889704981039,9.66744614636967
2072.08016032064,8.42310689707269,-1.91535950478619,9.19015388837573
2590.1002004008,7.18684382223971,-4.88057397234513,8.47052241783407
3108.12024048096,5.70326867852849,-5.9535081902558,7.53679567428154
3626.14028056112,4.08668812828999,-5.51682909599044,6.44057449327991
4144.16032064128,2.44590330869288,-4.25256896939393,5.24189354217792
4662.18036072144,0.872152687713505,-2.78175999653488,3.9988795446924
5180.2004008016,-0.565623574182733,-1.50547903112305,2.76194062630381
5698.22044088176,-1.82107387752282,-0.594184676781982,1.57125410013897
6216.24048096192,-2.8680605355577,-0.0558808478738925,0.456619185680284
6734.26052104208,-3.69723295160902,0.186750568110733,-0.561574838498585
7252.28056112224,-4.31224787891155,0.234829564785011,-1.4708450514222
7770.30060120241,-4.72619896642068,0.178101179381515,-2.26501741489957
8288.32064128257,-4.95846421543922,0.0808575767714907,-2.94275245483355
8806.34068136273,-5.0321260260905,-0.0182650694163711,-3.50630975100699
9324.36072144289,-4.97189406647468,-0.100667007600006,-3.96052480164044
9842.38076152305,-4.80257361845719,-0.160647330172927,-4.31202834291109
10360.4008016032,-4.54793991151915,-0.199576710948284,-4.56862971125084
10878.4208416834,-4.22997935111295,-0.22173015248705,-4.738843920887
11396.4408817635,-3.86843866122055,-0.231873539886602,-4.83153307353957
11914.4609218437,-3.48056210379069,-0.234164646396463,-4.85563582290677
12432.4809619238,-3.08102767665021,-0.231711180772977,-4.81995616428342
12950.501002004,-2.68199733439568,-0.226580817747948,-4.73300663273092
13468.5210420842,-2.29326005545504,-0.219996681444662,-4.60289090248101
13986.5410821643,-1.92242111547793,-0.212577713976709,-4.43721957809754
14504.5611222445,-1.57510836345586,-0.204543328036829,-4.24305166126096
15022.5811623246,-1.25524004958061,-0.195884078230337,-4.0268576072273
15540.6012024048,-0.965258582619835,-0.186508035079294,-3.79450075303796
16058.621242485,-0.706351223914761,-0.176280962285915,-3.55123322248875
16576.6412825651,-0.478687022620986,-0.165096514179666,-3.30170376377942
17094.6613226453,-0.281614241698468,-0.152890208119772,-3.04997519133059
17612.6813627255,-0.113844124387028,-0.139641636505986,-2.79954932214573
18130.7014028056,0.0263823509354562,-0.125375376759326,-2.55339723428945
18648.7214428858,0.141159428539189,-0.110148353625214,-2.31399464172496
19166.7414829659,0.232793455646158,-0.0940389242233686,-2.08335932609035
19684.7615230461,0.303700530834118,-0.0771439579781388,-1.86309016903606
20202.7815631263,0.356324105214795,-0.0595704810857898,-1.65440710035227
20720.8016032064,0.39306725352035,-0.0414318807377428,-1.45819065830006
21238.8216432866,0.416240857291506,-0.0228449750295207,-1.27502087498091
21756.8416833667,0.428025033270409,-0.00392730961319146,-1.10521485882902
22274.8617234469,0.43043993915014,0.0152025662602965,-0.948862262574355
22792.8817635271,0.425327101472966,0.0344260651403326,-0.805858835738031
23310.9018036072,0.414341914323756,0.0536240646927385,-0.675938071833593
23828.9218436874,0.398943225902886,0.0726803795990189,-0.558698954232758
24346.9418837675,0.380404711353328,0.0914787287035519,-0.453633759080106
24864.9619238477,0.359814054684649,0.109902745285023,-0.3601506071395
25382.9819639279,0.338085083329523,0.127842787534397,-0.27759519519625
25901.002004008,0.315970228053085,0.145190262240694,-0.205269588189397
26419.0220440882,0.294073779161765,0.161840621648831,-0.142448622816191
26937.0420841683,0.272867035682367,0.177692846879387,-0.0883942198502245
27455.0621242485,0.252703142123673,0.192650643166733,-0.0423675166427444
27973.0821643287,0.233832496259027,0.206626911862503,-0.00363914313695356
28491.1022044088,0.216417969314791,0.219539973517784,0.0285022897032072
29009.122244489,0.200548869610822,0.231313130441076,0.0547433580659592
29527.1422845691,0.186254177332291,0.241878814842254,0.075740454473195
30045.1623246493,0.173514685234066,0.25117304033682,0.0921156867174512
30563.1823647295,0.162274057660157,0.259146687962649,0.104453959573108
31081.2024048096,0.152448590499225,0.265757995270069,0.113301040580679
31599.2224448898,0.143935539979138,0.270969163427336,0.119162513873339
32117.2424849699,0.136620348488268,0.274753392373042,0.12250346381167
32635.2625250501,0.130382596740299,0.277091945244837,0.123748767603421
33153.2825651303,0.125100962688312,0.277976157787581,0.123283925146829
33671.3026052104,0.120656930250017,0.277408493965063,0.121456269529793
34189.3226452906,0.116937548312379,0.275393949791065,0.118576473477587
34707.3426853707,0.113837630985756,0.271948077438798,0.114920361419325
35225.3627254509,0.111261025722209,0.267096118157111,0.110730845155612
35743.3827655311,0.109121308290991,0.260870839951647,0.10621999409102
36261.4028056112,0.107341998153529,0.253312895185631,0.101571158103806
36779.4228456914,0.105856436977327,0.244467396427899,0.0969410590846302
37297.4428857715,0.104607367018674,0.234386046658029,0.0924620158562264
37815.4629258517,0.10354614965421,0.223132382053994,0.0882440449716052
38333.4829659319,0.102632113341933,0.210772231775636,0.0843768165542593
38851.503006012,0.101831639786621,0.19737539837315,0.0809316815942821
39369.5230460922,0.10111725181345,0.183018396229254,0.0779635514231977
39887.5430861723,0.100466896706226,0.167782955569369,0.0755126437723907
40405.5631262525,0.099862371369265,0.151753165988218,0.0736063701067205
40923.5831663327,0.0992907155133938,0.135021618869112,0.0722603574034017
41441.6032064128,0.0987395918277764,0.117675149179455,0.0714808940343216
41959.623246493,0.0982010265784911,0.0998115845603799,0.0712653141447306
42477.6432865731,0.0976682014989204,0.0815274797937034,0.0716038187235127
42995.6633266533,0.0971358110166873,0.0629217910662008,0.0724805104593771
43513.6833667335,0.0965996485783254,0.0440943459971907,0.0738744555845557
44031.7034068136,0.0960563511175505,0.0251460220266074,0.0757606568273535
44549.7234468938,0.0955031057177984,0.00617883231978688,0.078110949887479
45067.7434869739,0.0949379449552021,-0.0127082345234731,0.0808946856089726
45585.7635270541,0.0943585132616853,-0.0314108341476288,0.0840795932838898
46103.7835671343,0.0937633890881479,-0.0498311766094501,0.0876322243510171
46621.8036072144,0.0931511531744894,-0.067870302691432,0.0915185640688644
47139.8236472946,0.0925206259938862,-0.0854322347767486,0.0957044806210575
47657.8436873747,0.0918708339808032,-0.102423383652754,0.100156122030083
48175.8637274549,0.0912010207694861,-0.118749439616974,0.104840237092585
48693.8837675351,0.0905106977982907,-0.134322535264371,0.109724439264193
49211.9038076152,0.0897996239394294,-0.149058439671918,0.1147774280885
49729.9238476954,0.08906783055334,-0.162875974366578,0.119969154055734
50247.9438877756,0.0883156465595836,-0.175699257678969,0.125270942862597
50765.9639278557,0.0875436772245897,-0.187456040558218,0.130655581286109
51283.9839679359,0.0867528108767495,-0.198077021054613,0.136097365067198
51802.004008016,0.0859442740799742,-0.207502612164522,0.141572124613127
52320.0240480962,0.0851195694092309,-0.215679088170185,0.147057221719186
52838.0440881763,0.0842804982194213,-0.222557463026731,0.152531529254129
53356.0641282565,0.0834290439988108,-0.228094363558746,0.157975377642498
53874.0841683367,0.0825674485979692,-0.232252660400009,0.163370510641811
54392.1042084168,0.0816982349015207,-0.235007625112333,0.168700028472481
54910.124248497,0.0808240643018535,-0.236340496721729,0.173948305675782
55428.1442885772,0.0799475857820232,-0.236233844451293,0.179100888615381
55946.1643286573,0.07907169298547,-0.234684665973512,0.184144461416102
56464.1843687375,0.0781993956968985,-0.231700576167406,0.189066758761385
56982.2044088176,0.0773334925235919,-0.227289366695799,0.193856428172298
57500.2244488978,0.0764767748479606,-0.221472248681741,0.19850299173365
58018.244488978,0.0756324681201077,-0.214278608584277,0.202996888736895
58536.2645290581,0.0748027044066434,-0.205744980783974,0.207329073332123
59054.2845691383,0.0739902569286917,-0.195917577780836,0.211491341077271
59572.3046092184,0.0731973900028483,-0.184849950465962,0.215476026634661
60090.3246492986,0.0724261908380837,-0.172601450320839,0.219276035207565
60608.3446893788,0.0716783632129557,-0.15924008284641,0.222884745722707
61126.3647294589,0.0709553004918871,-0.144845954796006,0.226295996487779
61644.3847695391,0.0702580826016172,-0.129499292034657,0.229504063529308
62162.4048096192,0.0695873638051479,-0.113289071859512,0.232503601479997
62680.4248496994,0.0689433795257342,-0.0963101981692469,0.23528962968588
63198.4448897796,0.0683259102069494,-0.0786626927038005,0.237857504358782
63716.4649298597,0.0677342638231595,-0.060452103560839,0.240202894030123
64234.4849699399,0.067167282455134,-0.0417871160848551,0.242321782890725
64752.50501002,0.0666233239433312,-0.0227791204675557,0.244210455633202
65270.5250501002,0.0661002496485472,-0.00354257428905856,0.245865482413588
65788.5450901804,0.0655954933664676,0.0158071806991055,0.247283673512613
66306.5651302605,0.0651058185869573,0.0351500965223945,0.248462285750321
66824.5851703407,0.0646278319488929,0.0543732567795771,0.249398642675374
67342.6052104208,0.0641576020216021,0.0733575400848814,0.250090411787233
67860.625250501,0.0636907815855481,0.091989262332775,0.250535613638223
68378.6452905812,0.0632226878428662,0.110154266730144,0.250732529681188
68896.6653306613,0.0627484886081506,0.127745007912123,0.250679682730382
69414.6853707415,0.0622630290387837,0.144656005726271,0.250375933449996
69932.7054108216,0.0617610320848639,0.160783345986174,0.249820428982287
70450.7254509018,0.0612371942082194,0.176032639307231,0.249012613158955
70968.745490982,0.0606862113068828,0.190313743815759,0.247952247477978
71486.7655310621,0.0601029207049474,0.20354409926243,0.246639404928212
72004.7855711423,0.0594822939616858,0.215646289994563,0.245074499499037
72522.8056112224,0.0588195731389836,0.226548671962209,0.243258282273826
73040.8256513026,0.0581104353826892,0.236190211490829,0.241191839783401
73558.8456913828,0.0573510178693233,0.244518992409678,0.238876619184239
74076.8657314629,0.0565379751842249,0.251490183708644,0.236314442188315
74594.8857715431,0.0556685346335384,0.257065550493685,0.233507518600177
75112.9058116232,0.054740606060049,0.261215685021826,0.230458451555348
75630.9258517034,0.0537528880527935,0.263921478716804,0.227170246637881
76148.9458917836,0.0527048883220455,0.265174606601133,0.223646330423039
76666.9659318637,0.0515968652365812,0.264972864863259,0.21989056685772
77184.9859719439,0.0504298994732913,0.263320840745477,0.21590726080672
77703.0060120241,0.0492059367766862,0.260232940314431,0.211701165109811
78221.0260521042,0.0479278017207551,0.255732805925226,0.207277488486127
78739.0460921844,0.0465991324798473,0.249853511153199,0.20264190375919
79257.0661322645,0.045224281699081,0.242631998268874,0.197800538531632
79775.0861723447,0.0438083712697209,0.234112219014289,0.192759973358927
80293.1062124249,0.0423572248677065,0.224347349564912,0.18752724286383
80811.126252505,0.0408772542618295,0.213397704902489,0.182109825696606
81329.1462925852,0.0393753849947331,0.201328408508704,0.176515619058249
81847.1663326653,0.0378590131762467,0.188208628894263,0.170752909928757
82365.1863727455,0.036335933173421,0.174113431532955,0.164830366740675
82883.2064128256,0.0348141049064156,0.159124318121276,0.158757038393386
83401.2264529058,0.0333016672791673,0.143327164129314,0.152542278143303
83919.246492986,0.0318069398606763,0.126808230794847,0.146195712525705
84437.2665330661,0.0303381362756157,0.109659424868909,0.139727239605391
84955.2865731463,0.0289033753308387,0.0919755516606789,0.133146967281309
85473.3066132265,0.0275105954666021,0.0738533068707265,0.126465179122266
85991.3266533066,0.0261671680393347,0.0553912272371349,0.119692310010198
86509.3466933868,0.0248809817207129,0.0366890938300025,0.112838828360672
87027.3667334669,0.0236579940877086,0.0178477342658496,0.105915342406275
87545.3867735471,0.0225043120888749,-0.00103130850285692,0.0989324125420501
88063.4068136273,0.0214259988791635,-0.0198467820676886,0.0919006120079053
88581.4268537074,0.0204285060008367,-0.0384967918229182,0.0848304616526698
89099.4468937876,0.0195168378193571,-0.0568831674237219,0.0777324066339461
89617.4669338677,0.0186948506628848,-0.0749067904953365,0.0706167564283298
90135.4869739479,0.0179658549799866,-0.0924692476152018,0.0634936751038118
90653.5070140281,0.0173324254709616,-0.109476477897374,0.0563731582768256
91171.5270541082,0.0167963512433015,-0.125835927048527,0.0492650068752302
91689.5470941884,0.0163587282454303,-0.141458086079845,0.0421788179492191
92207.5671342685,0.0160199769737735,-0.156258861552352,0.0351239765094742
92725.5871743487,0.0157797394256807,-0.170156462863447,0.0281096271158606
93243.6072144289,0.015636998805038,-0.183071946913202,0.0211446790444647
93761.627254509,0.0155900979158243,-0.194931983478512,0.0142378047511435
94279.6472945892,0.0156367546900134,-0.205669198687777,0.00739743833788164
94797.6673346693,0.0157740951311594,-0.215222475936041,0.000631780242949345
95315.6873747495,0.0159986574961984,-0.223536941386083,-0.0060512055546936
95833.7074148297,0.016306416256602,-0.230560839632381,-0.0126437955470871
96351.7274549098,0.0166928753973373,-0.236248267339451,-0.0191384841515041
96869.74749499,0.0171530921713811,-0.240565819199124,-0.0255279602777742
97387.7675350701,0.0176816826975451,-0.243485614187297,-0.0318051233073892
97905.7875751503,0.0182728882677139,-0.244984672027455,-0.0379630730878073
98423.8076152305,0.0189206516068186,-0.245045959308698,-0.0439950943324061
98941.8276553106,0.0196185939460334,-0.24366772886464,-0.0498946216219536
99459.8476953908,0.0203600710316791,-0.240853210661664,-0.0556552674029536
99977.8677354709,0.0211384409891685,-0.236606928069898,-0.0612708109462248
100495.887775551,0.021946555649094,-0.230954890046521,-0.0667351350432615
101013.907815631,0.0227776134838603,-0.223918417646456,-0.0720423082356549
101531.927855711,0.0236244997023554,-0.215537266077106,-0.0771865071906656
102049.947895792,0.0244801916698957,-0.20585520844096,-0.0821620418683896
102567.967935872,0.0253376910595915,-0.19492108895468,-0.0869633526641266
103085.987975952,0.0261902015977024,-0.182795435942954,-0.0915850109762071
103604.008016032,0.027031076717783,-0.169548750615318,-0.0960217180803925
104122.028056112,0.0278538721950564,-0.155254190029901,-0.100268311354296
104640.048096192,0.0286524339069514,-0.13999306002871,-0.104319769157826
105158.068136273,0.0294209282137556,-0.123853028611821,-0.108171219099081
105676.088176353,0.0301539173605991,-0.106927973101408,-0.111817946598663
106194.108216433,0.0308464079737219,-0.0893182250867618,-0.115255404471999
106712.128256513,0.0314938638604235,-0.0711278737360492,-0.118479226290333
107230.148296593,0.0320922618060288,-0.0524644117949516,-0.121485238887877
107748.168336673,0.0326381417691699,-0.0334391837494594,-0.124269475286581
108266.188376754,0.0331286458754463,-0.014166343457696,-0.126828187845217
108784.208416834,0.0335615594208259,0.00523843527960093,-0.129157860294284
109302.228456914,0.0339352547349878,0.0246573236154616,-0.131255230357712
109820.248496994,0.0342488164818133,0.0439745339737312,-0.133117297664038
110338.268537074,0.0345020709931565,0.063072274870962,-0.13474132138072
110856.288577154,0.0346954228703047,0.0818360188246303,-0.136124863132441
111374.308617234,0.0348300026549199,0.100152115312597,-0.137265778099107
111892.328657315,0.0349075978040924,0.117912511269215,-0.138162226896445
112410.348697395,0.0349306418304782,0.135008306726239,-0.138812694510644
112928.368737475,0.034902172588038,0.151337183512745,-0.139215985363184
113446.388777555,0.0348257828332218,0.166803976395508,-0.139371237732482
113964.408817635,0.0347055748372397,0.181317796035617,-0.139277929799203
114482.428857715,0.0345461005504088,0.194793592258099,-0.138935885314546
115000.448897796,0.0343523039788177,0.207151829212861,-0.138345279877245
115518.468937876,0.0341294181782094,0.218321017979528,-0.137506639979293
116036.488977956,0.0338828720668035,0.22824016773276,-0.136420847090144
116554.509018036,0.0336182340559385,0.236855214191671,-0.135089146770135
117072.529058116,0.0333411261651899,0.244117919007277,-0.133513152494188
117590.549098196,0.0330571171055156,0.249988986213874,-0.131694847015557
118108.569138277,0.0327716184893436,0.254438578639417,-0.129636584991498
118626.589178357,0.032489781621807,0.257447676160099,-0.127341096429807
119144.609218437,0.0322164591173275,0.259005039052016,-0.124811496638853
119662.629258517,0.0319561334697712,0.259105082606599,-0.122051290322476
120180.649298597,0.0317128074004121,0.257752145629656,-0.119064370884373
120698.669338677,0.0314899410288982,0.254960167797549,-0.115855024959904
121216.689378758,0.0312904156269582,0.250752536564632,-0.112427934954012
121734.709418838,0.0311165219468711,0.245158673760109,-0.10878818488636
122252.729458918,0.0309699301538763,0.238213688737918,-0.104941258438124
122770.749498998,0.0308516347811498,0.22996185869915,-0.100893032984322
123288.769539078,0.0307619831423538,0.220456107842114,-0.0966497791182909
123806.789579158,0.0307007035291636,0.209755060016544,-0.0922181528912611
124324.809619238,0.0306669171125482,0.197921305393216,-0.0876051841233827
124842.829659319,0.0306591512844682,0.1850238020917,-0.082818264283876
125360.849699399,0.0306754041144622,0.1711376882829,-0.0778651347041691
125878.869739479,0.0307132377918525,0.156344299416764,-0.0727538683282714
126396.889779559,0.0307697439578455,0.140726536466805,-0.0674928383355791
126914.909819639,0.0308416560964682,0.124371060651662,-0.0620907034037351
127432.929859719,0.0309254495449604,0.107369798558907,-0.0565563801800222
127950.9498998,0.0310173690993331,0.0898169141154256,-0.0508990115566314
128468.96993988,0.0311135339891497,0.0718086782835589,-0.0451279373573074
128986.98997996,0.0312099895918506,0.0534432866545149,-0.0392526610896477
129505.01002004,0.0313025452818688,0.0348200651033085,-0.0332828279081741
130023.03006012,0.0313874807269202,0.0160398968921038,-0.0272281747742976
130541.0501002,0.0314609145121526,-0.00279519029780907,-0.0210985063253735
131059.070140281,0.0315191571249772,-0.0215844322608599,-0.0149036675177949
131577.090180361,0.0315587984945242,-0.0402264306654639,-0.00865350807646569
132095.110220441,0.0315766221928007,-0.058620943916065,-0.00235786448756173
132613.130260521,0.031569753434027,-0.0766707122352826,0.00397347644252776
133131.150300601,0.031535734084095,-0.0942762008858646,0.0103308123899929
133649.170340681,0.0314723650760468,-0.111342013752684,0.0167045202382874
134167.190380762,0.0313778596408768,-0.127776232511643,0.0230850910377761
134685.210420842,0.0312508396708872,-0.14348885931607,0.0294631444044527
135203.230460922,0.0310903204914972,-0.158394119003977,0.0358294353345035
135721.250501002,0.0308957446690513,-0.172410524301551,0.0421748713213575
136239.270541082,0.0306669735806605,-0.185458084652392,0.0484905213920094
136757.290581162,0.0304042510584536,-0.197462127530885,0.0547676092341215
137275.310621242,0.030108211097831,-0.208355206804657,0.0609975184868118
137793.330661323,0.0297798692415641,-0.218074890959252,0.067171795128223
138311.350701403,0.0294206062378294,-0.22656469282198,0.0732821449083918
138829.370741483,0.0290321255060233,-0.233772562820859,0.0793204324556466
139347.390781563,0.0286164327349631,-0.239651184448376,0.0852786786118165
139865.410821643,0.0281758315296176,-0.244165856208342,0.0911490277427342
140383.430861723,0.0277128872591765,-0.247287784840983,0.0969237680162767
140901.450901804,0.027230354421675,-0.248991948055083,0.102595323806038
141419.470941884,0.026731147781044,-0.249260718736485,0.108156241372464
141937.490981964,0.026218411043975,-0.248090390966518,0.11359919104351
142455.511022044,0.0256954182568638,-0.245482916205549,0.118916964884908
142973.531062124,0.0251652554371948,-0.241442155220314,0.124102434919936
143491.551102204,0.0246315308751114,-0.235991505892826,0.129148635183862
144009.571142285,0.0240973125034196,-0.229151726454708,0.134048648272028
144527.591182365,0.0235659544754134,-0.22096049204546,0.138795705131764
145045.611222445,0.023040623853175,-0.21146087319713,0.143383136408411
145563.631262525,0.0225244188492291,-0.20070066433301,0.147804401449162
146081.651302605,0.0220201843616943,-0.18873796483955,0.152053072014531
146599.671342685,0.021530568464719,-0.175642074159005,0.156122855236634
147117.691382766,0.0210579926297616,-0.161485661529956,0.160007607685925
147635.711422846,0.0206045793089961,-0.146348828784351,0.163701341578444
148153.731462926,0.0201721319898768,-0.130318100952524,0.167198242356877
148671.751503006,0.0197620787774404,-0.11348614118374,0.170492678818732
149189.771543086,0.0193754364339737,-0.0959523180317407,0.173579215508778
149707.791583166,0.0190128095049353,-0.077820223536076,0.176452636573709
150225.811623246,0.018674359284849,-0.0591968691944517,0.179107962330283
150743.831663327,0.0183597756451539,-0.0401929201082044,0.18154046193943
151261.851703407,0.0180682581429869,-0.0209220767666447,0.183745673427554
151779.871743487,0.0177985110538598,-0.00149999509807983,0.185719404125719
152297.891783567,0.0175487649560567,0.0179560659559199,0.187457796869021
152815.911823647,0.0173167460412404,0.0373299269030319,0.18895724204406
153333.931863727,0.0170997200849915,0.0565042042692461,0.190214509368104
153851.951903808,0.016894491841902,0.0753625829185898,0.191226688514571
154369.971943888,0.0166974707352517,0.0937925327021305,0.191991202658892
154887.991983968,0.0165046914838537,0.111684725433188,0.192505840794972
155406.012024048,0.0163118406050489,0.128930196671716,0.192768766531476
155924.032064128,0.0161143514991916,0.145425802342206,0.192778506526335
156442.052104208,0.015907466169107,0.161074047506734,0.19253396419407
156960.072144289,0.0156863226612678,0.175784210446179,0.192034422045284
157478.092184369,0.0154459889728862,0.189470339935237,0.191279561220179
157996.112224449,0.0151815523550531,0.202051308105586,0.190269461168344
158514.132264529,0.0148882503666766,0.213454706296149,0.189004592904809
159032.152304609,0.0145615580349089,0.223617234932037,0.187485827666672
159550.172344689,0.014197264522504,0.232484134170107,0.185714445722616
160068.19238477,0.0137915094340127,0.240006210360353,0.183692150718404
160586.21242485,0.0133409012606729,0.246142148058533,0.181421066057322
161104.23246493,0.0128426286475384,0.250860667480121,0.178903735501023
161622.25250501,0.0122945298002354,0.254140929014115,0.176143131733779
162140.27254509,0.0116951120167548,0.255970908593631,0.173142667874211
162658.29258517,0.0110435620047738,0.256343668270417,0.169906205892094
163176.31262525,0.0103398444465162,0.255261605158026,0.166438051332475
163694.332665331,0.00958473689892827,0.252736961904868,0.162742958573923
164212.352705411,0.00877983835655188,0.248791902170885,0.158826135433958
164730.372745491,0.00792749409203457,0.24345511514044,0.154693243896068
165248.392785571,0.00703080084509865,0.236760333702187,0.150350391264255
165766.412825651,0.00609362917680484,0.228750393788643,0.145804127386162
166284.432865731,0.00512055233091545,0.219476561981036,0.141061441978013
166802.452905812,0.00411676472658731,0.208997203759499,0.136129752057657
167320.472945892,0.00308802081040536,0.197373942734038,0.131016872685948
167838.492985972,0.00204060318933976,0.184674335670556,0.125731004668349
168356.513026052,0.000981208359397811,0.170972752015375,0.120280723677088
168874.533066132,-8.31846654125122e-05,0.156349643241289,0.114674953173982
169392.553106212,-0.00114531892725714,0.140887753549335,0.108922913121448
169910.573146293,-0.00219775742171626,0.124673089447179,0.103034101917117
170428.593186373,-0.00323301936043362,0.107796424613334,0.0970182701403385
170946.613226453,-0.00424368528957922,0.0903516371730991,0.0908853823249581
171464.633266533,-0.00522250949333137,0.072435151354832,0.084645577851867
171982.653306613,-0.00616230525342928,0.054144462520444,0.0783091170621534
172500.673346693,-0.00705606276909523,0.0355787090888809,0.0718863688083306
173018.693386774,-0.00789840561479568,0.0168389996261043,0.0653876887207399
173536.713426854,-0.00868311834900129,-0.00197329425574859,0.0588234877242413
174054.733466934,-0.00940436771316633,-0.0207572025147856,0.0522042120187117
174572.753507014,-0.0100567747790992,-0.039411273672262,0.0455403033194787
175090.773547094,-0.0106354490923681,-0.0578338025015238,0.0388421218966789
175608.793587174,-0.0111362639662398,-0.0759289157998635,0.0321199173701642
176126.813627255,-0.0115559388006635,-0.093596135713753,0.0253837815814793
176644.833667335,-0.0118917668201113,-0.11074032128605,0.0186436484790542
177162.853707415,-0.0121417628019131,-0.12726906293735,0.0119092709799952
177680.873747495,-0.0123046821466492,-0.143090843608226,0.00519020032079926
178198.893787575,-0.0123798798683873,-0.158118460294585,-0.00150420971110831
178716.913827655,-0.0123673752497566,-0.172271009091115,-0.00816481788286812
179234.933867735,-0.0122678789709579,-0.185468594907869,-0.0147827122528149
179752.953907816,-0.012082701338442,-0.19763614911835,-0.0213492021821681
180270.973947896,-0.0118137619019123,-0.208703819789892,-0.0278558252448632
180788.993987976,-0.0114635562622018,-0.218606763264022,-0.0342943448164566
181307.014028056,-0.0110351155276841,-0.227288372890075,-0.0406567400233954
181825.034068136,-0.0105320138989104,-0.234698121564255,-0.046935215827147
182343.054108216,-0.00995830831288428,-0.240787898380944,-0.0531221982922611
182861.074148297,-0.00931848734311588,-0.245516922110724,-0.0592103063926754
183379.094188377,-0.00861745650008421,-0.248856266586206,-0.0651923492881928
183897.114228457,-0.00786050495508727,-0.250783017124529,-0.0710613316130415
184415.134268537,-0.00705322991285645,-0.251279301457997,-0.0768104441897055
184933.154308617,-0.00620145486839227,-0.25033321746958,-0.0824330454314669
185451.174348697,-0.00531136850825338,-0.24794982693941,-0.0879226475448136
185969.194388778,-0.00438925929729595,-0.244134669324297,-0.0932729318251443
186487.214428858,-0.00344135627515311,-0.238903142934301,-0.0984777063927694
187005.234468938,-0.00247469507081538,-0.232276794997969,-0.103530955550744
187523.254509018,-0.00149522182257499,-0.224295149507715,-0.108426742488047
188041.274549098,-0.00050977182460217,-0.214995108223842,-0.113159324120566
188559.294589178,0.000475205912591303,-0.204427495805237,-0.117723059972034
189077.314629259,0.00145333123239471,-0.192649188726383,-0.122112445622862
189595.334669339,0.00241840155739294,-0.17972119173329,-0.126322113986238
190113.354709419,0.00336450936546714,-0.165721666377566,-0.130346828206035
190631.374749499,0.00428591929525408,-0.150728268582128,-0.134181502691669
191149.394789579,0.00517724724791794,-0.134825980422782,-0.137821198502273
191667.414829659,0.00603347562443205,-0.11810710133129,-0.141261134022659
192185.434869739,0.00684999589871451,-0.100668769937756,-0.144496695170342
192703.45490982,0.00762268320342789,-0.0826140742467719,-0.147523441825627
193221.4749499,0.0083479031545729,-0.0640504071570017,-0.150337122670238
193739.49498998,0.00902254632123136,-0.0450875238046596,-0.15293368843326
194257.51503006,0.00964407777871796,-0.0258385452430722,-0.155309304009985
194775.53507014,0.0102105786871375,-0.00641888205487507,-0.157460353692647
195293.55511022,0.0107207336425475,0.0130547527045913,-0.159383467007193
195811.575150301,0.0111739004320348,0.0324649046320969,-0.161075514336466
196329.595190381,0.011570059665134,0.0516959395232136,-0.162533631464866
196847.615230461,0.0119098518689152,0.0706304359598483,-0.163755238515527
197365.635270541,0.0121945686957024,0.0891539808640886,-0.164738027815193
197883.655310621,0.0124261152219076,0.107158161375736,-0.165479988449929
198401.675350701,0.012607015757357,0.124534143524197,-0.165979419106243
198919.695390782,0.0127403679523498,0.141177769502756,-0.16623492991824
199437.715430862,0.0128298071628001,0.156989539831736,-0.166245452587914
199955.735470942,0.0128794299295782,0.171876452036546,-0.166010242429028
200473.755511022,0.0128937333481136,0.185753892418081,-0.1655288870475
200991.775551102,0.0128775967562144,0.198540244376965,-0.164801319918081
201509.795591182,0.0128361699590886,0.210160844337622,-0.163827818615075
202027.815631263,0.0127747865695088,0.220549881405758,-0.162609010057029
202545.835671343,0.012698869180986,0.229650407792859,-0.161145875410644
203063.855711423,0.0126138487927154,0.237414628270224,-0.159439756995752
203581.875751503,0.0125251234990264,0.24380006599468,-0.157492369305414
204099.895791583,0.0124379257269694,0.248772616345538,-0.155305798966458
204617.915831663,0.0123572182093965,0.252308723088372,-0.152882509402051
205135.935871743,0.0122876181616876,0.254394743725295,-0.150225348741575
205653.955911824,0.0122333473368222,0.255025215699917,-0.147337557936948
206171.975951904,0.0121981877706178,0.254200684917189,-0.144222777413863
206689.995991984,0.0121853803347909,0.251930575680187,-0.140885048115995
207208.016032064,0.012197558789835,0.248234325195768,-0.137328817265175
207726.036072144,0.0122367268096601,0.243140903778341,-0.133558939419028
208244.056112224,0.0123042877706624,0.236684481635658,-0.129580685951086
208762.076152305,0.0124009960704209,0.228905369507074,-0.125399735351935
209280.096192385,0.0125269347971577,0.219852441277928,-0.121022172264736
209798.116232465,0.0126815462392208,0.209582511563286,-0.116454485136192
210316.136272545,0.012863679109517,0.198158790758441,-0.111703556080067
210834.156312625,0.0130715982271308,0.185647482199766,-0.106776642348638
211352.176352705,0.0133030138320231,0.172120882827855,-0.101681368475565
211870.196392786,0.0135551746134722,0.15765791639913,-0.0964257110366369
212388.216432866,0.0138249303217629,0.142342090797101,-0.0910179732097736
212906.236472946,0.0141087504826887,0.126259287793668,-0.0854667561662099
213424.256513026,0.0144027854353571,0.109498881114998,-0.079780935480264
213942.276553106,0.0147029639683122,0.0921538596621241,-0.0739696358493437
214460.296593186,0.0150051693064348,0.0743203809050277,-0.068042199813357
214978.316633267,0.0153051497797144,0.0560964910697925,-0.0620081475967208
215496.336673347,0.0155985845233546,0.0375806796773905,-0.0558771504634726
216014.356713427,0.015881286367488,0.0188736831974865,-0.0496589958448065
216532.376753507,0.0161491957507492,7.68235440495916e-05,-0.0433635502983466
217050.396793587,0.0163983629154119,-0.0187082709491034,-0.037000731185466
217568.416833667,0.0166249703721412,-0.0373822194881305,-0.0305804864800981
218086.436873748,0.0168259544273031,-0.0558407895772947,-0.0241127111702931
218604.456913828,0.0169979705169271,-0.0739875575951883,-0.0176073073593606
219122.476953908,0.0171383844615529,-0.0917237974249184,-0.0110740799654423
219640.496993988,0.0172448348945898,-0.108952889315476,-0.00452275338144816
220158.517034068,0.0173153560724531,-0.125581933151729,0.00203705523855915
220676.537074148,0.0173484246507664,-0.141520793319063,0.00859586014307533
221194.557114228,0.01734298391114,-0.156679267860697,0.0151443273235054
221712.577154309,0.0172983203456646,-0.17097487719105,0.0216732571715871
222230.597194389,0.0172141948486929,-0.184328971660357,0.0281736196660056
222748.617234469,0.0170907910721333,-0.196665673538334,0.0346365509979637
223266.637274549,0.0169287001065875,-0.207915000563827,0.0410533538233758
223784.657314629,0.0167289175201626,-0.218010871406723,0.0474155046264576
224302.677354709,0.0164928047237421,-0.226892645131457,0.053714642480334
224820.69739479,0.0162220830571374,-0.234510003695231,0.059942563234509
225338.71743487,0.0159188120532897,-0.240816716146579,0.0660912271449977
225856.73747495,0.0155853450142278,-0.245770551709297,0.0721527488593414
226374.75751503,0.0152242952166235,-0.249337387434201,0.0781193814904361
226892.77755511,0.0148385384177161,-0.251493902101108,0.0839835136821769
227410.79759519,0.0144311851335891,-0.252224040504468,0.0897376683165316
227928.817635271,0.014005436956756,-0.251514704513323,0.0953744917581383
228446.837675351,0.0135646327013685,-0.24936297925891,0.100886739844427
228964.857715431,0.0131124122276527,-0.245781151816243,0.106267302040636
229482.877755511,0.0126520660737556,-0.240776847022892,0.111509145697452
230000.897795591,0.0121873914927002,-0.234378603646572,0.116605384802646
230518.917835671,0.0117216883172986,-0.226613546053859,0.121549202267961
231036.937875751,0.0112585100506275,-0.217524091005333,0.126333922139326
231554.957915832,0.0108011715997799,-0.207158189750307,0.13095296837843
232072.977955912,0.0103528766230481,-0.195572180567428,0.135399891134961
232590.997995992,0.00991663857213628,-0.182825707473618,0.139668371882366
233109.018036072,0.00949517941107653,-0.168993478919404,0.143752221525356
233627.038076152,0.00909099346217086,-0.154153601937241,0.147645409139331
234145.058116232,0.00870624936016332,-0.138390605628157,0.151342065951059
234663.078156313,0.00834276989555675,-0.121795498340615,0.154836503023246
235181.098196393,0.00800200341698157,-0.104464152521912,0.158123229139969
235699.118236473,0.00768495784133274,-0.0864985882780873,0.161196958590037
236217.138276553,0.00739220005753728,-0.0680055417847058,0.16405263334025
236735.158316633,0.00712383776041301,-0.0490947488934268,0.166685442403378
237253.178356713,0.0068794949575252,-0.0298788155076682,0.169090837533779
237771.198396794,0.00665829842967787,-0.0104726786544577,0.171264548864209
238289.218436874,0.00645886821606303,0.00900735790677006,0.173202595348304
238807.238476954,0.00627933745564068,0.0284432088299729,0.174901340839232
239325.258517034,0.00611732295351086,0.0477193905479235,0.176357397411611
239843.278557114,0.00596999628052025,0.0667193274995444,0.177567797097315
240361.298597194,0.00583406844729911,0.0853265902678079,0.178529869698707
240879.318637275,0.00570586271061446,0.103432581412369,0.179241311474825
241397.338677355,0.00558133009407908,0.120928112839742,0.179700193267426
241915.358717435,0.00545612145114934,0.137709120357258,0.179904955629613
242433.378757515,0.00532561953274904,0.153675107601468,0.179854430465813
242951.398797595,0.00518504107595058,0.168730384740469,0.179547828824208
243469.418837675,0.00502954662036883,0.182789253160257,0.178984742150872
243987.438877756,0.00485425711147667,0.195771126941232,0.178165169455315
244505.458917836,0.00465434809168418,0.207599852710721,0.177089515083332
245023.478957916,0.00442515644414956,0.2182076397876,0.175758586929381
245541.498997996,0.00416227882328477,0.22753484561404,0.174173599291485
246059.519038076,0.0038616932428535,0.235532298484314,0.172336172503708
246577.539078156,0.00351977882482732,0.242158757433059,0.170248352192078
247095.559118236,0.00313337897429853,0.24737792723822,0.167912614846001
247613.579158317,0.0026999389630816,0.251163769845021,0.165331860018484
248131.599198397,0.00221756188768793,0.253500078208781,0.16250941855866
248649.619238477,0.001685074570418,0.25438063763935,0.159449057763329
249167.639278557,0.0011020099380447,0.253806740899574,0.15615499199474
249685.659318637,0.000468631341929222,0.251785384013776,0.152631882457799
250203.679358717,-0.000213973455975818,0.248333453834194,0.148884836847203
250721.699398798,-0.000943915794159835,0.243477736271368,0.144919398862698
251239.719438878,-0.00171853523497042,0.237253277508865,0.140741574766889
251757.739478958,-0.00253446212861558,0.22969963004762,0.136357803909027
252275.759519038,-0.00338760576787204,0.22086332602219,0.131774952659462
252793.779559118,-0.00427319078349337,0.210798986690612,0.127000308939147
253311.799599198,-0.00518585576530835,0.199569423772084,0.122041575992805
253829.819639279,-0.00611972861681553,0.187241691646227,0.116906838841812
254347.839679359,-0.00706846326479703,0.173886175732164,0.111604544224752
254865.859719439,-0.00802534029268556,0.159580267277817,0.106143487826088
255383.879759519,-0.00898337655703873,0.144406462925494,0.100532784786896
255901.899799599,-0.00993544065981396,0.128451328589932,0.0947818402890218
256419.919839679,-0.0108742380831792,0.11180364531014,0.0889002970085049
256937.93987976,-0.0117923978154622,0.0945551268857491,0.0828980143460381
257455.95991984,-0.0126827766926831,0.0768013057809179,0.0767850542606062
257973.97995992,-0.0135383692580461,0.0586407551789712,0.0705716133789979
258492,-0.0143523145129285,0.0401716889532322,0.0642679894392497


==> figures/tikzPlots/csv-files/Res_Pert_3_Y.csv <==
0,10,10,10
518.02004008016,10.0056276490823,9.45970655692475,9.9952700936452
1036.04008016032,9.88417374142988,6.22646794081218,9.94187921938873
1554.06012024048,9.45845557446963,1.46720997516733,9.7691320226687
2072.08016032064,8.66561292824535,-2.43651847484535,9.42178449100557
2590.1002004008,7.53876699680672,-4.51767093101763,8.87333742242772
3108.12024048096,6.16362199793288,-4.98018321382079,8.12455832406756
3626.14028056112,4.6443239476995,-4.43123510424007,7.19700028957758
4144.16032064128,3.08196158464164,-3.43934524906997,6.12571996077829
4662.18036072144,1.56289576224726,-2.39161156332506,4.95281207925096
5180.2004008016,0.15388373533633,-1.49725375226359,3.72230838715061
5698.22044088176,-1.09859244385187,-0.835019612138097,2.4765065587368
6216.24048096192,-2.16665902033875,-0.403770636112011,1.25350436419889
6734.26052104208,-3.03817527197791,-0.163718633073731,0.0856861796932615
7252.28056112224,-3.71342925498143,-0.0615218064202741,-1.00085236087898
7770.30060120241,-4.20194182849649,-0.0473263899459278,-1.98650436326249
8288.32064128257,-4.51955586488845,-0.0809953549063212,-2.85779717224191
8806.34068136273,-4.68600656436946,-0.134085883836036,-3.60684416152257
9324.36072144289,-4.72294740325362,-0.188897472016396,-4.23064365473963
9842.38076152305,-4.6524210696325,-0.236079788560536,-4.730303058244
10360.4008016032,-4.49579081604318,-0.271885997954246,-5.11022492254942
10878.4208416834,-4.27289112963182,-0.296201019027284,-5.37741260047079
11396.4408817635,-4.00169677829643,-0.310443157839574,-5.54068426373689
11914.4609218437,-3.69788600030153,-0.316810876477804,-5.61016600209796
12432.4809619238,-3.37493055478045,-0.317341385766226,-5.59666329479361
12950.501002004,-3.04401910247158,-0.313740677576823,-5.51128361639714
13468.5210420842,-2.7142198743934,-0.307209779317912,-5.36504366201156
13986.5410821643,-2.3927079827832,-0.298550461348869,-5.16857988533649
14504.5611222445,-2.08486915419574,-0.288187300321502,-4.93196282170481
15022.5811623246,-1.79464946145433,-0.276346466131699,-4.6645092259681
15540.6012024048,-1.52468889302935,-0.263100918458384,-4.37470762277779
16058.621242485,-1.2765649569828,-0.248459343245723,-4.0701537575459
16576.6412825651,-1.05099434729303,-0.23241478815483,-3.75752969019645
17094.6613226453,-0.848028868696699,-0.214984794165092,-3.44261452274533
17612.6813627255,-0.667147862624201,-0.196189685998556,-3.13031969718249
18130.7014028056,-0.50748211727472,-0.176101354009303,-2.82473083793341
18648.7214428858,-0.367854210571228,-0.154805019866618,-2.52917252056346
19166.7414829659,-0.246900293170882,-0.132404852781666,-2.24627110046424
19684.7615230461,-0.143171047840739,-0.109034820102198,-1.97802688967712
20202.7815631263,-0.0551361042624606,-0.084822286597028,-1.72588395371501
20720.8016032064,0.0187128094250499,-0.0599137669735108,-1.49080069680282
21238.8216432866,0.079856136489198,-0.0344564084293745,-1.27331708364175
21756.8416833667,0.129724695360769,-0.00859635842371691,-1.07361669428993
22274.8617234469,0.169653223307468,0.0175143906581615,-0.891587313344217
22792.8817635271,0.200905293777304,0.0437288773422475,-0.726871996687233
23310.9018036072,0.224639958699896,0.069895769817438,-0.578918753462222
23828.9218436874,0.241920700129462,0.0958714416696514,-0.447022415687185
24346.9418837675,0.253711505542122,0.12150598598457,-0.330362796794135
24864.9619238477,0.260882267319246,0.146664661009765,-0.228037002783212
25382.9819639279,0.264215530311127,0.171195371125013,-0.139087023281182
25901.002004008,0.264400880045858,0.194975932654377,-0.0625243312907674
26419.0220440882,0.262052555356254,0.217863154795199,0.00265098143661844
26937.0420841683,0.257706369464724,0.239732034424522,0.0574331921276297
27455.0621242485,0.251830043566043,0.260467277216685,0.102797869259322
27973.0821643287,0.244827390244445,0.27993866382709,0.139690936930741
28491.1022044088,0.237044451949077,0.298052579824072,0.169020555599762
29009.122244489,0.228774447774803,0.314695328768167,0.191650537572815
29527.1422845691,0.220263194088737,0.329772262070395,0.208395946499788
30045.1623246493,0.2117144956814,0.343207463255258,0.220020084385993
30563.1823647295,0.203293017211284,0.354906275582764,0.227232223250187
31081.2024048096,0.195131106652652,0.364814334810801,0.23068750611339
31599.2224448898,0.187330348256841,0.372865496292173,0.230986354104092
32117.2424849699,0.179966635070585,0.37900560598988,0.228675597165718
32635.2625250501,0.173093819269708,0.383208503253363,0.224250115328721
33153.2825651303,0.166745414303824,0.385430276320259,0.218153859143049
33671.3026052104,0.160939333140128,0.385662534071889,0.210783101808415
34189.3226452906,0.155679084954337,0.383896387518158,0.202488082223812
34707.3426853707,0.150957046706879,0.380129212984255,0.193575882345522
35225.3627254509,0.146756037265458,0.374387310510274,0.184313782916648
35743.3827655311,0.143051933503458,0.366685938200673,0.174930943437504
36261.4028056112,0.139814561922587,0.357068636554362,0.165622649627353
36779.4228456914,0.137009783191121,0.345583203627732,0.15655216997243
37297.4428857715,0.134601256444327,0.332284448637867,0.14785389215845
37815.4629258517,0.132549487271558,0.317249663726493,0.139636592523928
38333.4829659319,0.13081662167475,0.300551411733361,0.13198490188159
38851.503006012,0.129362552149048,0.282285063373741,0.124963301789585
39369.5230460922,0.128149827744292,0.262548041983696,0.118617255032671
39887.5430861723,0.127142000483034,0.241448949319492,0.112976211091823
40405.5631262525,0.126303343782623,0.219106276620425,0.108055667024283
40923.5831663327,0.125602699082175,0.195643464188846,0.103858633652228
41441.6032064128,0.125008685142658,0.171193208212882,0.100378246234981
41959.623246493,0.124494710793962,0.145894249744821,0.0975986634482216
42477.6432865731,0.124036033406873,0.119889191727335,0.0954971058315866
42995.6633266533,0.123610073925757,0.0933294592170771,0.0940450598256158
43513.6833667335,0.123198703173126,0.0663640886411193,0.0932093906333007
44031.7034068136,0.122784412714034,0.0391522428415845,0.0929537135629625
44549.7234468938,0.122353724226914,0.0118503371549893,0.0932391087701393
45067.7434869739,0.121895709659366,-0.0153864323649042,0.0940250739759723
45585.7635270541,0.121399959122973,-0.0423936400537742,0.0952703640209466
46103.7835671343,0.120861102607579,-0.0690196604188727,0.0969334101410459
46621.8036072144,0.120271986741037,-0.0951086188886505,0.0989730805236426
47139.8236472946,0.119631199465969,-0.120493472505798,0.101348963867171
47657.8436873747,0.118935085398162,-0.145049190133621,0.104021806537085
48175.8637274549,0.118184108619883,-0.168612865686523,0.106953817010962
48693.8837675351,0.117378229925087,-0.191059840513945,0.110108846939059
49211.9038076152,0.116519172690452,-0.212253466290742,0.113452589586998
49729.9238476954,0.115609105924002,-0.232068890724844,0.116952700916421
50247.9438877756,0.114650596805879,-0.25039815953403,0.120578826227735
50765.9639278557,0.113646951623891,-0.267115154016811,0.124302702006731
51283.9839679359,0.112601263929812,-0.282149664161159,0.128098053950618
51802.004008016,0.111517433498667,-0.295401415238075,0.131940679169522
52320.0240480962,0.11039866508547,-0.306801348669343,0.135808268026683
52838.0440881763,0.109248680361354,-0.316283981642767,0.139680436657449
53356.0641282565,0.108070712601694,-0.323792166381632,0.14353856715153
53874.0841683367,0.106867645426169,-0.329297491567429,0.147365693570466
54392.1042084168,0.105642627724542,-0.33275853548171,0.1511465026121
54910.124248497,0.104397723430075,-0.33417517578531,0.154867025425225
55428.1442885772,0.103135416424164,-0.333533631218955,0.158514740827667
55946.1643286573,0.101857391046494,-0.330844612575521,0.162078283807006
56464.1843687375,0.100565004986117,-0.326137475264691,0.165547385837769
56982.2044088176,0.0992596727237527,-0.31943120922086,0.168912849280664
57500.2244488978,0.0979419376326664,-0.310785574386293,0.172166249450926
58018.244488978,0.0966125917003991,-0.300247137192881,0.175300053684799
58536.2645290581,0.0952719479881586,-0.287881345260313,0.178307378531791
59054.2845691383,0.0939200369783262,-0.273775817142203,0.181181919984047
59572.3046092184,0.0925570715663662,-0.258002089955246,0.183918001303408
60090.3246492986,0.0911827991097258,-0.24066709248253,0.186510312214184
60608.3446893788,0.0897971550684343,-0.221870896295736,0.188954021702171
61126.3647294589,0.0884000229362907,-0.201719552209711,0.191244660747088
61644.3847695391,0.0869911956760687,-0.180342684722213,0.193378017144661
62162.4048096192,0.0855707322352443,-0.157854069766791,0.195350265637568
62680.4248496994,0.0841386503368226,-0.134388954353448,0.197157770371683
63198.4448897796,0.0826951743790832,-0.110083547355613,0.198797159745874
63716.4649298597,0.0812406818821748,-0.0850713119024738,0.200265343841172
64234.4849699399,0.0797757347233781,-0.0595000448142542,0.201559376359606
64752.50501002,0.0783010885074241,-0.0335102787743934,0.202676620005417
65270.5250501002,0.0768176726056474,-0.00724950566234548,0.20361463506809
65788.5450901804,0.0753267370979795,0.0191356847932618,0.204371177812434
66306.5651302605,0.0738295026406091,0.0454972609607122,0.204944354423348
66824.5851703407,0.0723276867430825,0.0716902878473615,0.205332388898918
67342.6052104208,0.0708229249783757,0.097568955894328,0.205533880498062
67860.625250501,0.0693170721269213,0.122986714817237,0.205547662344647
68378.6452905812,0.0678123471620733,0.147811194821299,0.205372810749096
68896.6653306613,0.0663105991137996,0.171893020343536,0.20500880585523
69414.6853707415,0.0648144343579108,0.195113133839951,0.204455288051168
69932.7054108216,0.0633258398137496,0.217331593926535,0.203712354158653
70450.7254509018,0.0618472881370706,0.23842862550459,0.202780325198511
70968.745490982,0.0603812755508631,0.258293433633281,0.20165985248783
71486.7655310621,0.0589297888176832,0.276800772302248,0.200351987208482
72004.7855711423,0.0574956196725914,0.293863735221406,0.198857978587064
72522.8056112224,0.0560806783042137,0.309374141842689,0.197179520688734
73040.8256513026,0.0546872261803016,0.323244658672693,0.195318563859265
73558.8456913828,0.0533176797140914,0.335406375489393,0.193277349985046
74076.8657314629,0.051973550389884,0.345772063487256,0.191058517487723
74594.8857715431,0.0506572878795002,0.35429566864795,0.188664896557165
75112.9058116232,0.0493704188951113,0.36091865849163,0.186099689383002
75630.9258517034,0.0481145441053378,0.36559601034084,0.183366357690336
76148.9458917836,0.0468917265883257,0.368309818946672,0.180468602033912
76666.9659318637,0.0457028324721369,0.369025152445917,0.177410448077416
77184.9859719439,0.0445497009011675,0.36774307222692,0.174196121854221
77703.0060120241,0.043433417579139,0.364463298200847,0.170830127828122
78221.0260521042,0.0423549278327634,0.359193306552493,0.167317173034971
78739.0460921844,0.0413157184968606,0.351968133793145,0.163662231836182
79257.0661322645,0.0403161997557188,0.342812322976606,0.159870435551808
79775.0861723447,0.0393575728466631,0.331779109534828,0.155947183657922
80293.1062124249,0.0384403775320663,0.318924547377416,0.151898036495739
80811.126252505,0.0375652471679436,0.304313131971753,0.147728728690014
81329.1462925852,0.0367327155716575,0.288030221005192,0.143445276826451
81847.1663326653,0.0359431936317326,0.270156887799506,0.139053691959841
82365.1863727455,0.0351968365947901,0.250796771208306,0.134560365538028
82883.2064128256,0.0344938760425519,0.23005439282928,0.129971650508627
83401.2264529058,0.0338344403144025,0.208044996233562,0.125294144127674
83919.246492986,0.0332179216566603,0.184895371822202,0.120534607068435
84437.2665330661,0.0326449118124619,0.160732009982199,0.115699763871794
84955.2865731463,0.0321138505930246,0.135696741755075,0.110796678339342
85473.3066132265,0.031625093328177,0.109929575407387,0.105832272743294
85991.3266533066,0.0311774978841203,0.083579845897145,0.10081370032796
86509.3466933868,0.0307703060879234,0.0567999453391516,0.0957481209227494
87027.3667334669,0.0304006886030708,0.0297437384823101,0.0906427085011213
87545.3867735471,0.0300691719689906,0.00256963926802111,0.0855047226104264
88063.4068136273,0.0297732468294513,-0.0245634204654205,0.0803413689113337
88581.4268537074,0.0295125165463129,-0.0514998839004847,0.0751598493366433
89099.4468937876,0.0292844187998698,-0.078078011203899,0.069967329247599
89617.4669338677,0.0290873917214886,-0.104143039133775,0.0647708941764524
90135.4869739479,0.0289199355575317,-0.129544612921182,0.0595775871515244
90653.5070140281,0.0287790334548606,-0.154128528609617,0.0543942712565362
91171.5270541082,0.0286630923872382,-0.17775432056759,0.0492277627865713
91689.5470941884,0.0285697338427912,-0.200281901450789,0.0440847132383216
92207.5671342685,0.0284960209537092,-0.221577216912611,0.0389715383827508
92725.5871743487,0.0284405656984631,-0.241518684328064,0.0338946545497502
93243.6072144289,0.0283999981935022,-0.259987030130424,0.0288600504903691
93761.627254509,0.028372992396474,-0.276876544526332,0.0238737732152134
94279.6472945892,0.0283567854696986,-0.292086750265135,0.0189414492639915
94797.6673346693,0.0283496314671593,-0.30553459298488,0.0140686183593075
95315.6873747495,0.0283497021393637,-0.317136571280947,0.00926059217997
95833.7074148297,0.0283552007111825,-0.326838016951212,0.00452238842245193
96351.7274549098,0.0283648968167992,-0.334573749813293,-0.000141035756811121
96869.74749499,0.0283774969705221,-0.340309723677919,-0.00472508435295711
97387.7675350701,0.028392167815088,-0.344014051322448,-0.0092252377572603
97905.7875751503,0.0284082239842803,-0.345664306448353,-0.0136372085479428
98423.8076152305,0.0284254484714334,-0.34526817545293,-0.0179568905511829
98941.8276553106,0.0284436632530616,-0.342817612150277,-0.0221802839829884
99459.8476953908,0.0284632807245735,-0.338343782285571,-0.0263035823631831
99977.8677354709,0.02848479560196,-0.331873983948689,-0.0303230608156669
100495.887775551,0.0285089673241278,-0.323444633132089,-0.0342351200193861
101013.907815631,0.0285371010116147,-0.313124319825666,-0.0380362463298644
101531.927855711,0.0285702804547796,-0.30096211268928,-0.0417229931617518
102049.947895792,0.0286102145782669,-0.287042400172825,-0.0452919794794113
102567.967935872,0.028658603355026,-0.271450503725853,-0.0487398605377175
103085.987975952,0.028717153393655,-0.254270719129085,-0.0520633345756198
103604.008016032,0.0287880626286272,-0.23561945735344,-0.0552591117441067
104122.028056112,0.0288731289579793,-0.215595538622944,-0.0583239304509121
104640.048096192,0.0289744496995055,-0.194319285448013,-0.0612545376340066
105158.068136273,0.0290941141572748,-0.171919564613719,-0.0640476885876788
105676.088176353,0.0292338616580118,-0.148516346089095,-0.0667001644459223
106194.108216433,0.0293956900557509,-0.124251883314294,-0.069208753457226
106712.128256513,0.0295811671832857,-0.0992604250752517,-0.0715702804391037
107230.148296593,0.0297917315861596,-0.0736826509942886,-0.0737816076548931
107748.168336673,0.0300287661978795,-0.0476661409960446,-0.0758396451380544
108266.188376754,0.0302931335493992,-0.021353232482674,-0.0777413792073618
108784.208416834,0.0305856378268363,0.00510708287203344,-0.0794838748981054
109302.228456914,0.0309067745611733,0.0315709241583848,-0.0810643070885679
109820.248496994,0.0312564545092343,0.0578833432485682,-0.0824799782423166
110338.268537074,0.0316347441426601,0.0839108577436748,-0.0837283397448391
110856.288577154,0.032041025128289,0.109497329542562,-0.0848070126446612
111374.308617234,0.032474553872258,0.13451498202359,-0.0857138147553015
111892.328657315,0.0329341454285195,0.15881218132061,-0.0864467793765724
112410.348697395,0.0334184463099664,0.182265940398835,-0.0870041773851503
112928.368737475,0.0339257477622721,0.204743770959826,-0.0873845382447636
113446.388777555,0.0344541338157118,0.226114315338122,-0.0875866683480885
113964.408817635,0.0350014000978306,0.246274330907911,-0.0876096668841229
114482.428857715,0.0355652065850728,0.265095524165574,-0.087452945719375
115000.448897796,0.0361429609517322,0.28248335177912,-0.0871162349563242
115518.468937876,0.0367319430741928,0.298339831551542,-0.0865996000629146
116036.488977956,0.0373293691524611,0.312565283673264,-0.0859034509192022
116554.509018036,0.0379321993640612,0.325095621705433,-0.085028535554832
117072.529058116,0.0385375327523195,0.33584299968427,-0.0839759658261481
117590.549098196,0.0391422703364757,0.34475154102414,-0.0827471958464289
118108.569138277,0.0397433174127499,0.351772495015078,-0.0813440323705257
118626.589178357,0.0403377348663833,0.356850241389398,-0.0797686395173526
119144.609218437,0.0409223446228077,0.359967542044226,-0.0780235072979884
119662.629258517,0.0414943103810804,0.361091739033222,-0.076111480503837
120180.649298597,0.0420507011117258,0.360214184807715,-0.0740357211015217
120698.669338677,0.0425886395951443,0.357341382327129,-0.0717997074321142
121216.689378758,0.0431055763070872,0.352473561323501,-0.0694072359976139
121734.709418838,0.0435987684193649,0.345643634031992,-0.0668623845726368
122252.729458918,0.0440658904416772,0.336878633580175,-0.0641695257508967
122770.749498998,0.0445045998976978,0.326223581599357,-0.0613332924861657
123288.769539078,0.0449127208555285,0.313739165109623,-0.0583585744802084
123806.789579158,0.0452883243868186,0.299483923849064,-0.0552504998263546
124324.809619238,0.045629549341694,0.283542214684679,-0.0520144231518976
124842.829659319,0.0459347879327155,0.265995627018978,-0.048655903752865
125360.849699399,0.0462025596638622,0.24694220972168,-0.0451806965641561
125878.869739479,0.046431674818351,0.226489611473887,-0.0415947347343099
126396.889779559,0.0466209037466061,0.204747981206299,-0.0379041044233782
126914.909819639,0.0467696335570937,0.181844904603218,-0.0341150475446673
127432.929859719,0.0468768960405248,0.157905582542018,-0.0302339210129223
127950.9498998,0.0469424549408252,0.133069064553945,-0.026267200870427
128468.96993988,0.0469659662278277,0.107477119796317,-0.0222214518666638
128986.98997996,0.0469472029800633,0.0812755722075675,-0.0181033227031651
129505.01002004,0.0468866307504099,0.0546185347634849,-0.0139195050913721
130023.03006012,0.046784206029999,0.0276581952336261,-0.00967676378741901
130541.0501002,0.0466406466679063,0.000552767249425616,-0.00538185865797516
131059.070140281,0.0464567282449078,-0.0265381620091101,-0.00104156912415321
131577.090180361,0.0462327763090519,-0.0534614517639374,0.003337278976211
132095.110220441,0.0459707360166849,-0.0800496923290161,0.00774801032484386
132613.130260521,0.0456702640834014,-0.106158815360095,0.0121837483443419
133131.150300601,0.0453344994098844,-0.131629225175075,0.016638010058967
133649.170340681,0.0449628731950736,-0.156291616903325,0.0211039528246627
134167.190380762,0.0445584456721973,-0.180036925634352,0.0255752185355014
134685.210420842,0.0441218174934315,-0.202700397350908,0.0300452189109015
135203.230460922,0.0436547556676943,-0.224159532725116,0.0345075890567571
135721.250501002,0.0431588749559663,-0.244282658740099,0.0389560587766647
136239.270541082,0.042635605182494,-0.262952430336192,0.0433843620245359
136757.290581162,0.042086641756073,-0.280066711798318,0.0477864885335696
137275.310621242,0.0415134133668928,-0.295501392911267,0.0521563807893195
137793.330661323,0.0409173209041476,-0.309201654197539,0.0564881880817911
138311.350701403,0.040299726938233,-0.321070043076214,0.0607760930859077
138829.370741483,0.0396618906041463,-0.331040982325441,0.0650144091639458
139347.390781563,0.0390048251352777,-0.339063846458571,0.0691975313876753
139865.410821643,0.0383297075836223,-0.34508236084954,0.0733199456955462
140383.430861723,0.0376371278016666,-0.349081822969677,0.0773762134195986
140901.450901804,0.0369280163348284,-0.351029744595646,0.0813609756033501
141419.470941884,0.0362028259292581,-0.350924072232628,0.0852689322075958
141937.490981964,0.0354619305228074,-0.34877445251894,0.08909483369927
142455.511022044,0.0347058085877893,-0.344585992247662,0.0928335068979032
142973.531062124,0.0339343637960309,-0.338402780704451,0.0964797796115801
143491.551102204,0.0331478608973229,-0.330254690485516,0.100028562192972
144009.571142285,0.0323462010146141,-0.320195410872061,0.103474775687087
144527.591182365,0.0315291739912119,-0.308296790276197,0.106813361896731
145045.611222445,0.0306968267264893,-0.294617591916762,0.110039336835705
145563.631262525,0.0298487719559474,-0.279254521418138,0.113147693052719
146081.651302605,0.0289849507597615,-0.262293377612323,0.116133504232984
146599.671342685,0.0281052404683589,-0.243831754027053,0.118991877545572
147117.691382766,0.0272094067846204,-0.223989781250006,0.121717939987928
147635.711422846,0.0262976155023327,-0.202871107322262,0.124306939084529
148153.731462926,0.0253698552559851,-0.180605610080638,0.12675414747056
148671.751503006,0.0244263688354469,-0.157321674385007,0.129054951046017
149189.771543086,0.0234676133506711,-0.133146921694031,0.131204867278424
149707.791583166,0.022494029516008,-0.108226441309336,0.133199493269403
150225.811623246,0.0215064367392069,-0.0826956570779998,0.135034634067537
150743.831663327,0.0205057357163642,-0.0566999339526797,0.136706242484187
151261.851703407,0.0194930145119001,-0.0303859429223682,0.138210453326454
151779.871743487,0.018469639042541,-0.0038987345095084,0.139543674644054
152297.891783567,0.0174371068510651,0.0226133569582266,0.140702508710814
152815.911823647,0.0163971418173764,0.0490050951122888,0.141683855965165
153333.931863727,0.0153516004258779,0.0751271631260249,0.142484925741335
153851.951903808,0.0143025761828518,0.10084221085363,0.143103175427653
154369.971943888,0.0132521729496375,0.125999430483425,0.143536507600713
154887.991983968,0.0122027857780747,0.150468948497157,0.143783055369592
155406.012024048,0.0111567878051883,0.174113164363793,0.143841406051705
155924.032064128,0.010116602273361,0.196796480615438,0.143710513366851
156442.052104208,0.0090849186989111,0.218407211721368,0.143389664674188
156960.072144289,0.00806408016574637,0.238809679178007,0.142878651555099
157478.092184369,0.00705682295778996,0.257903589373595,0.142177560696826
157996.112224449,0.00606559434086615,0.275578462031279,0.141286956377485
158514.132264529,0.00509276078019709,0.291728524106223,0.140207803655103
159032.152304609,0.0041409934371224,0.306278901972595,0.138941401095114
159550.172344689,0.00321226949194479,0.319129579726785,0.13748955235815
160068.19238477,0.00230901102767182,0.330217596890082,0.135854349686734
160586.21242485,0.0014332742975235,0.339478741453338,0.134038307356839
161104.23246493,0.000586763091481896,0.346847864153935,0.132044327763386
161622.25250501,-0.00022832191625153,0.352296687914541,0.129875586691702
162140.27254509,-0.00101073252213783,0.355776692814528,0.12753569133345
162658.29258517,-0.00175879615443118,0.357269826297284,0.125028504382738
163176.31262525,-0.00247108168442944,0.356767564942511,0.122358210126868
163694.332665331,-0.00314675415476589,0.354257320857505,0.119529308594447
164212.352705411,-0.00378434408572445,0.349760990683657,0.116546535016745
164730.372745491,-0.00438336089443452,0.343289963083167,0.113414905876744
165248.392785571,-0.00494293967981259,0.334878207694308,0.110139674750507
165766.412825651,-0.00546242809364902,0.324572822801361,0.106726322422676
166284.432865731,-0.00594164515556555,0.312419412648887,0.103180521649226
166802.452905812,-0.00638003113827829,0.298491466493374,0.0995081935178116
167320.472945892,-0.0067776772515198,0.282857215105137,0.0957153713361551
167838.492985972,-0.0071344544566665,0.265604400394621,0.0918083190494693
168356.513026052,-0.00745060578628007,0.246829458997529,0.0877934369249578
168874.533066132,-0.00772624943000183,0.226632164229288,0.0836772171317277
169392.553106212,-0.00796210634373241,0.205131376592229,0.0794664053163648
169910.573146293,-0.00815835204221927,0.182442732728054,0.0751676870833482
170428.593186373,-0.00831605840848991,0.158698199365613,0.0707880209979264
170946.613226453,-0.0084359276646923,0.134032186124709,0.0663343290322535
171464.633266533,-0.00851871617261963,0.108584648950192,0.0618136454296786
171982.653306613,-0.00856622376150485,0.0825051273753243,0.057233102898786
172500.673346693,-0.00857890503446213,0.0559410302271023,0.0525997758586661
173018.693386774,-0.00855949391311405,0.0290489931403786,0.0479208269088405
173536.713426854,-0.00850961934329887,0.00198487555230221,0.0432033595912638
174054.733466934,-0.00843062420819587,-0.0250933095795684,0.0384545342200475
174572.753507014,-0.00832388443317889,-0.0520269761436893,0.0336814938850456
175090.773547094,-0.00819119133538143,-0.0786565879690843,0.0288913265575529
175608.793587174,-0.00803389999306549,-0.104828910019716,0.0240910778897649
176126.813627255,-0.00785481604237614,-0.130384395057026,0.0192876641371984
176644.833667335,-0.00765543382446101,-0.155177035168489,0.0144879426040856
177162.853707415,-0.00743814721370754,-0.179058830490628,0.00969863197218034
177680.873747495,-0.00720551699338735,-0.201887440535906,0.00492628232884017
178198.893787575,-0.00695909781747937,-0.223531689022755,0.000177395617125425
178716.913827655,-0.00670194841010795,-0.243860637525302,-0.00454184086285751
179234.933867735,-0.00643536250458743,-0.262757096717288,-0.00922522086756012
179752.953907816,-0.00616202554395141,-0.280109265115593,-0.0138668987128331
180270.973947896,-0.00588345322478775,-0.295816572397308,-0.018461072326998
180788.993987976,-0.00560155838568368,-0.309785727984834,-0.0230022029090342
181307.014028056,-0.0053179001997193,-0.321943459887818,-0.0274849373923051
181825.034068136,-0.00503378280840197,-0.33221094542306,-0.0319040553526304
182343.054108216,-0.00475037216022907,-0.340539497501279,-0.0362546129377968
182861.074148297,-0.00446854917409052,-0.34687629141121,-0.0405317571471043
183379.094188377,-0.00418894524365118,-0.351188901076767,-0.0447308705420908
183897.114228457,-0.00391183566015766,-0.353462503268218,-0.0488474753071971
184415.134268537,-0.00363743698705617,-0.353675459762935,-0.0528772492402232
184933.154308617,-0.00336531691071968,-0.351845858506041,-0.0568160251934802
185451.174348697,-0.0030951609798661,-0.347977352789429,-0.0606597507212116
185969.194388778,-0.00282613138226073,-0.342099642882157,-0.0644045033216281
186487.214428858,-0.00255710196139672,-0.334259479223448,-0.0680464489606798
187005.234468938,-0.0022870167188316,-0.324492677063889,-0.0715818596369096
187523.254509018,-0.00201413403368334,-0.312875614229415,-0.0750070636657767
188041.274549098,-0.00173694530375968,-0.299470842852269,-0.0783184684191533
188559.294589178,-0.00145360859848432,-0.284358381381611,-0.0815125322181853
189077.314629259,-0.001162004595945,-0.26764021904966,-0.0845857415320512
189595.334669339,-0.000860310107519757,-0.249401709409393,-0.0875346478499825
190113.354709419,-0.000546253118484732,-0.22976061804816,-0.0903558070870163
190631.374749499,-0.00021778807573456,-0.208829706185356,-0.0930458185772271
191149.394789579,0.00012707091045041,-0.186724727522376,-0.095601316836419
191667.414829659,0.000490482516991444,-0.163583264679533,-0.0980189456863038
192185.434869739,0.000874170896691444,-0.139529044425737,-0.100295414098426
192703.45490982,0.0012799294069763,-0.114702271034847,-0.102427458109009
193221.4749499,0.001709338261266,-0.0892453400061531,-0.104411869585347
193739.49498998,0.00216363376514408,-0.0632972882990448,-0.106245522634757
194257.51503006,0.00264399190919665,-0.0370070637724383,-0.107925354225789
194775.53507014,0.00315120601550101,-0.0105188279611736,-0.109448412099733
195293.55511022,0.00368576998562437,0.0160179113311712,-0.110811867160011
195811.575150301,0.00424800608035132,0.0424605557908094,-0.11201300301486
196329.595190381,0.0048378360979235,0.0686549774977362,-0.113049284896757
196847.615230461,0.00545489772502146,0.0944684261468307,-0.113918327809262
197365.635270541,0.00609855167499321,0.119745249803459,-0.114617967360014
197883.655310621,0.00676779411711764,0.14436104272679,-0.115146230683599
198401.675350701,0.00746142570865676,0.168168921370738,-0.115501399222602
198919.695390782,0.00817791300410393,0.191042345194472,-0.115681993328109
199437.715430862,0.0089154516760582,0.212859839647082,-0.115686806428581
199955.735470942,0.00967213396848441,0.233488520112828,-0.115514922780436
200473.755511022,0.0104456071025042,0.252830818203946,-0.115165711311351
200991.775551102,0.0112335903139597,0.270765760079065,-0.114638866413232
201509.795591182,0.0120334778400694,0.287197152639804,-0.113934392497066
202027.815631263,0.0128424970568031,0.302040147404612,-0.113052620999529
202545.835671343,0.0136579997583141,0.315195551146695,-0.111994227579821
203063.855711423,0.0144768877936389,0.326604858009657,-0.110760208122598
203581.875751503,0.015296342805039,0.336191466435441,-0.109351912125539
204099.895791583,0.0161133637375515,0.34389858670632,-0.107771021089473
204617.915831663,0.0169247935720455,0.349690807658095,-0.106019547446744
205135.935871743,0.017727853457949,0.353516899678391,-0.104099849046289
205653.955911824,0.0185193506485987,0.355363928283599,-0.102014597266089
206171.975951904,0.01929645777505,0.355212128513057,-0.0997667927547957
206689.995991984,0.0200563463322979,0.353054053360719,-0.0973597462906202
207208.016032064,0.0207960417424765,0.348907695026072,-0.0947970752968242
207726.036072144,0.0215130595613872,0.342779960004092,-0.0920826781765624
208244.056112224,0.0222046243986877,0.334708750661496,-0.0892207569407968
208762.076152305,0.0228683427865251,0.324732686636372,-0.0862157691100178
209280.096192385,0.0235018621079559,0.312900293502694,-0.0830724326846466
209798.116232465,0.0241029222392162,0.299281720991209,-0.0797957301290048
210316.136272545,0.0246695069138745,0.283942075534284,-0.0763908456515606
210834.156312625,0.0251997054881028,0.26697096750628,-0.072863222244599
211352.176352705,0.0256917992524175,0.248458906831307,-0.0692184750778919
211870.196392786,0.0261441645272368,0.22850773744625,-0.0654624245535699
212388.216432866,0.026555635218493,0.20723272419678,-0.0616010799017795
212906.236472946,0.0269247030339145,0.184748563659599,-0.0576405738382687
213424.256513026,0.027250835821503,0.161187503081892,-0.0535872325756757
213942.276553106,0.0275328747510354,0.136680352867057,-0.0494474633337224
214460.296593186,0.0277704445766084,0.111368643544679,-0.0452278170807979
214978.316633267,0.0279633300713201,0.085399089259812,-0.0409349222651568
215496.336673347,0.0281109788245264,0.0589194077601288,-0.0365754931862334
216014.356713427,0.0282140619330619,0.032086116754871,-0.0321562927998119
216532.376753507,0.0282724255426199,0.00505374268837687,-0.0276841371056672
217050.396793587,0.028286523057272,-0.0220200443781938,-0.0231658657418172
217568.416833667,0.0282575335311252,-0.0489731992357234,-0.0186082906039869
218086.436873748,0.0281852615506968,-0.0756554698117035,-0.0140183155728377
218604.456913828,0.0280721676320573,-0.10189933886181,-0.00940264419636036
219122.476953908,0.0279179470161172,-0.127557406926364,-0.00476816420020395
219640.496993988,0.0277252430528499,-0.152475265767499,-0.00012146644445882
220158.517034068,0.0274944162179298,-0.176506449896308,0.00453069553361583
220676.537074148,0.0272277085833977,-0.199509111255894,0.00918183692563068
221194.557114228,0.0269263677205658,-0.22134844839334,0.0138254435217538
221712.577154309,0.0265920614092265,-0.2418934962184,0.0184551305453348
222230.597194389,0.0262266414352532,-0.261027978594874,0.0230646721793311
222748.617234469,0.0258314950648615,-0.27863346875932,0.0276478285924878
223266.637274549,0.025408531059307,-0.29461409216529,0.0321986333115807
223784.657314629,0.0249591610602544,-0.308869694884921,0.0367110744483826
224302.677354709,0.0244850082527136,-0.321323328347662,0.0411793750531789
224820.69739479,0.0239874591987698,-0.331903985215715,0.0455977997955958
225338.71743487,0.0234678999738903,-0.340546010779946,0.0499607279117573
225856.73747495,0.0229274350173981,-0.347212494419218,0.0542626735929361
226374.75751503,0.0223672833878558,-0.351855239691364,0.0584981976641653
226892.77755511,0.0217882306659865,-0.354460552578163,0.0626619786383072
227410.79759519,0.0211911263413168,-0.355013775599632,0.0667487530355844
227928.817635271,0.0205766649041574,-0.35350994121906,0.0707533408476414
228446.837675351,0.0199451500510917,-0.349976019565461,0.0746706032034676
228964.857715431,0.0192971696566171,-0.344421717856092,0.0784954771001491
229482.877755511,0.0186327643568493,-0.336895061440909,0.0822229199266064
230000.897795591,0.0179521144498272,-0.327442553274793,0.0858479397141357
230518.917835671,0.0172553396835809,-0.316115471027504,0.089365588103352
231036.937875751,0.0165421851995854,-0.302998750359576,0.0927709134026982
231554.957915832,0.0158127826031368,-0.288157936722719,0.096059040328629
232072.977955912,0.0150669059284906,-0.271688923238759,0.0992250900818784
232590.997995992,0.0143044278825167,-0.253693315320303,0.102264226416668
233109.018036072,0.0135254288209844,-0.234266733094902,0.105171682170135
233627.038076152,0.0127297218380795,-0.213535319816823,0.107942694670408
234145.058116232,0.0119175281598135,-0.191611446982851,0.110572611266759
234663.078156313,0.0110890376099349,-0.168621857705301,0.113056838735618
235181.098196393,0.0102444963436409,-0.144704621331967,0.115390860615314
235699.118236473,0.00938453953480457,-0.119987741689498,0.117570321084064
236217.138276553,0.0085097405779848,-0.0946167234495979,0.119590951927604
236735.158316633,0.00762098775416644,-0.0687327697514947,0.1214486672944
237253.178356713,0.00671937540613492,-0.0424797178884396,0.123139575140473
237771.198396794,0.00580608438038959,-0.0160059792408007,0.124659946533488
238289.218436874,0.00488262688562707,0.010543158237828,0.126006329126367
238807.238476954,0.00395064384212022,0.037018471401233,0.127175513750828
239325.258517034,0.00301195987013904,0.0632778383458166,0.12816453335879
239843.278557114,0.00206858013672481,0.0891696460255691,0.128970801578901
240361.298597194,0.0011226859160886,0.114560751748468,0.129591949816751
240879.318637275,0.000176537792271628,0.139302588017608,0.130026067286359
241397.338677355,-0.000767432299235137,0.16326415891462,0.130271514784918
241915.358717435,-0.001706706186929,0.186316156198203,0.130327066319552
242433.378757515,-0.00263882078839512,0.208321246959034,0.130191914820593
242951.398797595,-0.00356102361136704,0.229174221674644,0.129865565446147
243469.418837675,-0.00447088125082954,0.248744503000112,0.129348039029327
243987.438877756,-0.00536571827884597,0.26693100768507,0.128639679673126
244505.458917836,-0.0062429574988104,0.283635709505421,0.127741268435815
245023.478957916,-0.00710031303500545,0.298751981595758,0.126654037446766
245541.498997996,-0.00793511936896447,0.312212176935546,0.125379526666669
246059.519038076,-0.008745352191064,0.323925287244746,0.123919779597083
246577.539078156,-0.00952877956350245,0.333827653446939,0.122277159065618
247095.559118236,-0.0102832453632433,0.341869035078719,0.120454401976254
247613.579158317,-0.0110072041910657,0.347986611729161,0.118454670855936
248131.599198397,-0.0116985784631791,0.352157876380706,0.116281384091652
248649.619238477,-0.0123560803696531,0.354346477629516,0.113938372705093
249167.639278557,-0.0129783247864133,0.354534993719262,0.11142974746528
249685.659318637,-0.0135638432533092,0.352727495037439,0.108759904179184
250203.679358717,-0.014111998793128,0.348917084346413,0.105933567275692
250721.699398798,-0.0146215277057782,0.343130407918367,0.102955680213095
251239.719438878,-0.0150919360783917,0.335391142362729,0.0998314632990689
251757.739478958,-0.0155226836887479,0.325736055283072,0.0965663547135602
252275.759519038,-0.0159131624553153,0.31422286796504,0.0931660238524824
252793.779559118,-0.0162634096933034,0.300903314164324,0.0896363127030798
253311.799599198,-0.0165730879767103,0.285856341500945,0.0859832973438884
253829.819639279,-0.0168424095942288,0.269159864569546,0.0822131712745802
254347.839679359,-0.017071475559954,0.250905213228014,0.0783323117204397
254865.859719439,-0.0172607362734764,0.231197392348038,0.074347264894616
255383.879759519,-0.0174104769674656,0.210140836545654,0.0702646141035058
255901.899799599,-0.0175216404677104,0.187859695936701,0.0660912003717732
256419.919839679,-0.0175946668976407,0.164475871733298,0.0618338041070404
256937.93987976,-0.0176306486038905,0.140124164363269,0.0574994169766633
257455.95991984,-0.0176307509014003,0.114944827671292,0.0530950448379009
257973.97995992,-0.0175956858212269,0.0890800580894407,0.0486277285618583
258492,-0.0175275163696785,0.0626828551280218,0.044104629679773


==> figures/tikzPlots/csv-files/Res_Pert_4_Y.csv <==
0,10,10,10
518.02004008016,9.99379323998195,9.4335720149184,9.9929501868798
1036.04008016032,9.83709076309246,6.1417336365289,9.91472109770228
1554.06012024048,9.35536344925886,1.33855364799921,9.66886488515603
2072.08016032064,8.49154682122575,-2.5646460371479,9.19336350415099
2590.1002004008,7.28664218813075,-4.60513926621072,8.47633729463386
3108.12024048096,5.834659434511,-5.0089772955081,7.54587390931998
3626.14028056112,4.24700676139699,-4.40476607242342,6.45325678750299
4144.16032064128,2.63010285728984,-3.37361089204512,5.25812968339898
4662.18036072144,1.07342779050197,-2.30619691202641,4.01817416284266
5180.2004008016,-0.355139297671966,-1.40939241855796,2.78333128119789
5698.22044088176,-1.60956684708707,-0.756625946235148,1.59344730299187
6216.24048096192,-2.66351360045821,-0.341067608905525,0.478039319052989
6734.26052104208,-3.50691171273646,-0.118284263580043,-0.542688039003766
7252.28056112224,-4.14241020800634,-0.031911489118019,-1.45631905764039
7770.30060120241,-4.58188018376036,-0.03023646928738,-2.25666462951522
8288.32064128257,-4.84337233454738,-0.0727504602313276,-2.94227880066171
8806.34068136273,-4.94864490038642,-0.131368480933604,-3.51525337028267
9324.36072144289,-4.92116538000637,-0.189098564562052,-3.98021170915656
9842.38076152305,-4.78459454082534,-0.237462359882026,-4.34355659979435
10360.4008016032,-4.56173866102629,-0.27343050921058,-4.61281274310607
10878.4208416834,-4.27374365379449,-0.29745860061313,-4.7962425872409
11396.4408817635,-3.93971572705172,-0.31135811687946,-4.9024300588273
11914.4609218437,-3.57641195009271,-0.317523210807805,-4.94006267812733
12432.4809619238,-3.19816921741159,-0.318074478830326,-4.91769881320291
12950.501002004,-2.81699493317193,-0.31471976469591,-4.8436304517906
13468.5210420842,-2.44257234438898,-0.308619597239373,-4.72576111566979
13986.5410821643,-2.08256501153526,-0.30050249881894,-4.5715263723365
14504.5611222445,-1.74273410614244,-0.29075118230386,-4.38783513967267
15022.5811623246,-1.42718331258844,-0.279521025445881,-4.1810343716577
15540.6012024048,-1.13860095758021,-0.266844489475169,-3.95688897675496
16058.621242485,-0.878475820883182,-0.252715058148203,-3.72057766597524
16576.6412825651,-0.647271918740143,-0.237093308176464,-3.47669980866259
17094.6613226453,-0.444672201760337,-0.219984275214842,-3.22929071940758
17612.6813627255,-0.269712216323391,-0.201412665807764,-2.98184623146929
18130.7014028056,-0.120944405987745,-0.181428549599643,-2.73735139937286
18648.7214428858,0.00341011277724179,-0.160127413391708,-2.49831209290917
19166.7414829659,0.105372418321326,-0.137615684698107,-2.26679293435457
19684.7615230461,0.187094483888679,-0.114018498165239,-2.04445322919753
20202.7815631263,0.250772026333978,-0.0894830204655223,-1.83258408134318
20720.8016032064,0.298597829206011,-0.0641553918823993,-1.63214838929992
21238.8216432866,0.332697177825004,-0.0381916734009553,-1.4438159288676
21756.8416833667,0.355086300159229,-0.0117543237874686,-1.26799876363758
22274.8617234469,0.367657139033296,0.0149963436999966,-1.10488693149867
22792.8817635271,0.372148055884126,0.0418946697824132,-0.954478765817103
23310.9018036072,0.3701259155082,0.0687801722757473,-0.816609818621035
23828.9218436874,0.363006771131728,0.095481883548432,-0.690983873080908
24346.9418837675,0.352015603789137,0.121846832658225,-0.577191823457295
24864.9619238477,0.338229928461073,0.14771129558763,-0.474740371010314
25382.9819639279,0.322564383882151,0.172914879472813,-0.383068428689877
25901.002004008,0.305783107582069,0.197316054480463,-0.301565618877268
26419.0220440882,0.288520028254827,0.220759106417892,-0.229589077523096
26937.0420841683,0.271281779698464,0.243104358515658,-0.166475803209433
27455.0621242485,0.254464805757224,0.264227086302334,-0.111554901168545
27973.0821643287,0.238370673352469,0.283991542754708,-0.0641577475575244
28491.1022044088,0.223214593960231,0.302285842652387,-0.0236257258047319
29009.122244489,0.209140867141292,0.319006055753242,0.0106826177770066
29527.1422845691,0.196234110368024,0.33405149167374,0.0393861690870268
30045.1623246493,0.184529468116448,0.347336541681214,0.0630770428027008
30563.1823647295,0.174022924015968,0.358787043739209,0.0823173065070525
31081.2024048096,0.164680087386951,0.368339646106392,0.0976366782233813
31599.2224448898,0.156443988813981,0.375945395576119,0.109531032312582
32117.2424849699,0.149241292960548,0.381555789173439,0.118461495080774
32635.2625250501,0.142989061590335,0.38515410428982,0.124854355728781
33153.2825651303,0.137598201535056,0.386719223498616,0.12910109294259
33671.3026052104,0.132977800241781,0.386245733492291,0.131559088310624
34189.3226452906,0.129038841024214,0.38375095437086,0.132552696849535
34707.3426853707,0.125694649445046,0.379244321867132,0.132374095716798
35225.3627254509,0.122864665110061,0.372764511640727,0.131285135598458
35743.3827655311,0.120473807381205,0.364351918809603,0.129518454724739
36261.4028056112,0.118454013409651,0.354056959314813,0.127279282649709
36779.4228456914,0.116744365502202,0.341949204570552,0.124747381411886
37297.4428857715,0.115290825184609,0.328093129055687,0.122078015045537
37815.4629258517,0.114046034374348,0.312580842327602,0.119404943495057
38333.4829659319,0.112969572150233,0.295492394253389,0.116840507601061
38851.503006012,0.112025884815625,0.276936810726632,0.11447917557741
39369.5230460922,0.111186104098773,0.257010807763146,0.112397342116165
39887.5430861723,0.110424671883522,0.235834528457053,0.110656615764631
40405.5631262525,0.109721424628374,0.213521370371214,0.109303983072663
40923.5831663327,0.109059026209456,0.190198171555322,0.108374291791594
41441.6032064128,0.108423238673047,0.165993104688511,0.107891066190559
41959.623246493,0.107803352298768,0.141039404075517,0.107867985335538
42477.6432865731,0.107189007227514,0.115472846187999,0.108310375756902
42995.6633266533,0.106574214054882,0.0894324808345653,0.109215848722174
43513.6833667335,0.105951686950004,0.0630592850003502,0.110576062067457
44031.7034068136,0.105317894324465,0.0364949198687149,0.112377099874839
44549.7234468938,0.104668463879911,0.00988379330141426,0.11460083060913
45067.7434869739,0.104001244101177,-0.0166331142513479,0.117225463116463
45585.7635270541,0.103313681802564,-0.0429108648630617,0.120226591068115
46103.7835671343,0.102604515290895,-0.068808775708728,0.123577586939957
46621.8036072144,0.101872982851896,-0.0941898454963558,0.127250430192204
47139.8236472946,0.101118102873005,-0.118913338748124,0.13121611354242
47657.8436873747,0.100340430240727,-0.142849000447129,0.135445202477842
48175.8637274549,0.0995391910874437,-0.165863339201532,0.139908153894588
48693.8837675351,0.0987162965225769,-0.187836533800428,0.144575759562173
49211.9038076152,0.0978708475558911,-0.208648741403244,0.149419263531723
49729.9238476954,0.0970056844440939,-0.228162461853586,0.154410873305586
50247.9438877756,0.0961204041894863,-0.246304355206095,0.159523538640618
50765.9639278557,0.0952176620858422,-0.262944500094727,0.164731541270999
51283.9839679359,0.0942982254987155,-0.278008832820214,0.170010185048194
51802.004008016,0.093364648794927,-0.291400678548788,0.175336180570322
52320.0240480962,0.092418227281687,-0.303041021392958,0.180687423732547
52838.0440881763,0.0914617641183689,-0.312863064146418,0.186043231160613
53356.0641282565,0.0904964699041489,-0.320802094204115,0.191384040920589
53874.0841683367,0.0895250351706632,-0.326812322932061,0.196691693135658
54392.1042084168,0.0885496532837,-0.330856569708802,0.201949178135497
54910.124248497,0.0875721344944291,-0.332909835088558,0.207140540107518
55428.1442885772,0.0865953168220261,-0.332942472994912,0.212251066118681
55946.1643286573,0.0856207264543393,-0.330956569419262,0.21726681669264
56464.1843687375,0.0846507433487697,-0.326955078409113,0.222174917162642
56982.2044088176,0.0836874147601826,-0.320948373275555,0.226963289303409
57500.2244488978,0.0827322289104218,-0.312979719425228,0.231620506853449
58018.244488978,0.081787375070895,-0.30307269147323,0.236135993740446
58536.2645290581,0.0808541396745688,-0.291287565990627,0.240499618779101
59054.2845691383,0.0799339453952276,-0.277689565020254,0.244701851019691
59572.3046092184,0.0790282125561461,-0.262342170492428,0.248733687346122
60090.3246492986,0.0781376767807028,-0.245342631770455,0.252586426290631
60608.3446893788,0.077263277657449,-0.226780960448996,0.25625185512026
61126.3647294589,0.0764056015905927,-0.206758802570538,0.259722076942845
61644.3847695391,0.075564784274042,-0.185400677691593,0.262989433181048
62162.4048096192,0.0747410007605878,-0.162823400910048,0.266046654874592
62680.4248496994,0.0739339978191468,-0.139158623884159,0.268886696629975
63198.4448897796,0.0731431931979255,-0.114551060096586,0.271502732008556
63716.4649298597,0.0723678712071568,-0.0891411102901691,0.273888283006998
64234.4849699399,0.0716069226298901,-0.063080833403156,0.276037086709896
64752.50501002,0.0708589758037296,-0.0365277267585962,0.277943118376944
65270.5250501002,0.0701223991899041,-0.00963850268500559,0.279600724046701
65788.5450901804,0.0693952471086287,0.0174242524362293,0.2810045004697
66306.5651302605,0.0686754670654959,0.0445009727764719,0.282149288312871
66824.5851703407,0.0679602292304309,0.0714189005123538,0.283030639841256
67342.6052104208,0.0672473877144613,0.0980302245336492,0.283643895756355
67860.625250501,0.0665337767661066,0.124165956579325,0.283985289308296
68378.6452905812,0.0658163209880916,0.149667326429133,0.284051319073868
68896.6653306613,0.0650920731100853,0.17439158502067,0.283838888426286
69414.6853707415,0.0643574664941201,0.198179692970951,0.283345541222053
69932.7054108216,0.0636093189591634,0.220894965199999,0.282569211287434
70450.7254509018,0.0628443829890284,0.242407335892524,0.281508415784856
70968.745490982,0.0620590596675061,0.262579143365813,0.280162328129227
71486.7655310621,0.061250463220962,0.281301792356979,0.278530585333385
72004.7855711423,0.0604155199736687,0.29846629239207,0.276613528870052
72522.8056112224,0.0595511308258228,0.313964703838549,0.274412174704742
73040.8256513026,0.0586552228857267,0.327721500254984,0.27192806360513
73558.8456913828,0.0577253633799295,0.33965390634336,0.269163530287987
74076.8657314629,0.0567595719827281,0.349691134516637,0.26612156672213
74594.8857715431,0.0557570653247501,0.357792570816776,0.262805748069697
75112.9058116232,0.0547164656609036,0.363905325490852,0.25922048509936
75630.9258517034,0.053637574024538,0.368001553119451,0.255370784818726
76148.9458917836,0.0525210410697168,0.370071631392917,0.251262313841066
76666.9659318637,0.0513670084593226,0.370098365561511,0.246901507607066
77184.9859719439,0.0501775501617201,0.368097174891794,0.242295351063783
77703.0060120241,0.0489544126579324,0.364083039742051,0.237451535584321
78221.0260521042,0.0477000476403057,0.358082764545368,0.232378326521552
78739.0460921844,0.0464182232101355,0.350143581327679,0.227084601421166
79257.0661322645,0.0451119832387002,0.340310232766808,0.221579735034368
79775.0861723447,0.0437862060428865,0.328648929350345,0.215873704037057
80293.1062124249,0.0424451752705097,0.315228930101827,0.209976833221522
80811.126252505,0.0410942930783498,0.300130098136457,0.20389997479093
81329.1462925852,0.0397388333070777,0.283444811559157,0.197654300487902
81847.1663326653,0.0383848227450328,0.265264072993285,0.191251254893475
82365.1863727455,0.0370377139249492,0.245701475911503,0.184702711618229
82883.2064128256,0.0357044107884902,0.224861794287581,0.178020419327359
83401.2264529058,0.0343898823863767,0.202866720341838,0.171216707547953
83919.246492986,0.0331015341364307,0.179837334376747,0.164303486410003
84437.2665330661,0.0318443614389107,0.155902084149664,0.157293107453818
84955.2865731463,0.0306245931585008,0.131192881455129,0.150197610248646
85473.3066132265,0.0294482386909274,0.105847523589721,0.143028993869201
85991.3266533066,0.0283199492673497,0.0800013764818396,0.135799159306852
86509.3466933868,0.0272451140218501,0.0537972060999819,0.128519696185778
87027.3667334669,0.0262279662773615,0.0273767113598507,0.121201980942461
87545.3867735471,0.0252720336141685,0.000883255112087844,0.113857096501481
88063.4068136273,0.024382383690071,-0.0255410315080312,0.106495725351644
88581.4268537074,0.0235616824532758,-0.0517525941303637,0.0991282083431628
89099.4468937876,0.0228127799271601,-0.0776086620417139,0.0917644358331454
89617.4669338677,0.0221384326420014,-0.102971741441998,0.0844138991434972
90135.4869739479,0.0215402878447377,-0.127705469082288,0.0770856359756311
90653.5070140281,0.0210189349753124,-0.151669569047055,0.0697881653743265
91171.5270541082,0.020575630398409,-0.174740103210977,0.0625296499462066
91689.5470941884,0.0202102349584201,-0.196789320148103,0.0553177299954059
92207.5671342685,0.0199219192837937,-0.217689621410596,0.0481595451006543
92725.5871743487,0.0197105247870676,-0.237335831344127,0.0410619724819891
93243.6072144289,0.0195739761121895,-0.255607987033607,0.034031252687099
93761.627254509,0.0195108518338144,-0.272408961336278,0.0270734029400481
94279.6472945892,0.0195190410574677,-0.287641695163536,0.0201940511311731
94797.6673346693,0.0195954846811058,-0.301218274915883,0.0133983339376074
95315.6873747495,0.0197380157711652,-0.313054030908973,0.00669142598959356
95833.7074148297,0.0199426124815587,-0.323092235676061,7.7776282189157e-05
96351.7274549098,0.020206408366178,-0.331245392803847,-0.00643787998947267
96869.74749499,0.0205252571781783,-0.337494302740899,-0.0128514630369319
97387.7675350701,0.0208954176564065,-0.341775390813318,-0.019158684096147
97905.7875751503,0.0213126625594824,-0.344065681740044,-0.0253555485407769
98423.8076152305,0.0217727694204055,-0.344348672848679,-0.0314380640980532
98941.8276553106,0.0222712064066076,-0.342602478123353,-0.037402256610191
99459.8476953908,0.0228036521918813,-0.338848614155671,-0.0432441958828074
99977.8677354709,0.0233653766143325,-0.333086259532514,-0.0489598437409619
100495.887775551,0.0239518660957698,-0.325347483218085,-0.0545451397566762
101013.907815631,0.0245585904921385,-0.31567623745372,-0.0599958933384172
101531.927855711,0.0251807968399336,-0.304108376862941,-0.0653077963593127
102049.947895792,0.0258141684456948,-0.290718491430937,-0.0704763964445732
102567.967935872,0.0264541520642053,-0.275573186108786,-0.0754970691162634
103085.987975952,0.0270963374572309,-0.258750542049585,-0.0803650240646504
103604.008016032,0.0277366913031548,-0.240356357242653,-0.0850752775517074
104122.028056112,0.028370977277464,-0.220485138091493,-0.0896226659545679
104640.048096192,0.0289953143058175,-0.199250706351563,-0.0940018403676699
105158.068136273,0.0296061323439218,-0.176782847359135,-0.0982072684810931
105676.088176353,0.0301998009646911,-0.153204414869284,-0.102233259206367
106194.108216433,0.030773125997443,-0.128655358261159,-0.106073967587639
106712.128256513,0.0313232253337832,-0.103283817856061,-0.109723418549279
107230.148296593,0.0318472978124487,-0.0772354216320869,-0.11317553804051
107748.168336673,0.0323430055879555,-0.0506667215160343,-0.116424174858364
108266.188376754,0.0328083518951549,-0.0237369521838034,-0.119463140514177
108784.208416834,0.0332415816519527,0.00339446795957892,-0.122286240188383
109302.228456914,0.0336413090995742,0.030562816359372,-0.124887316324134
109820.248496994,0.0340066867229833,0.0576090000559989,-0.127260291600889
110338.268537074,0.0343369831727267,0.0843649486193974,-0.129399213871966
110856.288577154,0.0346321019514418,0.110675546576753,-0.131298296997095
111374.308617234,0.0348921651906483,0.136382202416576,-0.132951978100919
111892.328657315,0.0351177540018674,0.1613255293707,-0.134354958237124
112410.348697395,0.0353098142206283,0.185367505908185,-0.135502245177131
112928.368737475,0.0354696456635982,0.208356658039546,-0.136389218989799
113446.388777555,0.0355989183639014,0.230156799987489,-0.137011658886185
113964.408817635,0.0356995503754379,0.250649648961906,-0.137365787470583
114482.428857715,0.0357738556948107,0.269703846528215,-0.137448341373191
115000.448897796,0.0358243160516935,0.287213443452623,-0.137256571846753
115518.468937876,0.0358535784029208,0.303084920159769,-0.136788298854229
116036.488977956,0.0358646291508186,0.317216007873101,-0.136041973961097
116554.509018036,0.0358603440698776,0.329536667284624,-0.135016648839711
117072.529058116,0.0358437302688155,0.339980796579189,-0.133712052848992
117590.549098196,0.0358179566390876,0.348482628130616,-0.132128622147589
118108.569138277,0.0357857714389126,0.355010486938725,-0.130267446674315
118626.589178357,0.0357501292615495,0.359526545793179,-0.12813038169111
119144.609218437,0.0357137633641022,0.362007850233618,-0.125720001443133
119662.629258517,0.0356788439857794,0.362457292623762,-0.123039573581194
120180.649298597,0.035647836636744,0.360868309418878,-0.120093167815865
120698.669338677,0.0356223709253011,0.357263031005708,-0.116885523255624
121216.689378758,0.0356039501905745,0.351669468985786,-0.11342212557101
121734.709418838,0.0355938610850679,0.344121098897536,-0.109709173356243
122252.729458918,0.0355924870090383,0.334675889710928,-0.105753507858359
122770.749498998,0.0356004947707313,0.323384963283535,-0.101562679648867
123288.769539078,0.0356174697136713,0.310325454770396,-0.097144827451694
123806.789579158,0.035643127526,0.295571192614643,-0.0925087040764469
124324.809619238,0.0356764357962635,0.279212622276163,-0.0876636052478765
124842.829659319,0.035716279359751,0.261345890510915,-0.0826193394587896
125360.849699399,0.0357608808579301,0.242071740353508,-0.0773861555680117
125878.869739479,0.0358087597408787,0.221506018140442,-0.071974748062146
126396.889779559,0.0358571750393296,0.199758404718194,-0.0663960944164816
126914.909819639,0.0359047935711366,0.176959737518472,-0.0606615579048835
127432.929859719,0.0359478338304712,0.153227482892903,-0.0547826277075024
127950.9498998,0.0359853664924609,0.128703949255726,-0.0487710752871762
128468.96993988,0.0360130650815206,0.103513075586245,-0.0426387000707108
128986.98997996,0.036029879321781,0.077803187944616,-0.0363974116033274
129505.01002004,0.0360322666885856,0.0517084628024393,-0.0300590943653059
130023.03006012,0.03601803596953,0.0253729774029049,-0.0236355958823293
130541.0501002,0.0359852861735033,-0.00105941892933342,-0.0171386144610431
131059.070140281,0.0359307976283241,-0.0274500646102744,-0.0105797955359841
131577.090180361,0.0358539566659875,-0.0536490729472358,-0.00397043072554118
132095.110220441,0.0357518830132005,-0.0795214297773427,0.00267824176638996
132613.130260521,0.0356237855964597,-0.104922811433953,0.00935539482784504
133131.150300601,0.0354682966232378,-0.129715012869065,0.0160504291112595
133649.170340681,0.0352841049321435,-0.153769401081228,0.0227530029208009
134167.190380762,0.0350713406222493,-0.176943323462176,0.0294532880291916
134685.210420842,0.0348285661678908,-0.199123606614488,0.0361414748826882
135203.230460922,0.0345568962706902,-0.220175217720183,0.0428085187167921
135721.250501002,0.0342552476271794,-0.239987400184261,0.0494451836354118
136239.270541082,0.0339252519246532,-0.258457842655235,0.0560431502788161
136757.290581162,0.0335666158465764,-0.275447689735726,0.0625937980895081
137275.310621242,0.0331809481857741,-0.290910194386283,0.0690893567485252
137793.330661323,0.0327690860098235,-0.304713583226107,0.0755219364229903
138311.350701403,0.0323324010458969,-0.316806481525103,0.0818840898650322
138829.370741483,0.0318723933365863,-0.327102613057103,0.0881685046055681
139347.390781563,0.0313909002748361,-0.335537016397738,0.094368112606973
139865.410821643,0.0308894788047728,-0.342066542964815,0.100475955924926
140383.430861723,0.0303703539593683,-0.346624183933444,0.106485271422827
140901.450901804,0.0298351557197107,-0.34921122922848,0.11238932302893
141419.470941884,0.0292863567579384,-0.34978179490143,0.118181522110717
141937.490981964,0.0287257942774011,-0.348337819098813,0.123855258404669
142455.511022044,0.028155747836755,-0.344876283755372,0.129403974381697
142973.531062124,0.0275784783509925,-0.339402448837215,0.13482112038873
143491.551102204,0.0269958115519717,-0.331956549767195,0.14010005480494
144009.571142285,0.0264102010998098,-0.322558372648522,0.14523419394084
144527.591182365,0.0258234709773973,-0.311264166941865,0.150216818897148
145045.611222445,0.0252375809663834,-0.298135718092084,0.15504117765137
145563.631262525,0.0246545883485936,-0.283232248342478,0.159700491452473
146081.651302605,0.0240760027836487,-0.266647365768952,0.164187844208438
146599.671342685,0.0235035663512079,-0.248467929153049,0.168496326877677
147117.691382766,0.022938796778997,-0.228791706159637,0.172618975726735
147635.711422846,0.0223828053354769,-0.207740415535231,0.17654874912389
148153.731462926,0.0218368269179244,-0.185428131588883,0.180278658788383
148671.751503006,0.0213017509405269,-0.161983323967422,0.183801704620028
149189.771543086,0.0207781317855236,-0.137548830996079,0.18711089788276
149707.791583166,0.0202664995436926,-0.112263001008012,0.190199378686827
150225.811623246,0.0197670159104816,-0.0862756649648708,0.193060369195202
150743.831663327,0.0192795332578748,-0.0597434898666207,0.195687212658517
151261.851703407,0.0188037525429134,-0.0328219527204274,0.198073483247074
151779.871743487,0.0183390239763264,-0.00567268521112549,0.20021296496539
152297.891783567,0.0178844128230197,0.0215421289515205,0.202099687662647
152815.911823647,0.0174387453431894,0.0486602309086661,0.203728034158101
153333.931863727,0.0170005275171597,0.0755162127687236,0.205092738214064
153851.951903808,0.0165680821028981,0.101954748068786,0.206188868554971
154369.971943888,0.0161393828974153,0.127811993494154,0.207012048304882
154887.991983968,0.0157122516904658,0.152934503518342,0.207558287716423
155406.012024048,0.0152843854381644,0.177179378675853,0.207824124706318
155924.032064128,0.0148530867471995,0.200391930074537,0.207806735342738
156442.052104208,0.0144158058267428,0.222442418204913,0.207503777639147
156960.072144289,0.0139698187507771,0.243203260249025,0.206913580084304
157478.092184369,0.0135121704169902,0.262543143107539,0.206035161949281
157996.112224449,0.0130403359288558,0.280361348751154,0.204868105814115
158514.132264529,0.0125515624931315,0.296552531416789,0.203412771864368
159032.152304609,0.0120431529632066,0.311017509073026,0.201670232390948
159550.172344689,0.0115131058956752,0.323688820819061,0.199642178660504
160068.19238477,0.0109590973029124,0.334488344581284,0.197331149620013
160586.21242485,0.0103793014227928,0.343356000736727,0.194740368928555
161104.23246493,0.00977269172637468,0.350257924701308,0.191873726773649
161622.25250501,0.009137839588729,0.355147736397883,0.188735968691845
162140.27254509,0.00847443106259705,0.358008962783818,0.185332454732105
162658.29258517,0.0077825753849713,0.358836265838375,0.181669268683128
163176.31262525,0.00706229072409665,0.357622225727262,0.177753241613471
163694.332665331,0.00631515483886346,0.354391408564497,0.173591776741053
164212.352705411,0.00554225554725322,0.349163052826809,0.169192987642479
164730.372745491,0.00474581194899555,0.341974621282002,0.164565560956366
165248.392785571,0.00392861758580517,0.332878543645446,0.159718751967547
165766.412825651,0.00309333308810886,0.321925261182697,0.154662331205017
166284.432865731,0.00224401690589055,0.309192170364078,0.14940661843582
166802.452905812,0.00138420934047806,0.294747582126602,0.143962240389587
167320.472945892,0.000518512497195401,0.278685910936343,0.138340388825545
167838.492985972,-0.000348546357707679,0.261095582982957,0.132552374465448
168356.513026052,-0.00121199891994647,0.242082876778443,0.126609961848705
168874.533066132,-0.00206691871605598,0.221755881371871,0.120525006796509
169392.553106212,-0.00290770542396081,0.200229093754156,0.114309526811701
169910.573146293,-0.0037298019579976,0.177627133926693,0.107975717717123
170428.593186373,-0.00452709309144634,0.154072348398403,0.101535634360677
170946.613226453,-0.0052955024446094,0.129699931604509,0.0950015018067672
171464.633266533,-0.00602917560347027,0.104642570032626,0.0883852394307868
171982.653306613,-0.00672363452185874,0.0790378230804309,0.0816987566561965
172500.673346693,-0.0073747045742217,0.0530249734022259,0.0749537183247917
173018.693386774,-0.00797788684027771,0.0267471542160352,0.0681614793280244
173536.713426854,-0.00853043161228215,0.000346250329164598,0.0613330951747482
174054.733466934,-0.00902885028266213,-0.0260332511468424,0.0544793248277912
174572.753507014,-0.00946928342144133,-0.0522495921591743,0.0476106249043314
175090.773547094,-0.00984893130580582,-0.0781615152813044,0.0407370558942139
175608.793587174,-0.0101658561827873,-0.103624386728071,0.0338682174587576
176126.813627255,-0.0104177346072186,-0.128506051981871,0.0270133150849278
176644.833667335,-0.0106038133982496,-0.152667129516552,0.0201810409078261
177162.853707415,-0.0107234694560167,-0.175973522202377,0.0133796363089351
177680.873747495,-0.0107760314391368,-0.198306229719382,0.00661696815989441
178198.893787575,-0.0107624979189603,-0.219529713426956,-9.9686080665807e-05
178716.913827655,-0.0106830328078232,-0.23953634207811,-0.00676331135016433
179234.933867735,-0.0105390188994939,-0.258210043694248,-0.0133673989725648
179752.953907816,-0.0103321629722281,-0.275444209882031,-0.0199058402733389
180270.973947896,-0.0100639785536624,-0.291142788005129,-0.0263727372073919
180788.993987976,-0.00973732500965148,-0.305220040844257,-0.0327627922211869
181307.014028056,-0.00935418522390966,-0.317570178825597,-0.0390706217456465
181825.034068136,-0.00891793036732236,-0.328156690942746,-0.0452915077038694
182343.054108216,-0.00843151070839755,-0.336872325357474,-0.0514206788259214
182861.074148297,-0.00789830182651028,-0.343704662277036,-0.0574536698858993
183379.094188377,-0.00732189642894191,-0.348585585018207,-0.0633860989048285
183897.114228457,-0.00670609481842225,-0.351480943016102,-0.0692137473123556
184415.134268537,-0.00605465179695428,-0.352375951895157,-0.0749324451641958
184933.154308617,-0.00537181266639034,-0.351241301137814,-0.0805380710605558
185451.174348697,-0.00466134352549221,-0.348099463747173,-0.0860265026492909
185969.194388778,-0.00392766294707599,-0.342942830954457,-0.0913935881904047
186487.214428858,-0.00317480693447452,-0.335800606962012,-0.0966351215310695
187005.234468938,-0.00240687723556042,-0.326711928046791,-0.101746795571249
187523.254509018,-0.00162821543787655,-0.315708924945145,-0.106724217973824
188041.274549098,-0.000842661054820298,-0.302862663410883,-0.111562838042723
188559.294589178,-5.43489260096107e-05,-0.288235455876278,-0.116257977000954
189077.314629259,0.000732771445635233,-0.271902063005378,-0.120804798760848
189595.334669339,0.00151512229818281,-0.253964951707576,-0.125198277159501
190113.354709419,0.00228891189199277,-0.234514709063171,-0.129433243382116
190631.374749499,0.00305073050265311,-0.213662455566335,-0.13350434416267
191149.394789579,0.0037974515149787,-0.191535073028186,-0.137406051544607
191667.414829659,0.00452590913573659,-0.168252347167789,-0.141132704885979
192185.434869739,0.00523337112444314,-0.14395213847087,-0.144678486522564
192703.45490982,0.00591738693007447,-0.118780581073762,-0.148037453384294
193221.4749499,0.00657561869648784,-0.0928811837851873,-0.151203579042841
193739.49498998,0.00720616583241138,-0.0664091675414165,-0.154170751533382
194257.51503006,0.00780745658115491,-0.0395229159145876,-0.156932816300016
194775.53507014,0.00837812642132803,-0.0123807752733511,-0.159483618215172
195293.55511022,0.00891723846813805,0.0148529518983615,-0.161817033098448
195811.575150301,0.00942424429203904,0.0420197716280737,-0.163926985203897
196329.595190381,0.00989883673424322,0.0689470284512433,-0.165807550994856
196847.615230461,0.0103411925182242,0.0954876305031515,-0.167452905716881
197365.635270541,0.0107517771571938,0.121471169423067,-0.16885747737263
197883.655310621,0.0111314347236739,0.146747153375587,-0.170015906204669
198401.675350701,0.0114813159156325,0.17116876250063,-0.170923135721713
198919.695390782,0.0118030023291659,0.194581463238136,-0.171574460539555
199437.715430862,0.012098232219976,0.216856595960601,-0.171965528754114
199955.735470942,0.012369127059865,0.237860641232509,-0.172092441083955
200473.755511022,0.0126181130735256,0.257463912857092,-0.171951770626665
200991.775551102,0.0128475932300743,0.275565404385419,-0.171540568021
201509.795591182,0.0130603982050133,0.29205338306398,-0.170856472956093
202027.815631263,0.0132594209586937,0.306831216847438,-0.169897696812977
202545.835671343,0.0134473736381342,0.319828740182083,-0.168663036619091
203063.855711423,0.0136273984050193,0.330962885715709,-0.167151988764573
203581.875751503,0.0138023385932488,0.340176318229289,-0.165364685106727
204099.895791583,0.0139748140857588,0.347429642783398,-0.163301936724507
204617.915831663,0.0141477761652999,0.352674566852536,-0.160965317938985
205135.935871743,0.0143234266830641,0.355895945911712,-0.158357064546641
205653.955911824,0.0145039873945059,0.357081871185966,-0.155480172269868
206171.975951904,0.0146915882248196,0.356225694329965,-0.152338386981673
206689.995991984,0.0148873659145456,0.35335029196503,-0.148936130173871
207208.016032064,0.0150929509117873,0.348470548273253,-0.145278623537121
207726.036072144,0.0153088657738837,0.341625280572812,-0.141371742930498
208244.056112224,0.0155355193933711,0.332862079295879,-0.137222075076404
208762.076152305,0.015773077243795,0.322231839521704,-0.132836880330725
209280.096192385,0.0160207824972896,0.309809241136754,-0.128224069202174
209798.116232465,0.0162780755439031,0.295661022951366,-0.1233921418089
210316.136272545,0.0165435161088488,0.279881292841268,-0.118350223902376
210834.156312625,0.0168155742651125,0.262555113859357,-0.113107891758191
211352.176352705,0.0170923283168135,0.243790117483623,-0.107675291872174
211870.196392786,0.0173715488863327,0.22369032185016,-0.102062924279471
212388.216432866,0.0176506398324645,0.202372146591713,-0.0962817116024493
212906.236472946,0.0179273409005225,0.179957187970646,-0.0903428933359303
213424.256513026,0.0181980320059758,0.15656752417315,-0.0842579251575979
213942.276553106,0.0184610164619329,0.132338961106087,-0.0780385422865494
214460.296593186,0.0187118883562391,0.107398416423051,-0.0716965313406614
214978.316633267,0.0189493089022618,0.0818906967487791,-0.0652438328416169
215496.336673347,0.0191689998480032,0.0559505544094226,-0.0586923591900594
216014.356713427,0.0193690485501877,0.0297210359870388,-0.0520540131767194
216532.376753507,0.0195466773978949,0.0033452367078085,-0.0453405901295044
217050.396793587,0.0196988860659739,-0.0230363708649865,-0.038563794726149
217568.416833667,0.0198245432391957,-0.0492755242481782,-0.0317350503030624
218086.436873748,0.0199205414604727,-0.0752359757157241,-0.0248656934825333
218604.456913828,0.0199859428699386,-0.100772735614735,-0.0179666747528908
219122.476953908,0.0200191479147902,-0.125746886921891,-0.0110487171147317
219640.496993988,0.0200186018937597,-0.150029065537094,-0.00412228967630287
220158.517034068,0.0199844330092925,-0.173473999834311,0.0028026610666357
220676.537074148,0.0199149630991144,-0.195969038022801,0.00971621702315914
221194.557114228,0.0198111706055003,-0.217374097470884,0.0166091806633161
221712.577154309,0.0196721143449339,-0.237584271296093,0.0234723038298334
222230.597194389,0.0194990210969354,-0.256476357314699,0.0302970454787954
222748.617234469,0.0192918546706075,-0.27395058463006,0.0370748445365848
223266.637274549,0.0190521365737659,-0.289904086289876,0.0437977803020728
223784.657314629,0.0187805169413666,-0.304236576712803,0.0504578873406805
224302.677354709,0.0184787731212564,-0.316879926185043,0.0570477811549162
224820.69739479,0.0181482513298261,-0.327751310624553,0.0635600881365192
225338.71743487,0.0177908037709499,-0.3367861368039,0.0699877139225363
225856.73747495,0.0174081901250946,-0.343928865168958,0.0763237725636389
226374.75751503,0.0170027263375932,-0.349124631246994,0.0825614663522919
226892.77755511,0.0165762115907201,-0.352348565139446,0.0886941521194495
227410.79759519,0.0161311537916216,-0.353564473775305,0.0947152553213927
227928.817635271,0.0156697290741469,-0.352764921525442,0.100618263973611
228446.837675351,0.0151941790503484,-0.349951792167564,0.106396669429953
228964.857715431,0.0147071136069466,-0.345119666443864,0.112044012707517
229482.877755511,0.0142105569396488,-0.338303897737027,0.117553748300125
230000.897795591,0.0137070578110867,-0.32952729290518,0.122919351261192
230518.917835671,0.0131988786301941,-0.318831772360578,0.128134222971121
231036.937875751,0.0126880342794292,-0.306284768763875,0.13319166889526
231554.957915832,0.012176917768438,-0.291938589746068,0.138084994104801
232072.977955912,0.0116673877203441,-0.275878390187357,0.142807372987774
232590.997995992,0.0111613154814599,-0.258195930395369,0.147351931435437
233109.018036072,0.0106606231349974,-0.238980193184543,0.151711772398553
233627.038076152,0.0101667328466444,-0.21834859330412,0.155879899732665
234145.058116232,0.00968110299355437,-0.196417668091531,0.159849328240848
234663.078156313,0.00920503797860371,-0.173308586498281,0.163613081701847
235181.098196393,0.00873940352060395,-0.14916220725962,0.167164164943115
235699.118236473,0.00828501967961847,-0.124117534741508,0.170495675640062
236217.138276553,0.00784245438885675,-0.0983196735612389,0.17360080520514
236735.158316633,0.00741188197219435,-0.0719246147647237,0.176472836220447
237253.178356713,0.00699333669904386,-0.0450875525510257,0.179105250691922
237771.198396794,0.00658651704430327,-0.0179679529959203,0.181491739129479
238289.218436874,0.0061908427329855,0.00927141305853144,0.183626213961685
238807.238476954,0.00580548827910264,0.0364688570525932,0.185502950071182
239325.258517034,0.0054292364388073,0.063458269020018,0.18711648062286
239843.278557114,0.00506071719908332,0.0900841610983299,0.188461765266433
240361.298597194,0.00469819983668994,0.116178771677998,0.189534216653193
240879.318637275,0.00433983110414775,0.141597273222519,0.190329633558071
241397.338677355,0.00398339064837101,0.166179320574753,0.190844438386024
241915.358717435,0.00362654020455136,0.189779971224764,0.191075522388183
242433.378757515,0.00326688053466099,0.212268026782798,0.191020346395439
242951.398797595,0.00290164549960175,0.233499716425037,0.190677072743107
243469.418837675,0.00252824453454578,0.253357005369482,0.190044412923361
243987.438877756,0.00214404549079639,0.271729505759545,0.189121770744082
244505.458917836,0.00174617741778225,0.288499978343997,0.18790930401643
245023.478957916,0.00133227638560655,0.303583383871208,0.18640776974547
245541.498997996,0.00089989566774949,0.316894557879509,0.18461871135749
246059.519038076,0.000446616021736398,0.328351019485148,0.18254442939975
246577.539078156,-2.91609523921863e-05,0.337904003294458,0.180187850688468
247095.559118236,-0.000529266824021545,0.345496422163637,0.177552747767789
247613.579158317,-0.00105503704443754,0.351087105496061,0.174643591152902
248131.599198397,-0.00160689200595112,0.354662042416214,0.171465505124841
248649.619238477,-0.00218564851971893,0.356195642664708,0.16802444805062
249167.639278557,-0.00279092721066005,0.355691684899796,0.164326972615318
249685.659318637,-0.00342199243010571,0.353163024993861,0.160380332713097
250203.679358717,-0.00407808809747185,0.348623301201172,0.15619246041909
250721.699398798,-0.00475692936138706,0.342116017257545,0.151771843971438
251239.719438878,-0.00545686853216092,0.333676967383434,0.1471276018938
251757.739478958,-0.00617484179276733,0.323365157020741,0.142269367009944
252275.759519038,-0.00690781160305461,0.311245419117511,0.137207276499494
252793.779559118,-0.00765219205920841,0.297388444639611,0.131951890320355
253311.799599198,-0.00840392071567286,0.281884729821948,0.126514247231527
253829.819639279,-0.00915865209082829,0.264816576519208,0.120905560824289
254347.839679359,-0.00991200706305809,0.246295317330462,0.115137594775376
254865.859719439,-0.0106587101229487,0.226416106556719,0.109221987210847
255383.879759519,-0.0113945133474151,0.205303758855863,0.103170944972097
255901.899799599,-0.0121135239063016,0.183068480569167,0.0969963594497343
256419.919839679,-0.0128114719795331,0.159841608884431,0.0907105383777333
256937.93987976,-0.0134830126575513,0.135749179312996,0.0843255156663543
257455.95991984,-0.0141230779549383,0.110927607470328,0.0778533423404301
257973.97995992,-0.0147276299834803,0.085510480413977,0.0713059680608105
258492,-0.0152914499993954,0.0596392981048385,0.0646950579740624


==> figures/tikzPlots/csv-files/Res_Pert_5_Y.csv <==
0,10,10,10
518.02004008016,9.99115529789714,9.44947714077344,9.99286724968103
1036.04008016032,9.77161626846548,6.19327255870659,9.91410338600361
1554.06012024048,9.136911604289,1.41672276288295,9.667144043674
2072.08016032064,8.08001670540597,-2.48695415003105,9.19029094562618
2590.1002004008,6.71449842777189,-4.5523337936605,8.47194732231703
3108.12024048096,5.18478419587987,-4.99194305196465,7.5400232129384
3626.14028056112,3.61888850069899,-4.4213235307744,6.44520852809591
4144.16032064128,2.11312272522605,-3.41395101007607,5.24650266473435
4662.18036072144,0.732217095225455,-2.3583185135319,4.0012638086995
5180.2004008016,-0.485084787664317,-1.46283016320073,2.75964049172954
5698.22044088176,-1.51976165225497,-0.804176701419831,1.56218466574755
6216.24048096192,-2.36704080141721,-0.378992397028487,0.439486701885023
6734.26052104208,-3.03201870193753,-0.145637484470151,-0.587043746855384
7252.28056112224,-3.52638954017148,-0.0496430499950184,-1.50384972103948
7770.30060120241,-3.86592007563927,-0.0403836905932547,-2.3038200055903
8288.32064128257,-4.0686129525937,-0.0775663026592989,-2.98489784513783
8806.34068136273,-4.15335927433499,-0.132877855377782,-3.54890621038231
9324.36072144289,-4.1389541391886,-0.188878337612793,-4.00053024433071
9842.38076152305,-4.04340654778992,-0.236569948464073,-4.34650841912352
10360.4008016032,-3.88349457196892,-0.272450310634717,-4.59491498553889
10878.4208416834,-3.67443999603201,-0.296689119706055,-4.75473181934306
11396.4408817635,-3.42983566750513,-0.310796093260073,-4.8353030270395
11914.4609218437,-3.16146231457583,-0.317094561228632,-4.84615341567262
12432.4809619238,-2.87948023188914,-0.317637760623363,-4.79660700486653
12950.501002004,-2.59233238379075,-0.31412679818026,-4.69570228915411
13468.5210420842,-2.30696650941209,-0.307763514519912,-4.55199460470829
13986.5410821643,-2.02893735613,-0.299315751566359,-4.37347875630063
14504.5611222445,-1.76251368520114,-0.289185918779306,-4.16752675640539
15022.5811623246,-1.51090185907108,-0.277581939382453,-3.94083924686033
15540.6012024048,-1.27632274125938,-0.264559052636393,-3.69944200237357
16058.621242485,-1.0601786068914,-0.250108104160751,-3.44868222750066
16576.6412825651,-0.863221673377507,-0.234232719001159,-3.19324349821368
17094.6613226453,-0.685606204373501,-0.216922500575981,-2.93717658244619
17612.6813627255,-0.527060470617824,-0.198210728800597,-2.6839289628638
18130.7014028056,-0.386964223422075,-0.1781642919394,-2.43638676350601
18648.7214428858,-0.26441222047548,-0.156860176104969,-2.19691727695988
19166.7414829659,-0.158334841222992,-0.134415753136245,-1.96741319175076
19684.7615230461,-0.0675209492945879,-0.110955734535743,-1.74933916844776
20202.7815631263,0.00931623940097549,-0.0866141581877167,-1.5437763266309
20720.8016032064,0.073477281033402,-0.0615426086583746,-1.35146692897196
21238.8216432866,0.12627637719862,-0.0358872140901354,-1.17285649057446
21756.8416833667,0.168985954085824,-0.00980237964475048,-1.00813387572492
22274.8617234469,0.202820298627234,0.0165567339471149,-0.857269264589581
22792.8817635271,0.228937848848131,0.0430364565569947,-0.720048561304834
23310.9018036072,0.248404525852714,0.0694812929848187,-0.596105857104201
23828.9218436874,0.26221573180693,0.0957369815315922,-0.484952051268291
24346.9418837675,0.271257130714716,0.121653614200336,-0.386001486875525
24864.9619238477,0.276341233477871,0.147084508289849,-0.298595432948242
25382.9819639279,0.278190707138179,0.171874175811691,-0.22202230411784
25901.002004008,0.277436632779753,0.195893681117892,-0.155536245563038
26419.0220440882,0.274637242416824,0.218995004533413,-0.0983725279746847
26937.0420841683,0.270271399297525,0.241046841857504,-0.0497612036557096
27455.0621242485,0.264749596333783,0.261931392915391,-0.0089383880735224
27973.0821643287,0.25842047496322,0.281515473986651,0.0248443031914403
28491.1022044088,0.251573790014309,0.299697923616231,0.0523119688377419
29009.122244489,0.244449587090235,0.316372131127578,0.0741603354238761
29527.1422845691,0.237242212403339,0.33143399692433,0.0910509172373303
30045.1623246493,0.230106512365581,0.344812050127506,0.103607604077531
30563.1823647295,0.223162983878877,0.356416647865073,0.112414044704373
31081.2024048096,0.216502505550318,0.366183327682522,0.118012294637717
31599.2224448898,0.210191004922171,0.374064147646554,0.120902135641068
32117.2424849699,0.204272820991741,0.379999237233778,0.121540806354389
32635.2625250501,0.198775192643476,0.383965303721254,0.120344049393505
33153.2825651303,0.193710494133342,0.385934284987031,0.117686682968226
33671.3026052104,0.189079599257319,0.385889200850808,0.113904217951824
34189.3226452906,0.184874068296322,0.383839845138838,0.109294916814514
34707.3426853707,0.181078319012933,0.379784496991176,0.104120940889617
35225.3627254509,0.177671218696373,0.373752023450281,0.0986114936659997
35743.3827655311,0.174627748901751,0.365773505176714,0.092964233278448
36261.4028056112,0.171920654668564,0.355888196596738,0.087347836128377
36779.4228456914,0.169519894902672,0.344158255910509,0.0819047790163026
37297.4428857715,0.167396628396392,0.330639559968774,0.0767524746236222
37815.4629258517,0.165519524284865,0.315414162629875,0.0719870946019915
38333.4829659319,0.163860117364434,0.298561867289756,0.0676841467245709
38851.503006012,0.16238929388982,0.28017755187194,0.0639018454560034
39369.5230460922,0.161079480050269,0.260365341667354,0.0606824186796551
39887.5430861723,0.15990592649064,0.239231329275176,0.058054014312293
40405.5631262525,0.158842774610734,0.216899350557215,0.0560330385741019
40923.5831663327,0.157869892312146,0.193487653506345,0.0546248004418033
41441.6032064128,0.1569647124297,0.169133117923553,0.0538262211647795
41959.623246493,0.156110597327591,0.143967439088452,0.0536260704155444
42477.6432865731,0.155289792849404,0.118134315793193,0.05400717765656
42995.6633266533,0.154488213759441,0.0917781061444571,0.0549469613728945
43513.6833667335,0.15369270940375,0.0650457057418867,0.0564187493943485
44031.7034068136,0.152892196671661,0.0380897564061655,0.0583926936397104
44549.7234468938,0.152077419702265,0.0110603558878591,0.0608364384031764
45067.7434869739,0.15124021196421,-0.0158898675497641,0.0637160152088504
45585.7635270541,0.150374472662146,-0.0426105991803944,0.0669963215247964
46103.7835671343,0.14947431578355,-0.0689458922135259,0.0706418578743354
46621.8036072144,0.148538350294095,-0.0947549973078629,0.0746167738268002
47139.8236472946,0.147560313817197,-0.119878067630709,0.0788860112361689
47657.8436873747,0.146540422228079,-0.144181048454673,0.0834148121410566
48175.8637274549,0.145477658902857,-0.16752784590202,0.0881694417088395
48693.8837675351,0.144371491058403,-0.189766122632535,0.0931173258037861
49211.9038076152,0.143224461877647,-0.21085711879782,0.0982270371298985
49729.9238476954,0.142034847537056,-0.230538522463287,0.103468824903227
50247.9438877756,0.14080558777867,-0.248772903250408,0.108814248213576
50765.9639278557,0.139538644701983,-0.265468215526761,0.114236454471741
51283.9839679359,0.138236270075074,-0.280516019639127,0.119710169100377
51802.004008016,0.136900609316367,-0.29382838058707,0.125211673380181
52320.0240480962,0.135534722541515,-0.305316472142732,0.130718840885431
52838.0440881763,0.134140542621211,-0.3149375025711,0.136210981830276
53356.0641282565,0.132721079749738,-0.322606059843747,0.141668951866901
53874.0841683367,0.131278480870151,-0.328314977984339,0.147074937733259
54392.1042084168,0.129815555276943,-0.332010151394002,0.1524125222348
54910.124248497,0.128334430395277,-0.333673340248224,0.15766650219234
55428.1442885772,0.126837134163133,-0.333301256577542,0.16282285094093
55946.1643286573,0.12532595069865,-0.330883814371985,0.1678687070665
56464.1843687375,0.123802145355454,-0.326454056506774,0.172792123695975
56982.2044088176,0.12226772060303,-0.32002408893796,0.177582230081753
57500.2244488978,0.120723817297522,-0.311637280309981,0.182228939985382
58018.244488978,0.119171528903751,-0.301349079362457,0.186722983544359
58536.2645290581,0.117612082299875,-0.28920679817269,0.191055892332207
59054.2845691383,0.116045932392645,-0.275295920292328,0.195219756265358
59572.3046092184,0.114473899946656,-0.259690490511751,0.199207384476586
60090.3246492986,0.112896438243342,-0.242479203991773,0.203012112117839
60608.3446893788,0.111313690266217,-0.223773911541031,0.206627732484647
61126.3647294589,0.10972607558227,-0.203671917037016,0.210048622328706
61644.3847695391,0.108133574761003,-0.182296069324507,0.213269495260884
62162.4048096192,0.106536207708497,-0.159773429890563,0.216285488086238
62680.4248496994,0.104934036581845,-0.136227523093258,0.219092173102559
63198.4448897796,0.103326892709735,-0.111801881196217,0.221685364580722
63716.4649298597,0.101714737943412,-0.0866351819957808,0.22406128541369
64234.4849699399,0.100097467775818,-0.0608715527106188,0.226216472459368
64752.50501002,0.098474987096175,-0.0346630030943556,0.228147674560201
65270.5250501002,0.0968472457434537,-0.00815797522816729,0.229852038815772
65788.5450901804,0.095214186940856,0.0184894850234917,0.231326935171955
66306.5651302605,0.0935760062314003,0.0451296283979717,0.232569905168431
66824.5851703407,0.0919323376083203,0.0715998424690261,0.233579138773044
67342.6052104208,0.0902838990825749,0.097763076284778,0.234352479742508
67860.625250501,0.0886305253207873,0.123457536687782,0.234888575284289
68378.6452905812,0.0869726915419501,0.148541586182402,0.235186050374762
68896.6653306613,0.0853107758037011,0.172874056720614,0.235243880731694
69414.6853707415,0.0836450765013385,0.196307831976523,0.235061331196377
69932.7054108216,0.0819765376276203,0.218721858462754,0.234637791416169
70450.7254509018,0.0803054762381893,0.239977852525607,0.233973094147133
70968.745490982,0.0786328006240707,0.259956880217714,0.233067211164527
71486.7655310621,0.0769596383342579,0.278554074279412,0.23192037182042
72004.7855711423,0.0752865219796315,0.295649244333911,0.230533199902114
72522.8056112224,0.0736150460518865,0.31115740333673,0.228906420762215
73040.8256513026,0.0719462774591025,0.324987398284328,0.227041147774128
73558.8456913828,0.0702813138194129,0.337052363839905,0.224938772413824
74076.8657314629,0.0686222686534462,0.347299038720089,0.22260085463615
74594.8857715431,0.0669701437231204,0.355655635164498,0.220029396867759
75112.9058116232,0.0653269243475803,0.362078173358783,0.217226587176979
75630.9258517034,0.0636947532254723,0.366536998450132,0.214194922561792
76148.9458917836,0.0620749739931222,0.368993447319609,0.210937275952138
76666.9659318637,0.0604704332717644,0.369445174097886,0.207456736229982
77184.9859719439,0.0588829077535779,0.367882765672116,0.203756789191333
77703.0060120241,0.0573146781679103,0.364312462161147,0.199841214423383
78221.0260521042,0.0557687064311155,0.358762351560556,0.195714136825048
78739.0460921844,0.0542467879400909,0.351252262902473,0.191380009016289
79257.0661322645,0.0527521903888063,0.341832729818924,0.186843678008061
79775.0861723447,0.0512871173568596,0.330551657390358,0.182110291300082
80293.1062124249,0.0498544436469075,0.317471538292695,0.17718538772736
80811.126252505,0.0484568797280659,0.302670109561142,0.17207492863569
81329.1462925852,0.0470971349533299,0.286223005115414,0.166785077468981
81847.1663326653,0.0457777577171537,0.268230353126832,0.161322659060171
82365.1863727455,0.0445016792320011,0.248785741124559,0.155694501044124
82883.2064128256,0.0432710589105427,0.228003283142817,0.149908172722511
83401.2264529058,0.0420886190624586,0.205997261488514,0.143971309611513
83919.246492986,0.0409567795832456,0.182891000278912,0.13789206075085
84437.2665330661,0.0398770211197104,0.158817166972569,0.13167893763996
84955.2865731463,0.0388526504065954,0.133906813064149,0.125340605310074
85473.3066132265,0.0378835256699006,0.108305552192767,0.118886344354292
85991.3266533066,0.0369732648431946,0.0821526898710611,0.112325394358537
86509.3466933868,0.0361214384865672,0.0555994395249454,0.105667560794511
87027.3667334669,0.0353290978498975,0.0287941922089077,0.0989226956721961
87545.3867735471,0.0345965164350958,0.00188871589049564,0.0921009733005336
88063.4068136273,0.0339241377757582,-0.024963544072249,0.0852127773749891
88581.4268537074,0.0333138420281718,-0.0516121488613133,0.0782686709360818
89099.4468937876,0.0327651613189932,-0.0779053400431738,0.071279392099621
89617.4669338677,0.0322771043227782,-0.103690639372381,0.0642557194663772
90135.4869739479,0.031850493509346,-0.12882784324297,0.0572086211036122
90653.5070140281,0.0314817997354643,-0.153164798293137,0.0501489037266876
91171.5270541082,0.0311722670440362,-0.17657114385168,0.0430876637602568
91689.5470941884,0.0309176556757798,-0.198906547764674,0.0360356336817796
92207.5671342685,0.0307183824789084,-0.220047220747184,0.0290038591359027
92725.5871743487,0.0305704151198268,-0.239869956497619,0.0220029299237941
93243.6072144289,0.0304729544271088,-0.258259620022728,0.0150436550719369
93761.627254509,0.0304225007255948,-0.275111849393501,0.00813641330131503
94279.6472945892,0.0304168885784975,-0.290332097778989,0.00129156802568532
94797.6673346693,0.0304535916293856,-0.303829100490513,-0.00548070422174239
95315.6873747495,0.0305295033629026,-0.315529632187462,-0.0121706135100323
95833.7074148297,0.0306422555666895,-0.325357786027212,-0.0187683601855473
96351.7274549098,0.0307887789864959,-0.333265477590754,-0.0252646838403924
96869.74749499,0.0309665122761725,-0.339200067457671,-0.0316503862215119
97387.7675350701,0.0311727135207308,-0.343129548416363,-0.0379166975121221
97905.7875751503,0.0314049473155653,-0.345037906707267,-0.0440551016583325
98423.8076152305,0.0316605723576594,-0.344900727640596,-0.0500573714466179
98941.8276553106,0.0319375763231449,-0.342733774228358,-0.0559156581204234
99459.8476953908,0.0322336052192315,-0.338539254533841,-0.0616223783035543
99977.8677354709,0.0325467850496657,-0.332342991421574,-0.0671703199985248
100495.887775551,0.0328755306675886,-0.324190707850452,-0.0725525764272686
101013.907815631,0.0332179870076822,-0.314114871910549,-0.0777625841478091
101531.927855711,0.0335731638332312,-0.302188338421005,-0.0827940987161518
102049.947895792,0.0339397455729024,-0.28847448769633,-0.0876412058617948
102567.967935872,0.0343167569031562,-0.273048620589576,-0.0922983234651126
103085.987975952,0.0347037558023168,-0.256013424393645,-0.0967601651969569
103604.008016032,0.0350998989292763,-0.237455280843083,-0.101021793331319
104122.028056112,0.0355049908550726,-0.217487269710845,-0.105078560701191
104640.048096192,0.0359188917449622,-0.196229358466977,-0.108926128478433
105158.068136273,0.0363413303382006,-0.173795797696242,-0.112560486882036
105676.088176353,0.0367725805266983,-0.150324330190594,-0.115977896817107
106194.108216433,0.0372127039078368,-0.125948085597486,-0.119174938854577
106712.128256513,0.0376618604241747,-0.100805046809169,-0.12214849213449
107230.148296593,0.0381204871714005,-0.0750450898462699,-0.124895707763933
107748.168336673,0.0385887601188713,-0.0488128902794443,-0.127414053897685
108266.188376754,0.0390670219446082,-0.0222601835545757,-0.129701276932304
108784.208416834,0.0395556429128786,0.00446050431585591,-0.131755400726927
109302.228456914,0.0400547243349262,0.0311958189803135,-0.133574769551951
109820.248496994,0.040564641989094,0.0577942513830388,-0.135157967119568
110338.268537074,0.0410853909572588,0.0841008989459809,-0.136503908045211
110856.288577154,0.0416170908646928,0.109967831758861,-0.137611752643973
111374.308617234,0.0421596131610889,0.135250625465335,-0.138480965906852
111892.328657315,0.0427128293161493,0.159796016058064,-0.13911129216635
112410.348697395,0.0432763337188842,0.183477793145825,-0.13950274633292
112928.368737475,0.0438497517393186,0.206150614152016,-0.139655635125955
113446.388777555,0.0444324746497115,0.227687944237936,-0.139570534077918
113964.408817635,0.0450236808854997,0.247975703032703,-0.13924829827988
114482.428857715,0.0456226340753088,0.266885228078633,-0.138690060209737
115000.448897796,0.0462281351084082,0.284321809837211,-0.137897220544965
115518.468937876,0.0468390619035666,0.300182784573652,-0.136871456613573
116036.488977956,0.0474541688518194,0.314371292779917,-0.135614713010003
116554.509018036,0.0480717548182201,0.326822017200442,-0.134129202833853
117072.529058116,0.0486904356715394,0.337450844092857,-0.132417407124955
117590.549098196,0.0493083657545124,0.346202112153864,-0.130482070063255
118108.569138277,0.0499235829091319,0.353032869482546,-0.128326202546931
118626.589178357,0.0505343505233063,0.357891630246663,-0.125953072572053
119144.609218437,0.0511383012212731,0.360763588336462,-0.123366216575782
119662.629258517,0.0517334332493721,0.361625542383404,-0.120569424433524
120180.649298597,0.0523175023211281,0.360469756934053,-0.117566743126228
120698.669338677,0.0528879781481427,0.357312343838263,-0.114362489182418
121216.689378758,0.0534427662980312,0.352159280728054,-0.11096122349921
121734.709418838,0.0539791934795282,0.345048228393709,-0.107367768332367
122252.729458918,0.0544949762424693,0.336015499646796,-0.103587197366748
122770.749498998,0.0549876074386521,0.325109670121247,-0.0996248311561443
123288.769539078,0.0554546491336286,0.312398346565473,-0.09548627411495
123806.789579158,0.0558936639662114,0.297944617228366,-0.0911773102128633
124324.809619238,0.0563023692785731,0.281837736857226,-0.0867040611514028
124842.829659319,0.0566783373199773,0.2641621282037,-0.0820727928624089
125360.849699399,0.0570194315263615,0.245020248120003,-0.0772900850749885
125878.869739479,0.0573235819782882,0.224519913999065,-0.0723627081387916
126396.889779559,0.0575884739069727,0.202773709866933,-0.0672976553338186
126914.909819639,0.0578128506841096,0.179909108040197,-0.062102175170114
127432.929859719,0.0579940965076266,0.15604905155819,-0.0567836659955019
127950.9498998,0.058131710018219,0.131334049733936,-0.0513497825910483
128468.96993988,0.058223318420194,0.105898957442045,-0.045808325234532
128986.98997996,0.0582684039541352,0.0798901768100973,-0.0401672928306012
129505.01002004,0.0582657393805493,0.0534543607390962,-0.0344348333600611
130023.03006012,0.0582143181999757,0.0267397717304967,-0.0286192686947903
130541.0501002,0.0581141967596932,-9.96022610562277e-05,-0.0227290053277897
131059.070140281,0.0579646037330698,-0.0269127245831405,-0.0167726176964289
131577.090180361,0.0577652590308818,-0.053549638122309,-0.0107587850732804
132095.110220441,0.057516843629634,-0.0798551670590623,-0.0046961980487038
132613.130260521,0.0572188491971738,-0.10568144468554,0.00140623633743788
133131.150300601,0.0568726684011061,-0.130884575841929,0.00753975603028817
133649.170340681,0.0564784647719808,-0.155307354234108,0.0136953724230631
134167.190380762,0.0560372525815749,-0.178822772775928,0.0198641836837764
134685.210420842,0.0555505017688609,-0.201290357323739,0.0260373097259814
135203.230460922,0.0550193098923171,-0.222587369427629,0.0322058331239033
135721.250501002,0.0544447681493466,-0.242589678154217,0.0383607792801298
136239.270541082,0.0538289988869413,-0.261174297914428,0.0444934632701352
136757.290581162,0.0531727720418045,-0.278248728178682,0.0505947825524706
137275.310621242,0.0524789242363635,-0.293705857088382,0.0566564036674367
137793.330661323,0.051748628883861,-0.307424757197062,0.0626694057254412
138311.350701403,0.0509839441532629,-0.319385859325637,0.068625356367678
138829.370741483,0.0501866829410738,-0.32948774861848,0.0745157646342235
139347.390781563,0.0493589157118116,-0.337672611855515,0.0803322051238808
139865.410821643,0.0485023361812898,-0.343896996079947,0.0860665471219241
140383.430861723,0.0476191342963707,-0.348114467461045,0.0917105826905082
140901.450901804,0.0467108745373927,-0.350313861789779,0.0972563588414837
141419.470941884,0.0457794939820835,-0.35047712836144,0.102695991919142
141937.490981964,0.0448268094392853,-0.348598316471626,0.108021767320731
142455.511022044,0.0438542041043676,-0.344700908382288,0.113226103229666
142973.531062124,0.0428636223057382,-0.33879236352632,0.118301577161305
143491.551102204,0.0418562792193784,-0.330916864246369,0.123240911293474
144009.571142285,0.040833660563876,-0.321120147523189,0.128036993960115
144527.591182365,0.0397972552846853,-0.309449645220773,0.132682897547877
145045.611222445,0.0387479637866005,-0.295988313137044,0.137171830680833
145563.631262525,0.0376872491684726,-0.280801992779164,0.141497234865354
146081.651302605,0.0366160725161404,-0.263981693557632,0.145652712069733
146599.671342685,0.0355353016563746,-0.245632469962334,0.149632055403545
147117.691382766,0.0344461340675886,-0.225848929045851,0.153429316106701
147635.711422846,0.0333492123024049,-0.204754544597704,0.15703870515383
148153.731462926,0.0322454255012036,-0.182469893662612,0.160454698751075
148671.751503006,0.031135669051718,-0.159118519798857,0.163672029612638
149189.771543086,0.0300204815676012,-0.134842891704794,0.166685622015759
149707.791583166,0.0289007279805981,-0.109777948885709,0.169490728462723
150225.811623246,0.0277771025938681,-0.0840680927624591,0.172082853291349
150743.831663327,0.0266501751742367,-0.0578641522688063,0.174457742175009
151261.851703407,0.0255207363893448,-0.0313134185735908,0.176611511844364
151779.871743487,0.024389406866002,-0.00456967990037602,0.178540529971526
152297.891783567,0.0232568486991261,0.0222151765807067,0.180241451844845
152815.911823647,0.022123823118621,0.0488865692574957,0.181711359939576
153333.931863727,0.020990953818009,0.0752933623753728,0.182947522927507
153851.951903808,0.0198589827390652,0.101286980426391,0.183947624013743
154369.971943888,0.0187285746041922,0.12671235456594,0.184709711250548
154887.991983968,0.0176005562721841,0.151437023577462,0.185232027089911
155406.012024048,0.0164755698823146,0.175308620465495,0.185513352791936
155924.032064128,0.015354469044724,0.198198164494009,0.185552644184092
156442.052104208,0.0142380802505831,0.219978572194711,0.185349263651453
156960.072144289,0.0131270581254855,0.240515656022692,0.184902972011804
157478.092184369,0.0120225248115714,0.259707754222581,0.184213711333112
157996.112224449,0.0109251537721355,0.277436519192913,0.18328192912669
158514.132264529,0.00983586214187177,0.293600661937177,0.182108322618183
159032.152304609,0.00875588539250492,0.308121091276356,0.180693862011499
159550.172344689,0.0076858251776587,0.320900333428926,0.17904000431116
160068.19238477,0.0066270582408931,0.331876403028578,0.17714836220983
160586.21242485,0.00558066677111272,0.340987836451819,0.175020954565142
161104.23246493,0.00454749304556117,0.348173086318263,0.172660160279722
161622.25250501,0.0035293405191057,0.353406473827777,0.17006853335585
162140.27254509,0.00252700296578257,0.356647160729426,0.167249112674099
162658.29258517,0.00154199834145774,0.357878939211071,0.164205150916068
163176.31262525,0.000576062108890833,0.357101982781773,0.160940216045887
163694.332665331,-0.000369915508143223,0.354309042325917,0.157458280576519
164212.352705411,-0.00129366359218926,0.349526647305411,0.153763524920679
164730.372745491,-0.00219404727938867,0.342775498175433,0.149860547912762
165248.392785571,-0.00306925840800316,0.334093343972246,0.145754219333095
165766.412825651,-0.00391728027922641,0.323534813739007,0.14144975462706
166284.432865731,-0.00473684288161174,0.311150738023228,0.13695268603696
166802.452905812,-0.0055255605867853,0.297019700382529,0.132268923311868
167320.472945892,-0.00628208435046433,0.281214325839377,0.127404632411147
167838.492985972,-0.00700430302329829,0.263827155697664,0.122366401071602
168356.513026052,-0.00769057881115045,0.244956171832561,0.117161095278359
168874.533066132,-0.00833898706126587,0.224704629558836,0.111795895054456
169392.553106212,-0.00894812017881807,0.203192211106877,0.106278429469488
169910.573146293,-0.00951584778366659,0.180533688837368,0.100616430167023
170428.593186373,-0.0100413860682813,0.156863470323323,0.094818236028945
170946.613226453,-0.0105225465548781,0.132309994625957,0.0888921833631777
171464.633266533,-0.0109586982862956,0.107015131998089,0.0828471624426103
171982.653306613,-0.0113484652666012,0.0811212385792898,0.0766921822039932
172500.673346693,-0.0116909871696203,0.0547735260552947,0.0704365512109285
173018.693386774,-0.0119878150886473,0.0281241664652874,0.0640897794427657
173536.713426854,-0.0122372777980792,0.0013219129650759,0.0576615848816297
174054.733466934,-0.0124386769697969,-0.0254803755077434,0.0511620268090317
174572.753507014,-0.0125912419761424,-0.0521284806751283,0.0446013285433111
175090.773547094,-0.0126940501768327,-0.0784761751845468,0.0379898846875006
175608.793587174,-0.0127491649304766,-0.104364332951445,0.0313381530064271
176126.813627255,-0.0127551833631851,-0.129655070024028,0.0246567476132114
176644.833667335,-0.0127156053449054,-0.154194965410336,0.0179562051626428
177162.853707415,-0.0126290437293314,-0.177848789225528,0.0112472832890871
177680.873747495,-0.0124994996335746,-0.200481652181568,0.00454048442225164
178198.893787575,-0.0123260601849388,-0.221954412416438,-0.00215340185687079
178716.913827655,-0.0121126576762025,-0.242158375673876,-0.00882399141771579
179234.933867735,-0.011859858788198,-0.260961236249398,-0.0154606899587339
179752.953907816,-0.011570242236569,-0.278268326841647,-0.0220531973872269
180270.973947896,-0.0112458265493811,-0.293973459627387,-0.0285912982794736
180788.993987976,-0.0108886674998106,-0.307983912891552,-0.0350648922415991
181307.014028056,-0.0105012500343742,-0.320225890566412,-0.0414642042240718
181825.034068136,-0.010085737160325,-0.330607758928931,-0.0477795191046774
182343.054108216,-0.00964437677150578,-0.339097749918612,-0.054001489628797
182861.074148297,-0.00917942361925526,-0.345627076761551,-0.0601209208174452
183379.094188377,-0.00869300895634804,-0.350163585637418,-0.0661289485584448
183897.114228457,-0.00818709250875084,-0.352684026936227,-0.0720169551123285
184415.134268537,-0.00766384085931036,-0.353161331546942,-0.0777766314621285
184933.154308617,-0.00712468824929047,-0.351609492746483,-0.0833999593800322
185451.174348697,-0.0065716138398584,-0.348022686237269,-0.0888792388213549
185969.194388778,-0.0060058843451843,-0.342428006419156,-0.0942070803209643
186487.214428858,-0.00542873601603819,-0.334862215911176,-0.0993764017433569
187005.234468938,-0.00484150385856422,-0.325356240103646,-0.104380473477404
187523.254509018,-0.00424471667937558,-0.313980886596938,-0.109212838924226
188041.274549098,-0.00363934193000307,-0.300791645672996,-0.113867408822749
188559.294589178,-0.00302582470947388,-0.285864757276582,-0.118338396034117
189077.314629259,-0.00240429348109832,-0.26929727243696,-0.122620308314646
189595.334669339,-0.00177515917319868,-0.251171874730826,-0.126708022410142
190113.354709419,-0.00113818642261168,-0.231601945778462,-0.130596676111368
190631.374749499,-0.000493233913948977,-0.210701200516938,-0.134281738256518
191149.394789579,0.000159879076821186,-0.18858310017885,-0.13775900431109
191667.414829659,0.000821752118000215,-0.16538441776264,-0.141024525311538
192185.434869739,0.00149276229511284,-0.141233928030355,-0.144074696089823
192703.45490982,0.0021734747080212,-0.116269706902702,-0.146906196207409
193221.4749499,0.0028645838886155,-0.0906402274310617,-0.149515973086432
193739.49498998,0.0035666221380711,-0.064488284075517,-0.151901305822316
194257.51503006,0.00428023586298696,-0.0379655653631313,-0.154059737481253
194775.53507014,0.00500603501109734,-0.0112242891395926,-0.155989088055069
195293.55511022,0.00574450892956566,0.0155841529600084,-0.157687486669342
195811.575150301,0.00649615932930683,0.0423044886874783,-0.159153322804556
196329.595190381,0.00726135438162415,0.0687843084216745,-0.160385298114614
196847.615230461,0.0080403080636778,0.0948747191585124,-0.161382325788292
197365.635270541,0.0088331467318196,0.120429451973347,-0.162143654965221
197883.655310621,0.00964000721883716,0.145293659787089,-0.162668799297419
198401.675350701,0.0104605000251259,0.169341164971277,-0.162957522309017
198919.695390782,0.0112944979321467,0.192423085562522,-0.163009886557374
199437.715430862,0.0121414320442751,0.214412567002769,-0.162826207769179
199955.735470942,0.0130005469989745,0.235191386908587,-0.162407078030366
200473.755511022,0.0138712080399927,0.254629290284138,-0.161753360725128
200991.775551102,0.0147521198388189,0.272629988943469,-0.16086618204944
201509.795591182,0.0156422190650949,0.289085352527687,-0.159746941659376
202027.815631263,0.0165401705777555,0.303897866582391,-0.158397302193279
202545.835671343,0.0174441253103687,0.316998061806208,-0.156819198766249
203063.855711423,0.0183526566573796,0.328297456005321,-0.155014826915463
203581.875751503,0.019263661395447,0.337739328457903,-0.152986655304295
204099.895791583,0.0201750185337578,0.345274603444647,-0.150737421934255
204617.915831663,0.0210847724058124,0.350848956387984,-0.148270118768674
205135.935871743,0.0219902149371586,0.354444754499802,-0.14558803309208
205653.955911824,0.0228891353620925,0.356033243343775,-0.14269469447177
206171.975951904,0.0237789008313814,0.355605124101124,-0.139593912774628
206689.995991984,0.0246566682988856,0.353171265275684,-0.136289789773737
207208.016032064,0.02551994530177,0.348734200102113,-0.132786645577955
207726.036072144,0.0263656800784278,0.342328173852311,-0.129089141123939
208244.056112224,0.0271911870538208,0.333984851016976,-0.125202156186103
208762.076152305,0.0279935071190218,0.323750012471443,-0.121130857141568
209280.096192385,0.0287698115085321,0.311687324917198,-0.116880723426568
209798.116232465,0.0295171651431977,0.297856580868319,-0.112457394007413
210316.136272545,0.0302329260852212,0.282343883047404,-0.107866928737592
210834.156312625,0.0309141354444113,0.265230389179468,-0.103115483913863
211352.176352705,0.0315582888664316,0.246615798043505,-0.0982096101588339
211870.196392786,0.0321628674669777,0.226605122124113,-0.0931560352320656
212388.216432866,0.0327250751705656,0.205308454754542,-0.0879617349154923
212906.236472946,0.0332434054925588,0.182851008311462,-0.0826339870886394
213424.256513026,0.0337146154084859,0.15935365664856,-0.0771801887623704
213942.276553106,0.0341381216729158,0.134955016755277,-0.0716080730933714
214460.296593186,0.0345109238042714,0.109788381046188,-0.0659254765190029
214978.316633267,0.0348323817333871,0.0839988554568785,-0.0601404954690367
215496.336673347,0.035100941820006,0.0577319710606603,-0.0542613645548653
216014.356713427,0.0353151733928391,0.0311355497304523,-0.0482965085012234
216532.376753507,0.0354751162732244,0.0043625799463174,-0.0422544592915215
217050.396793587,0.0355796479436595,-0.0224359419146151,-0.0361439136256972
217568.416833667,0.0356282297792893,-0.0491096737586713,-0.0299736901577611
218086.436873748,0.03562195230671,-0.0755005613551357,-0.023752586925605
218604.456913828,0.0355589478218686,-0.101469197687055,-0.0174897425059285
219122.476953908,0.0354424253742665,-0.126855681450352,-0.0111939101091213
219640.496993988,0.035270262670727,-0.151517149499498,-0.00487444256982042
220158.517034068,0.0350460533119055,-0.175319676581965,0.00145992251583634
220676.537074148,0.0347685259964707,-0.198114698995274,0.00779978289586392
221194.557114228,0.0344410170694223,-0.219785343680564,0.0141364022648215
221712.577154309,0.0340635339091187,-0.240194572385704,0.0204604981263922
222230.597194389,0.033638725084867,-0.259233125495768,0.0267632953863012
222748.617234469,0.0331677665013147,-0.276787919601713,0.0330357414768034
223266.637274549,0.0326529291582492,-0.292754551300606,0.039269079239318
223784.657314629,0.0320960976778956,-0.30704656117592,0.0454545366529173
224302.677354709,0.0314993962882115,-0.319570497570631,0.0515834430722902
224820.69739479,0.0308649706859733,-0.330268770797728,0.0576473176835769
225338.71743487,0.0301949693979651,-0.339064987159916,0.0636376329241633
225856.73747495,0.0294915205886392,-0.345918392506511,0.069546172952736
226374.75751503,0.028756854452317,-0.350781799409418,0.0753646883887484
226892.77755511,0.0279930763211839,-0.353626486511744,0.0810851695072728
227410.79759519,0.0272021663679171,-0.35444391518308,0.0866997096081015
227928.817635271,0.0263863962170947,-0.353215018805758,0.092200533178827
228446.837675351,0.0255473673798617,-0.349963372867494,0.0975800506205044
228964.857715431,0.024687254438819,-0.344694568543721,0.10283079207269
229482.877755511,0.0238077241467089,-0.337442244336476,0.107945470348397
230000.897795591,0.0229103474073269,-0.328256004616218,0.112916947174286
230518.917835671,0.0219970239338075,-0.317174807991466,0.117738272674137
231036.937875751,0.0210689159557431,-0.304276862322467,0.122402648912235
231554.957915832,0.0201276452456454,-0.289630197538697,0.126903482026509
232072.977955912,0.0191745840995448,-0.27331583452795,0.131234367532912
232590.997995992,0.0182107076452258,-0.255440405308382,0.1353890704806
233109.018036072,0.0172374918196619,-0.236095188700029,0.139361611064762
233627.038076152,0.0162558778654422,-0.215397159154814,0.143146188148667
234145.058116232,0.0152668311637744,-0.193469811268929,0.146737229479105
234663.078156313,0.0142715543387024,-0.170431285837016,0.150129438825453
235181.098196393,0.0132707677305243,-0.146421608135838,0.153317711539223
235699.118236473,0.0122654456356851,-0.121576973304277,0.156297239092353
236217.138276553,0.0112565458752053,-0.0960376574155118,0.159063495073065
236735.158316633,0.0102447400413841,-0.0699546031246713,0.161612177578472
237253.178356713,0.0092309559205366,-0.043474509642985,0.16393933736305
237771.198396794,0.0082160095026181,-0.0167499269406254,0.166041308788425
238289.218436874,0.00720061963253219,0.0100665279900476,0.167914687616365
238807.238476954,0.00618572592348042,0.0368215819778189,0.169556492939563
239325.258517034,0.00517202092511537,0.0633616853216674,0.170963967047211
239843.278557114,0.00416032187678332,0.089539762657265,0.172134711731948
240361.298597194,0.00315142211390068,0.115198230951899,0.173066750642565
240879.318637275,0.00214613026269483,0.140203739023432,0.173758268234143
241397.338677355,0.00114522028811498,0.164403552665307,0.17420799920655
241915.358717435,0.000149515879587831,0.187664668892281,0.174414874046754
242433.378757515,-0.000840111741950514,0.209860426274293,0.174378201298748
242951.398797595,-0.00182298098201416,0.230853190223417,0.174097719803032
243469.418837675,-0.00279805146614405,0.250538094513466,0.17357334446084
243987.438877756,-0.00376460267848322,0.268796261077997,0.172805485979203
244505.458917836,-0.00472181491790637,0.285521216398324,0.171794834453949
245023.478957916,-0.00566852135366852,0.300632304195261,0.170542328023671
245541.498997996,-0.00660414889013843,0.314028991686344,0.169049408875559
246059.519038076,-0.00752751104938516,0.325644086475243,0.167317681586455
246577.539078156,-0.00843756348608034,0.335415237909871,0.165349131623629
247095.559118236,-0.00933362470367723,0.343275633699972,0.16314613475171
247613.579158317,-0.0102140908813151,0.349195735882934,0.160711218450256
248131.599198397,-0.0110782290450306,0.353132456029813,0.158047393918657
248649.619238477,-0.0119248183710455,0.355063610310685,0.155157899617589
249167.639278557,-0.0127522255124687,0.354987953354499,0.152046251235397
249685.659318637,-0.0135597686808051,0.35289359435565,0.148716398349092
250203.679358717,-0.014345477433079,0.348802099100057,0.145172468167001
250721.699398798,-0.0151082749793386,0.342732697224254,0.141418996817587
251239.719438878,-0.0158467493315307,0.334716786264482,0.137460802070341
251757.739478958,-0.016558922678335,0.324807537260793,0.133303005511848
252275.759519038,-0.0172438750845979,0.313051237934997,0.128951079102407
252793.779559118,-0.0178993714986453,0.299522525552397,0.124410810751334
253311.799599198,-0.0185242726482987,0.284292374509344,0.119688292565111
253829.819639279,-0.0191167024889084,0.267448073484537,0.114789966966926
254347.839679359,-0.0196751356646438,0.249086931480116,0.109722605660934
254865.859719439,-0.0201979321514589,0.229307455441118,0.104493236071632
255383.879759519,-0.0206836884192456,0.208228199945572,0.099109358539314
255901.899799599,-0.021130640220134,0.185961053482923,0.0935785646692407
256419.919839679,-0.0215378284008874,0.162637794845305,0.0879090194066758
256937.93987976,-0.0219035380087168,0.138386255380047,0.0821089407340974
257455.95991984,-0.0222268307902602,0.113345082379307,0.0761870201817978
257973.97995992,-0.0225068264310488,0.0876569128597388,0.0701521485937915
258492,-0.022742095761965,0.061464498284407,0.0640134623459105


==> figures/tikzPlots/csv-files/Res_Pert_6_Y.csv <==
0,10,10,10
518.02004008016,10.0088833572075,9.47562628523256,9.99521474162195
1036.04008016032,9.84164635722609,6.2782036547135,9.94146437912694
1554.06012024048,9.28821220037864,1.54611318084424,9.76796332419914
2072.08016032064,8.33106855449581,-2.35729542528036,9.41967181648332
2590.1002004008,7.0713543821488,-4.46262662677843,8.87030024146712
3108.12024048096,5.6421317223521,-4.96061363606633,8.12054004189501
3626.14028056112,4.16288811012492,-4.44548819207148,7.19156173200304
4144.16032064128,2.72470929875839,-3.47803064405396,6.11792161899985
4662.18036072144,1.39000511202907,-2.44299583020641,4.94133515100241
5180.2004008016,0.197304709334276,-1.5508481759279,3.70573896036972
5698.22044088176,-0.833231565275956,-0.883430990286345,2.45367727430361
6216.24048096192,-1.69494545645209,-0.443004782530063,1.22381013502077
6734.26052104208,-2.39081497390223,-0.192579700007811,0.0493052062145243
7252.28056112224,-2.93026127238091,-0.0807561294491998,-1.04285263559201
7770.30060120241,-3.32687416330426,-0.0587849828895616,-2.0321846663805
8288.32064128257,-3.59653704269812,-0.086852928643004,-2.90445661100004
8806.34068136273,-3.75606513301546,-0.136345318492786,-3.65119808624816
9324.36072144289,-3.82224623489495,-0.18918169266205,-4.26905800419413
9842.38076152305,-3.81112153742584,-0.235465081938148,-4.75901959017061
10360.4008016032,-3.73753897525414,-0.271086123039041,-5.12561878899663
10878.4208416834,-3.61488314285119,-0.295475841551792,-5.37616658057813
11396.4408817635,-3.45493449471324,-0.309892496525918,-5.51998683269517
11914.4609218437,-3.26788477764328,-0.316364711749407,-5.56781702037297
12432.4809619238,-3.06234976396196,-0.316878862123718,-5.53116257478827
12950.501002004,-2.84551094401517,-0.31313255437776,-5.42185232315498
13468.5210420842,-2.62321907717193,-0.306350237100833,-5.25163250088244
13986.5410821643,-2.40019403960659,-0.297367339009341,-5.03181192809162
14504.5611222445,-2.18011121661244,-0.286647276770067,-4.77308265182965
15022.5811623246,-1.96582906048056,-0.27444484846397,-4.4852876149767
15540.6012024048,-1.7594774180314,-0.26086117638219,-4.17734989529507
16058.621242485,-1.56258092515192,-0.245915208943656,-3.85719685475958
16576.6412825651,-1.37623960590134,-0.22963025000056,-3.53173557020412
17094.6613226453,-1.20112089761208,-0.212010945420424,-3.20688127215896
17612.6813627255,-1.03762109252636,-0.19309832479585,-2.88758488772783
18130.7014028056,-0.885896046300213,-0.172955882112582,-2.57789675401498
18648.7214428858,-0.745919242589475,-0.151672209765058,-2.28103621373239
19166.7414829659,-0.617509932198321,-0.129351765168615,-1.99946913641781
19684.7615230461,-0.50041246218977,-0.106122583483374,-1.73499309063154
20202.7815631263,-0.39424771066642,-0.0821120807173008,-1.48881619332507
20720.8016032064,-0.298599150979771,-0.0574596825804131,-1.2616405476092
21238.8216432866,-0.2129943051168,-0.032307342145048,-1.05373875914125
21756.8416833667,-0.136911612421176,-0.00679403037195381,-0.865022040827897
22274.8617234469,-0.0698236535836637,0.018935475979059,-0.695112485915268
22792.8817635271,-0.0111514346721705,0.0447426429791139,-0.543392279107454
23310.9018036072,0.0396643262909351,0.0704900654850111,-0.40906861549596
23828.9218436874,0.0832312099106551,0.0960309738541894,-0.291203311809539
24346.9418837675,0.120116392131105,0.121245015632927,-0.188773404391447
24864.9619238477,0.150915210271981,0.145982087160897,-0.100685136816387
25382.9819639279,0.176202277160148,0.170128319897063,-0.0258167486713543
25901.002004008,0.196543250290002,0.193540252724434,0.0369661447338571
26419.0220440882,0.212485042919362,0.216106081393541,0.0887850567311433
26937.0420841683,0.224553485273133,0.237700743750293,0.130736983583985
27455.0621242485,0.233248189409342,0.258202859200904,0.163879976312292
27973.0821643287,0.239043565735318,0.277515544340071,0.18922415370694
28491.1022044088,0.242378550739465,0.295513103109605,0.207724984589873
29009.122244489,0.2436649629905,0.31211763108527,0.220278154600297
29527.1422845691,0.243274858648921,0.327216442040397,0.22771665061674
30045.1623246493,0.24154971463018,0.340732908531748,0.230809307473197
30563.1823647295,0.23879381680111,0.352587987978571,0.230260469925683
31081.2024048096,0.235276452601851,0.362698222772013,0.226710464791735
31599.2224448898,0.231234886626739,0.371018636466784,0.220737902450284
32117.2424849699,0.226871049197495,0.377474540457807,0.212860605990398
32635.2625250501,0.222357965374165,0.382032844565738,0.203539671189993
33153.2825651303,0.217838025078713,0.384653745654225,0.193181404654128
33671.3026052104,0.213427170496327,0.385303896578396,0.18214095804534
34189.3226452906,0.20921606391325,0.383980575867643,0.170726324779048
34707.3426853707,0.205273397991963,0.380663908725161,0.159200569296809
35225.3627254509,0.201647264599464,0.375367490972226,0.147786875784359
35743.3827655311,0.198368364732948,0.368106962106821,0.136670945472546
36261.4028056112,0.195452821571006,0.358903698612538,0.126004747991342
36779.4228456914,0.192902105417107,0.347806632346416,0.115910425717077
37297.4428857715,0.19070928029469,0.334857686064797,0.106482312154752
37815.4629258517,0.18885676731514,0.320122419107815,0.0977912075420645
38333.4829659319,0.187320812229125,0.303675921239461,0.089886474943972
38851.503006012,0.186073623343594,0.285597388160901,0.082798813230843
39369.5230460922,0.185081406088083,0.265987901559708,0.0765433063364877
39887.5430861723,0.184310953525803,0.244949160916407,0.0711208940850351
40405.5631262525,0.18372615923407,0.222597111199367,0.0665212586827822
40923.5831663327,0.183291025524845,0.19905916200055,0.0627244148170605
41441.6032064128,0.182971754086891,0.174465335241211,0.0597023888420579
41959.623246493,0.18273383742519,0.148959839799333,0.0574211900825914
42477.6432865731,0.182546619440306,0.122690168582499,0.0558418010491319
42995.6633266533,0.182381055514092,0.0958101080836813,0.0549217292477073
43513.6833667335,0.182210203601984,0.0684812986868254,0.0546160602656148
44031.7034068136,0.182011177592216,0.0408657468313308,0.0548783139181306
44549.7234468938,0.181762992064185,0.0131307559132195,0.055661430059554
45067.7434869739,0.181447042122154,-0.0145514111437528,0.0569184358523336
45585.7635270541,0.181051255224379,-0.0420266415007448,0.0586028292161711
46103.7835671343,0.180559952438203,-0.0691095647639973,0.0606695551059462
46621.8036072144,0.179964786461974,-0.09563526019657,0.0630749120615121
47139.8236472946,0.179258486260403,-0.121452536532972,0.0657771060480819
47657.8436873747,0.178435602808461,-0.146394398115276,0.0687364392110946
48175.8637274549,0.177493545099517,-0.170317121186287,0.0719154635410468
48693.8837675351,0.176429791865597,-0.193067564854024,0.0752791120464766
49211.9038076152,0.175244991626963,-0.214496365848224,0.0787947271189676
49729.9238476954,0.173939904671635,-0.234497865285873,0.0824320728481122
50247.9438877756,0.172516980736589,-0.252941292167486,0.0861633119650894
50765.9639278557,0.170979476779361,-0.269718395685005,0.0899629505508023
51283.9839679359,0.16933095194268,-0.284734756673185,0.0938077160160656
51802.004008016,0.167576082691967,-0.297900252835456,0.0976765157024005
52320.0240480962,0.165719397297647,-0.309146722572486,0.101550237717124
52838.0440881763,0.163766022885314,-0.318416077209768,0.105411683082058
53356.0641282565,0.161721232599425,-0.325655231374816,0.109245401314097
53874.0841683367,0.159590134415902,-0.330841548363528,0.113037515932088
54392.1042084168,0.157378216719619,-0.333945734521054,0.116775661881272
54910.124248497,0.155090614805907,-0.334964949767028,0.12044875566291
55428.1442885772,0.152732505131005,-0.333910320554119,0.124046914305469
55946.1643286573,0.15030904962063,-0.330789981299743,0.127561336947263
56464.1843687375,0.147825040654261,-0.325649905895481,0.130984099215897
56982.2044088176,0.145285430870678,-0.318522351399838,0.134308161816083
57500.2244488978,0.142694854781934,-0.309464937946641,0.137527156053879
58018.244488978,0.140057875103128,-0.298549979885651,0.140635333848783
58536.2645290581,0.137379062180739,-0.285839169481984,0.143627522147613
59054.2845691383,0.134662724123312,-0.271433141790523,0.146498934648869
59572.3046092184,0.131913301198138,-0.255413015640014,0.149245250775351
60090.3246492986,0.129135077258805,-0.237883606805386,0.151862437968996
60608.3446893788,0.126332356085033,-0.218958294733189,0.154346752415231
61126.3647294589,0.123509492386913,-0.198739505821098,0.156694745531055
61644.3847695391,0.120670794950691,-0.177361675175162,0.158903103484638
62162.4048096192,0.117820689648552,-0.154936457781096,0.160968799401353
62680.4248496994,0.114963614229315,-0.13159984140257,0.162888906798754
63198.4448897796,0.112104101832704,-0.107482102881841,0.164660694551871
63716.4649298597,0.109246727416879,-0.0827142172585734,0.166281609610047
64234.4849699399,0.106396212453847,-0.057438844737098,0.167749174797067
64752.50501002,0.103557231806873,-0.0317868966735491,0.16906118374211
65270.5250501002,0.100734708813909,-0.00590189972198023,0.170215451269367
65788.5450901804,0.0979334144250726,0.0200811395618205,0.171210081333903
66306.5651302605,0.0951583395646424,0.0460218836141217,0.172043248905361
66824.5851703407,0.0924144219029262,0.0717856455608707,0.172713350623976
67342.6052104208,0.0897065588983755,0.0972325138800092,0.173218980382725
67860.625250501,0.0870398867750952,0.122236684639427,0.173558840267722
68378.6452905812,0.0844190037485288,0.146654296868662,0.173731981753668
68896.6653306613,0.0818491861303033,0.170374109095784,0.173737452260555
69414.6853707415,0.0793347261458065,0.19325224522823,0.173574739679932
69932.7054108216,0.0768807339207496,0.215185981793699,0.173243324539425
70450.7254509018,0.074491307409586,0.236044237502659,0.172743088135766
70968.745490982,0.0721709944835298,0.255721809008771,0.172074003914995
71486.7655310621,0.0699239212094485,0.274114714349966,0.171236304303307
72004.7855711423,0.0677536894942477,0.291109496307357,0.170230480676561
72522.8056112224,0.0656644562609897,0.306631718601612,0.169057116059187
73040.8256513026,0.0636589254735453,0.320570662414992,0.167717162752552
73558.8456913828,0.061740733267032,0.332864047300935,0.166211616948553
74076.8657314629,0.0599122278071369,0.343428656423628,0.164541785302606
74594.8857715431,0.0581757933432434,0.352197426367416,0.162709118204384
75112.9058116232,0.0565338208281301,0.359126469359662,0.160715222529276
75630.9258517034,0.0549873287044718,0.364149809314555,0.158561958421851
76148.9458917836,0.0535382495074999,0.367246417851682,0.156251267091125
76666.9659318637,0.0521869594661384,0.36837783705733,0.153785326355427
77184.9859719439,0.0509340122038328,0.36752612621827,0.151166438837666
77703.0060120241,0.0497797514846145,0.364692825648186,0.148397065138857
78221.0260521042,0.0487232755033567,0.359868267627015,0.145479844099404
78739.0460921844,0.047764365469423,0.353077753457,0.142417552147185
79257.0661322645,0.0469014749911768,0.344341946515315,0.139213140384882
79775.0861723447,0.0461330270913804,0.333695706600835,0.13586970695593
80293.1062124249,0.0454571993892258,0.321195602518396,0.132390560492449
80811.126252505,0.0448712714771722,0.306892796178389,0.12877910651334
81329.1462925852,0.0443726070335181,0.290864359935086,0.125039034564693
81847.1663326653,0.0439578299249536,0.273191943088893,0.121174165299381
82365.1863727455,0.0436234269701168,0.253965671953756,0.117188523320865
82883.2064128256,0.0433651566228174,0.233295059352615,0.113086460306248
83401.2264529058,0.0431788851862825,0.211289174577416,0.108872407440431
83919.246492986,0.0430596610042046,0.188073244289534,0.104551194577831
84437.2665330661,0.0430022549380383,0.163780587501282,0.100127856413016
84955.2865731463,0.0430017237327923,0.138548543396362,0.0956076674868126
85473.3066132265,0.043051515132111,0.112527497287094,0.0909963186708789
85991.3266533066,0.043146243686348,0.0858693317480293,0.0862996674788387
86509.3466933868,0.0432793362825349,0.0587328686159282,0.0815239559650532
87027.3667334669,0.0434426428908361,0.0312826957559134,0.0766757334419493
87545.3867735471,0.0436299972242658,0.00368412314184856,0.0717618342985193
88063.4068136273,0.0438355844535347,-0.0238957108334849,0.0667894528269441
88581.4268537074,0.0440519648210274,-0.0512861720882221,0.0617660872085938
89099.4468937876,0.0442738610300699,-0.0783198507142841,0.0566995561819134
89617.4669338677,0.0444920078554209,-0.104831593885195,0.0515979073059866
90135.4869739479,0.0447021824052654,-0.130652261837675,0.0464695400260735
90653.5070140281,0.0448947206427393,-0.155632350062801,0.0413229523870108
91171.5270541082,0.0450649969171765,-0.179608358198967,0.03616699324401
91689.5470941884,0.0452056364781486,-0.202440504739427,0.0310105729669362
92207.5671342685,0.045310978933771,-0.223987727335751,0.0258627800563831
92725.5871743487,0.0453759110532128,-0.244116343630279,0.0207328350383097
93243.6072144289,0.0453946644066859,-0.262711158806228,0.0156298770505838
93761.627254509,0.0453637289026465,-0.27965441950638,0.0105632199957677
94279.6472945892,0.0452789075623601,-0.29485372902241,0.00554196863312295
94797.6673346693,0.0451376440826461,-0.308221095438163,0.000575236448319965
95315.6873747495,0.0449378854172399,-0.319676970386263,-0.00432802697574111
95833.7074148297,0.0446784456962792,-0.329168784464569,-0.00915911693794293
96351.7274549098,0.0443592191635252,-0.336638435635563,-0.0139094839087065
96869.74749499,0.0439809800139832,-0.342056124744694,-0.018570916196948
97387.7675350701,0.0435455769648445,-0.345401491878098,-0.0231354934112077
97905.7875751503,0.0430556633799125,-0.346657293223435,-0.0275956436025089
98423.8076152305,0.0425152744041284,-0.345841421125124,-0.0319442026899651
98941.8276553106,0.041928897251697,-0.342959202576981,-0.0361743737283966
99459.8476953908,0.0413023381937176,-0.338044873809194,-0.040279818805043
99977.8677354709,0.0406421817496581,-0.331144740733763,-0.0442546203030785
100495.887775551,0.0399554476974773,-0.322299273783003,-0.0480933240299638
101013.907815631,0.0392505349831018,-0.311588273522955,-0.0517909150449695
101531.927855711,0.0385356297951266,-0.299072439603477,-0.0553428448414679
102049.947895792,0.0378199408081707,-0.284839566291512,-0.0587450032309502
102567.967935872,0.0371129120628763,-0.268986819627966,-0.0619937068490207
103085.987975952,0.0364238183728373,-0.251601274229685,-0.0650857228842922
103604.008016032,0.035762719135199,-0.232805985763137,-0.0680181767788453
104122.028056112,0.0351387969487412,-0.212700371888192,-0.0707886285174969
104640.048096192,0.0345616478074172,-0.191410483905098,-0.0733949648747752
105158.068136273,0.0340402703748828,-0.169060620378863,-0.0758354226489587
105676.088176353,0.0335830870314348,-0.14577179343245,-0.0781085749161508
106194.108216433,0.0331983578607027,-0.121685916435131,-0.0802132440490076
106712.128256513,0.0328931036871857,-0.096926109317497,-0.0821485784876495
107230.148296593,0.0326741116076002,-0.0716366306564868,-0.0839139227174421
107748.168336673,0.0325468955973366,-0.0459500163699912,-0.0855088854579547
108266.188376754,0.0325164037300571,-0.020006506486806,-0.0869332665878964
108784.208416834,0.032586392253831,0.00605598381613332,-0.0881870555850577
109302.228456914,0.0327597109706559,0.0320984250858173,-0.0892704310091197
109820.248496994,0.0330383106920546,0.0579857126410076,-0.0901837171002442
110338.268537074,0.0334230317637427,0.0835793867125871,-0.0909274054355102
110856.288577154,0.0339138050610508,0.108747719652375,-0.0915021202067818
111374.308617234,0.0345095745476507,0.133357274342659,-0.0919086286903719
111892.328657315,0.035208412959024,0.157278654030799,-0.0921478266721435
112410.348697395,0.036007473935995,0.18039216130998,-0.0922207477916483
112928.368737475,0.0369032343693389,0.20256387501462,-0.0921285392035261
113446.388777555,0.0378912149937734,0.223694595384764,-0.0918725062402623
113964.408817635,0.038966544524633,0.243650346474319,-0.0914540490292773
114482.428857715,0.0401234403426746,0.262343835876203,-0.0908747458194394
115000.448897796,0.0413558653836935,0.279657869806171,-0.0901362754663381
115518.468937876,0.0426571349773415,0.295502585116016,-0.0892404866711355
116036.488977956,0.044020217094628,0.309793726401337,-0.0881893749758832
116554.509018036,0.0454378726405973,0.322434521882555,-0.086985066659335
117072.529058116,0.0469023689632161,0.333371179843768,-0.0856298938774033
117590.549098196,0.0484060774970011,0.342516946139001,-0.0841262959226178
118108.569138277,0.0499409873222514,0.349826584952024,-0.0824769294006867
118626.589178357,0.0514991606393461,0.355248564604216,-0.080684596602941
119144.609218437,0.0530726233216214,0.358735033054783,-0.0787522680130147
119662.629258517,0.0546533389517477,0.36027136051144,-0.0766831257984841
120180.649298597,0.0562334856597563,0.359822016540682,-0.0744804750624189
120698.669338677,0.0578052288457333,0.357387336592167,-0.0721478435455431
121216.689378758,0.0593609676834527,0.352967739529522,-0.0696889075627423
121734.709418838,0.060893233361406,0.346569163637373,-0.0671075060954533
122252.729458918,0.0623948268637447,0.338226501406303,-0.0644076756412497
122770.749498998,0.0638587197048679,0.327965021278036,-0.0615935659187936
123288.769539078,0.0652782096585887,0.315835976880796,-0.0586695143334016
123806.789579158,0.0666468963533656,0.301899206522315,-0.0556399870394853
124324.809619238,0.0679585364689592,0.286218402855006,-0.0525095737255399
124842.829659319,0.0692075056100964,0.268881292054789,-0.0492830113271663
125360.849699399,0.0703881743019777,0.249974581124279,-0.0459651215988984
125878.869739479,0.0714954829904452,0.229601280885083,-0.042560842770305
126396.889779559,0.0725247964381726,0.20787643879001,-0.0390751947231511
126914.909819639,0.0734714853928916,0.184917701979083,-0.0355132714879021
127432.929859719,0.0743318533211931,0.160859282711326,-0.0318802267040448
127950.9498998,0.0751020994033891,0.135838621512823,-0.0281812666233861
128468.96993988,0.0757789764193808,0.110001112599208,-0.0244216349633746
128986.98997996,0.0763599049732746,0.0835017739546534,-0.0206065844115043
129505.01002004,0.0768421637449516,0.0564964767710359,-0.016741407222321
130023.03006012,0.0772238999856632,0.0291487192937476,-0.0128313718419582
130541.0501002,0.0775034986608371,0.00162482572197755,-0.00888174271931141
131059.070140281,0.0776795024135027,-0.025908661157199,-0.00489779239575914
131577.090180361,0.0777513316411088,-0.0532809694654137,-0.000884719144324452
132095.110220441,0.0777179047769392,-0.0803294590018125,0.00315220770041481
132613.130260521,0.0775798681735735,-0.106877141604577,0.00720791693342042
133131.150300601,0.0773370351225729,-0.132766922211246,0.0112772453728951
133649.170340681,0.0769898799088067,-0.157839807134321,0.0153550921016119
134167.190380762,0.0765395578213712,-0.181937020505556,0.0194364702875165
134685.210420842,0.0759869064192574,-0.204916284214929,0.0235163052805604
135203.230460922,0.0753338066699228,-0.226628543250894,0.027589729797251
135721.250501002,0.074581817712658,-0.24694621223461,0.0316517813895433
136239.270541082,0.0737330232155997,-0.265747445573364,0.035697589145509
136757.290581162,0.0727897400591878,-0.282922133190225,0.0397223317483356
137275.310621242,0.0717544182487951,-0.298365857377272,0.0437211495070968
137793.330661323,0.0706298146013405,-0.311989487152837,0.0476892829411077
138311.350701403,0.0694188056865015,-0.3237196471714,0.0516219379764541
138829.370741483,0.0681244821155506,-0.33348561539012,0.0555143412178638
139347.390781563,0.0667500008949094,-0.341247691883785,0.0593617650389883
139865.410821643,0.0652987780250352,-0.346958000755722,0.0631594189013678
140383.430861723,0.0637742125453244,-0.350597338811884,0.0669025488585298
140901.450901804,0.06217986259189,-0.352157288929569,0.0705863829582196
141419.470941884,0.0605194474021597,-0.351630801126327,0.0742061402431941
141937.490981964,0.0587965300276208,-0.349046628177676,0.0777570460144384
142455.511022044,0.0570150312832261,-0.344420508235007,0.0812342982108719
142973.531062124,0.0551786947682619,-0.337796454390598,0.0846330987105558
143491.551102204,0.0532913594119696,-0.329230600649294,0.0879486384235154
144009.571142285,0.0513570749156387,-0.318772270428088,0.0911761109959696
144527.591182365,0.0493795874436271,-0.306509524065619,0.0943107087282244
145045.611222445,0.0473630687246467,-0.292511232033789,0.0973476463485968
145563.631262525,0.0453114605993965,-0.276872399279034,0.100282153953234
146081.651302605,0.0432287857720846,-0.259696574824792,0.103109493260923
146599.671342685,0.0411193194201623,-0.241077320425334,0.105824988478459
147117.691382766,0.0389869958279505,-0.221142427199868,0.1084239937174
147635.711422846,0.036836251796417,-0.199996345645379,0.110901975920384
148153.731462926,0.0346712347970149,-0.177769535896847,0.113254464069457
148671.751503006,0.032496305480812,-0.154588785365228,0.115477107146289
149189.771543086,0.0303159797564359,-0.130579391028405,0.117565700452123
149707.791583166,0.0281345552263692,-0.105883977387526,0.119516136494837
150225.811623246,0.0259568134436072,-0.0806287820524167,0.121324545957934
150743.831663327,0.0237871960519902,-0.0549584269613525,0.122987164552589
151261.851703407,0.0216305290568235,-0.0290063077244336,0.124500497652299
151779.871743487,0.0194915305554585,-0.0029134932729788,0.125861238291468
152297.891783567,0.0173749976041142,0.0231847651338005,0.127066285706617
152815.911823647,0.0152859390642153,0.0491452080651765,0.128112920389939
153333.931863727,0.0132291415238188,0.0748392211701009,0.128998520648137
153851.951903808,0.0112095128876121,0.100124331634909,0.129720854822597
154369.971943888,0.00923199281333449,0.12487927079639,0.130277917975211
154887.991983968,0.00730142416613406,0.148959222331436,0.130668133292232
155406.012024048,0.00542267333079871,0.172257997192295,0.13089002797702
155924.032064128,0.00360038119763372,0.19463290221611,0.130942659905198
156442.052104208,0.00183928457648061,0.215984060852747,0.130825200756546
156960.072144289,0.000143714666516869,0.236182973060348,0.130537311851842
157478.092184369,-0.00148194639539816,0.255129064919753,0.13007882997271
157996.112224449,-0.00303360227878793,0.272721249400936,0.129449951298914
158514.132264529,-0.00450758123521581,0.288850651430718,0.128651214333817
159032.152304609,-0.00590000098752327,0.303447167476879,0.127683309306155
159550.172344689,-0.00720799264237304,0.3164048658915,0.126547391876407
160068.19238477,-0.00842824983267384,0.327666299713942,0.125244694971909
160586.21242485,-0.00955842958756132,0.337153951476322,0.123776839064772
161104.23246493,-0.0105963613717922,0.344806107535821,0.122145629475588
161622.25250501,-0.0115399456601139,0.350584907223279,0.120353048459761
162140.27254509,-0.0123883135530119,0.354431167272383,0.118401401292796
162658.29258517,-0.0131400002037202,0.356329509299651,0.116293047936055
163176.31262525,-0.0137948858398284,0.356249267314797,0.114030639963261
163694.332665331,-0.0143529199940751,0.354178372368021,0.1116169447517
164212.352705411,-0.0148142146562178,0.350126128318479,0.10905487635996
164730.372745491,-0.0151802105639163,0.344090465281217,0.106347546640737
165248.392785571,-0.0154517688807593,0.336103470459434,0.103498148670688
165766.412825651,-0.0156310377471973,0.326194363877812,0.10051005579574
166284.432865731,-0.0157203534468648,0.314405062621632,0.097386758039955
166802.452905812,-0.0157221664877249,0.300799749306369,0.094131895795687
167320.472945892,-0.0156400843964136,0.285437670770928,0.0907492322451086
167838.492985972,-0.015477438740358,0.268402585473607,0.0872427041693847
168356.513026052,-0.0152384298556258,0.249784048832412,0.0836163857514618
168874.533066132,-0.0149275062646633,0.229678987986069,0.0798745001928968
169392.553106212,-0.0145494789141699,0.208203366959305,0.0760215153519365
169910.573146293,-0.0141095696156983,0.185473116704961,0.0720619942718148
170428.593186373,-0.0136133148912741,0.161618885752616,0.0680007890788061
170946.613226453,-0.0130666892302436,0.13677973834439,0.063842947239973
171464.633266533,-0.0124755734611505,0.111097906757165,0.059593709123773
171982.653306613,-0.0118467536020225,0.0847277029443694,0.0552586573666247
172500.673346693,-0.0111866903952084,0.0578248624500511,0.0508435333378168
173018.693386774,-0.0105034868533061,0.0305518012791498,0.0463543827307133
173536.713426854,-0.00980492521923577,0.00307392014287869,0.0417974930772698
174054.733466934,-0.00909674439002741,-0.0244411903437093,0.0371795152715575
174572.753507014,-0.00838459022344501,-0.0518264903162112,0.0325073739867036
175090.773547094,-0.00767609030134242,-0.0789098483781734,0.0277883402855821
175608.793587174,-0.00697768537121987,-0.105528490416005,0.0230298988419344
176126.813627255,-0.00629648150540666,-0.131511182945825,0.0182398392769915
176644.833667335,-0.00563953275284847,-0.156705410570008,0.0134261584197912
177162.853707415,-0.00501292469734952,-0.1809481995401,0.00859710919903087
177680.873747495,-0.00442350049766272,-0.204096731922247,0.00376110335215109
178198.893787575,-0.00387634561387762,-0.226005845874942,-0.00107323573669176
178716.913827655,-0.00337721248436139,-0.246540350942198,-0.00589719137289076
179234.933867735,-0.00293066251172916,-0.265580634249598,-0.0107019357221608
179752.953907816,-0.00254070210480833,-0.283004915476772,-0.0154785746009662
180270.973947896,-0.00221091896910637,-0.298721061585862,-0.0202182503344532
180788.993987976,-0.00194366453928091,-0.312629448637586,-0.0249120778609613
181307.014028056,-0.00174084910044532,-0.32465479875306,-0.0295513121078531
181825.034068136,-0.0016032540349279,-0.334733370006034,-0.0341272982253472
182343.054108216,-0.00153092295987567,-0.342804153859538,-0.0386315798169757
182861.074148297,-0.00152271307214629,-0.348839192133982,-0.0430559010914539
183379.094188377,-0.00157678316928845,-0.352801805592709,-0.0473922744636628
183897.114228457,-0.00169009863800347,-0.35468287509342,-0.0516330179148217
184415.134268537,-0.00185867697006815,-0.354487129029123,-0.0557707629412865
184933.154308617,-0.00207787157224087,-0.352216363763004,-0.0597985168618078
185451.174348697,-0.00234161077637307,-0.34791010615513,-0.063709655543037
185969.194388778,-0.00264358993937285,-0.341595254676096,-0.0674979790567493
186487.214428858,-0.00297635175082948,-0.333322997792859,-0.0711577010690888
187005.234468938,-0.00333175420063273,-0.323161298850319,-0.0746834527376585
187523.254509018,-0.00370150723567939,-0.311166291388912,-0.0780703388867895
188041.274549098,-0.00407618561560026,-0.297434121844004,-0.0813138452682523
188559.294589178,-0.00444670352159622,-0.282042322845362,-0.0844099410387567
189077.314629259,-0.00480335308949756,-0.265090640548835,-0.0873549897298658
189595.334669339,-0.0051363665147095,-0.246690599922619,-0.0901457527415279
190113.354709419,-0.00543637054647125,-0.226940252170584,-0.0927794349793013
190631.374749499,-0.00569363354199299,-0.205972010792765,-0.0952535440435914
191149.394789579,-0.00589930983649636,-0.183895480422333,-0.0975660186765758
191667.414829659,-0.00604457590695689,-0.160843531129766,-0.0997150802864624
192185.434869739,-0.00612134380247087,-0.13694668332137,-0.101699278297944
192703.45490982,-0.00612220549080292,-0.112332670399028,-0.103517475799875
193221.4749499,-0.0060403329180504,-0.0871450528535163,-0.105168751998613
193739.49498998,-0.00586993575238829,-0.06151274603278,-0.106652500551984
194257.51503006,-0.00560593367455553,-0.0355798080642459,-0.107968279562376
194775.53507014,-0.00524419572786191,-0.00948073400165795,-0.109115902931893
195293.55511022,-0.00478166636610084,0.0166434954910956,-0.110095350005573
195811.575150301,-0.00421614208862821,0.0426580585481401,-0.110906783533763
196329.595190381,-0.00354633916579155,0.0684220962289354,-0.111550535621456
196847.615230461,-0.00277220176110302,0.0938088621476818,-0.112027078994377
197365.635270541,-0.00189419393643955,0.11867330456143,-0.112337039005815
197883.655310621,-0.000914235047606815,0.142901834146693,-0.112481174786028
198401.675350701,0.000165495274489285,0.166351285862399,-0.112460369344956
198919.695390782,0.0013414822184223,0.188912677090057,-0.112275647275555
199437.715430862,0.00260986408278929,0.210458364060402,-0.111928145240608
199955.735470942,0.00396588214798447,0.230874731468117,-0.111419132364871
200473.755511022,0.00540412092740136,0.250060714754115,-0.110750016853295
200991.775551102,0.00691891002227039,0.267895909121983,-0.109922305043457
201509.795591182,0.00850358939972252,0.284304322933939,-0.10893769206257
202027.815631263,0.0101516781375997,0.299172889074167,-0.107797947210445
202545.835671343,0.0118558157892846,0.312432346153203,-0.106505044136221
203063.855711423,0.0136086943237369,0.324000191314404,-0.105061069609629
203581.875751503,0.0154027034723564,0.333801008037775,-0.103468266727986
204099.895791583,0.0172298841752865,0.341789548785829,-0.101729080545064
204617.915831663,0.019082519014214,0.347894433761554,-0.0998460506095606
205135.935871743,0.0209524486581258,0.352088696687451,-0.0978219672244968
205653.955911824,0.0228317909095877,0.354331164215165,-0.0956597347099117
206171.975951904,0.0247125598714892,0.354595926309913,-0.0933624534235911
206689.995991984,0.0265868377825285,0.352881272120391,-0.0909334367995779
207208.016032064,0.0284468769406009,0.349171354290461,-0.0883761048293786
207726.036072144,0.0302850402868584,0.343485328106298,-0.0856941395636484
208244.056112224,0.0320938883685852,0.335839711583906,-0.0828913494283007
208762.076152305,0.0338661124476309,0.3262621351249,-0.079971724841676
209280.096192385,0.0355948179559758,0.314804323539546,-0.0769394686847961
209798.116232465,0.0372730968686374,0.301511567990611,-0.0737988740403921
210316.136272545,0.0388946013966106,0.28645469377821,-0.070554461958498
210834.156312625,0.0404531630000507,0.269710716734016,-0.0672108637568327
211352.176352705,0.0419427484707721,0.251363579337633,-0.0637728467038807
211870.196392786,0.0433582120714856,0.231517780712261,-0.0602453449194121
212388.216432866,0.0446940363988952,0.210277686344108,-0.0566333591967937
212906.236472946,0.0459456388219129,0.187763346016406,-0.0529420328404048
213424.256513026,0.0471087413224595,0.164104319604167,-0.0491765850575559
213942.276553106,0.0481789577676192,0.139433638898957,-0.0453423128322322
214460.296593186,0.0491532158229011,0.1138981831907,-0.0414445807594453
214978.316633267,0.0500279752263627,0.0876470676097589,-0.0374888025287254
215496.336673347,0.0508004787582409,0.0608362867645876,-0.0334804338373027
216014.356713427,0.0514686910640784,0.0336286598447893,-0.0294249363553143
216532.376753507,0.0520303947022074,0.00618760782297871,-0.0253278073208965
217050.396793587,0.0524841258937832,-0.021319645305851,-0.0211945346302666
217568.416833667,0.0528293316257678,-0.0487218576424618,-0.0170305501129543
218086.436873748,0.0530640230586326,-0.0758570344798348,-0.0128414114569589
218604.456913828,0.0531895886454523,-0.102550115688335,-0.0086324029728602
219122.476953908,0.0532050805303853,-0.128637126579466,-0.00440900114933092
219640.496993988,0.0531113802506455,-0.153960838149909,-0.000176506282584496
220158.517034068,0.052909376187164,-0.178362461798213,0.00405979855410633
220676.537074148,0.0525998645845283,-0.201691509681638,0.00829460104900125
221194.557114228,0.052185078525851,-0.223807575931881,0.0125228298828126
221712.577154309,0.0516663127299198,-0.24456402285976,0.0167392467432549
222230.597194389,0.0510461127717009,-0.263850788931091,0.0209388578305949
222748.617234469,0.0503266839943219,-0.281544365036573,0.0251165878453497
223266.637274549,0.0495107296001759,-0.297539423404126,0.0292674556149891
223784.657314629,0.048601230378758,-0.311747786750236,0.0333865704493862
224302.677354709,0.0476011841677383,-0.324080354179709,0.0374689811501395
224820.69739479,0.0465139324573205,-0.334476990241433,0.0415098856013253
225338.71743487,0.0453428636321793,-0.342879519339174,0.0455044301883919
225856.73747495,0.0440915678275248,-0.349242362698799,0.049447816911108
226374.75751503,0.0427636582770238,-0.353546488625072,0.0533352804512775
226892.77755511,0.041362981554479,-0.355764928528349,0.0571620235462761
227410.79759519,0.0398932934221627,-0.355904025936055,0.0609233175533506
227928.817635271,0.0383585211450838,-0.353973804244354,0.0646144090813907
228446.837675351,0.0367626667244063,-0.349990016150424,0.0682305590365073
228964.857715431,0.0351095499818484,-0.344002548130708,0.0717670485841842
229482.877755511,0.0334033638226028,-0.33604399058062,0.0752191413828244
230000.897795591,0.0316479896147405,-0.326181469925866,0.0785821286542975
230518.917835671,0.0298474943127967,-0.314484030606272,0.0818513029005985
231036.937875751,0.028006048396193,-0.301020849822048,0.0850219774077561
231554.957915832,0.0261274974835456,-0.285895197862275,0.0880894851710019
232072.977955912,0.0242161876123786,-0.26918734740021,0.0910491982164482
232590.997995992,0.0222760595292807,-0.251010563741436,0.0938965226532721
233109.018036072,0.0203113127418942,-0.231473548310061,0.096626923075249
233627.038076152,0.01832624507683,-0.210685783527365,0.0992359397957835
234145.058116232,0.0163248604905138,-0.188781230323743,0.101719171587018
234663.078156313,0.0143117352230253,-0.165871922165313,0.104072354446537
235181.098196393,0.0122909763219922,-0.14209847388749,0.106291297966309
235699.118236473,0.0102671571332258,-0.117587339552643,0.108371979427452
236217.138276553,0.00824475598469466,-0.0924746937597457,0.110310518782532
236735.158316633,0.00622822574491208,-0.0669000729892185,0.112103183684891
237253.178356713,0.00422241787511241,-0.0409970158028994,0.113746493287376
237771.198396794,0.00223177496212356,-0.0149079375558981,0.11523708117696
238289.218436874,0.00026135645921528,0.0112316284143698,0.116571924418123
238807.238476954,-0.0016842723130962,0.0372837007907906,0.117748106885405
239325.258517034,-0.00359986313182051,0.0631071262841094,0.118763175967606
239843.278557114,-0.00548092335458085,0.0885756892233324,0.119614663941007
240361.298597194,-0.00732227983745081,0.113546818930738,0.12030066968794
240879.318637275,-0.00911913168522498,0.137898238932557,0.120819407060881
241397.338677355,-0.0108665695885599,0.161498213697919,0.121169498775233
241915.358717435,-0.0125598394760243,0.184222649887344,0.12134982297827
242433.378757515,-0.0141941981829487,0.2059597076355,0.121359558622455
242951.398797595,-0.0157651737642453,0.226578194386782,0.121198308275892
243469.418837675,-0.0172682146683443,0.245989437568744,0.120865801415941
243987.438877756,-0.0186992982016656,0.2640667440512,0.120362295493641
244505.458917836,-0.0200542727942393,0.280728148953747,0.119688155374957
245023.478957916,-0.0213295316061268,0.295872742962546,0.118844176502902
245541.498997996,-0.0225216930660359,0.309411935622834,0.117831392941019
246059.519038076,-0.023627450592324,0.321280896919181,0.116651053689256
246577.539078156,-0.0246444355574502,0.331389051628854,0.115304809224508
247095.559118236,-0.0255698583943601,0.339694254163806,0.113794370541748
247613.579158317,-0.0264021226490364,0.346128590644815,0.112121844921032
248131.599198397,-0.0271395913429035,0.350650879949391,0.110289455336198
248649.619238477,-0.0277809983334012,0.353233808365435,0.108299624109981
249167.639278557,-0.0283261646442342,0.35383799343008,0.106155037505161
249685.659318637,-0.0287743826006595,0.352464175973751,0.103858428058663
250203.679358717,-0.02912642015321,0.349098000516981,0.101412809787988
250721.699398798,-0.029382959317525,0.343747968643852,0.098821278450905
251239.719438878,-0.0295450553626534,0.336439032979621,0.0960870454078618
251757.739478958,-0.0296149580910214,0.327190050428117,0.0932135031970313
252275.759519038,-0.0295943905389229,0.31605149250279,0.0902041304867698
252793.779559118,-0.0294864227252255,0.303070942453738,0.0870625709583464
253311.799599198,-0.029294170040948,0.288310884494095,0.083792577504909
253829.819639279,-0.0290210313240162,0.271852505698345,0.0803980560829768
254347.839679359,-0.0286713709052246,0.253774991912988,0.0768830230044789
254865.859719439,-0.0282493808901275,0.234179761015902,0.073251686899305
255383.879759519,-0.027760054618176,0.213173290871371,0.069508384764226
255901.899799599,-0.0272085532973052,0.19087015131365,0.0656576234507751
256419.919839679,-0.0266004861023749,0.167401010310846,0.0617041581656892
256937.93987976,-0.0259416698907253,0.142897055884289,0.0576528546778659
257455.95991984,-0.0252383230918735,0.117502276105987,0.0535088825470251
257973.97995992,-0.0244969655089638,0.0913672453084155,0.0492776135270455
258492,-0.0237239704874734,0.0646452777858976,0.0449646388060211


==> figures/tikzPlots/csv-files/Res_Pert_7_Y.csv <==
0,10,10,10
518.02004008016,9.98421989735449,9.6138974085446,9.99281344941181
1036.04008016032,9.74423896399074,7.05492765222736,9.91367525359736
1554.06012024048,9.07772740676318,2.60004447126165,9.6657383794462
2072.08016032064,7.98156140196928,-1.84800500077317,9.18713852183129
2590.1002004008,6.57387496675342,-4.82915118486019,8.46629198457601
3108.12024048096,5.00342424031922,-5.93257105615658,7.53127962499083
3626.14028056112,3.40177522461264,-5.52868223769747,6.43310197433384
4144.16032064128,1.8677697422346,-4.28948989214898,5.23112073002484
4662.18036072144,0.467733493223118,-2.83140280452124,3.98310375469456
5180.2004008016,-0.758901372472552,-1.55606422252425,2.73960632188816
5698.22044088176,-1.79312840792443,-0.637579054915564,1.54149238696185
6216.24048096192,-2.63070993228198,-0.0881665703543459,0.419599170886563
6734.26052104208,-3.27770406612188,0.165825990820992,-0.604482135750897
7252.28056112224,-3.74701224688943,0.223427964042632,-1.51711989009744
7770.30060120241,-4.05577726677109,0.173479673942985,-2.31119944612668
8288.32064128257,-4.22344058129944,0.0803717317459529,-2.98474960359524
8806.34068136273,-4.2703167089553,-0.016715818703695,-3.53973606643197
9324.36072144289,-4.21654903956003,-0.0984829444699218,-3.98103504373089
9842.38076152305,-4.08138945890124,-0.15861798956915,-4.31560031324416
10360.4008016032,-3.88270656342597,-0.198033766752075,-4.55178821734138
10878.4208416834,-3.63667891863769,-0.220723065506655,-4.69881673466144
11396.4408817635,-3.35764314624537,-0.23128985132846,-4.76633587452168
11914.4609218437,-3.05802863947263,-0.233840428205639,-4.76410527686739
12432.4809619238,-2.74838934070325,-0.231483220052026,-4.70173190072173
12950.501002004,-2.4374873380421,-0.226315768260984,-4.58847704254408
13468.5210420842,-2.13241580061816,-0.219601264305558,-4.43311327125349
13986.5410821643,-1.83875399295917,-0.211997551390438,-4.24382339696496
14504.5611222445,-1.56070334421461,-0.203749787273982,-4.02813713245184
15022.5811623246,-1.30129479004746,-0.194882842433135,-3.79288672982021
15540.6012024048,-1.06251821595267,-0.185313834013397,-3.54419737333169
16058.621242485,-0.845494552437605,-0.174918884836578,-3.2874871347919
16576.6412825651,-0.650625308731821,-0.1635990774307,-3.02748414420635
17094.6613226453,-0.47772450855034,-0.15129218802746,-2.7682547310231
17612.6813627255,-0.326146230922491,-0.137979836666116,-2.51323908745409
18130.7014028056,-0.194894832897367,-0.123688577038694,-2.26529317407009
18648.7214428858,-0.0827120583160378,-0.108472152753247,-2.02673436551949
19166.7414829659,0.0118329954696932,-0.0924094049375599,-1.79938865133565
19684.7615230461,0.0902770246359925,-0.0755960422979807,-1.58463903608736
20202.7815631263,0.154204698951864,-0.0581371351681949,-1.38347344951447
20720.8016032064,0.205200876205623,-0.0401437878050666,-1.1965315018538
21238.8216432866,0.24481572794092,-0.0217290045383922,-1.02414931435186
21756.8416833667,0.274534895905898,-0.0030064953643984,-0.866402075608321
22274.8617234469,0.295757455060761,0.0159093390995118,-0.723143884841084
22792.8817635271,0.309782690981936,0.034904705564134,-0.594044660625517
23310.9018036072,0.317799923031253,0.053866236577644,-0.478624020181143
23828.9218436874,0.320883072512104,0.0726833145574213,-0.376282013983843
24346.9418837675,0.319993458036788,0.0912434766614583,-0.286326742235362
24864.9619238477,0.315975921059833,0.109437907342395,-0.207999110935924
25382.9819639279,0.30956743128835,0.127162769888077,-0.14049446904172
25901.002004008,0.301402015284456,0.144313273231283,-0.0829814985435152
26419.0220440882,0.292017364213772,0.160788971616714,-0.0346185430297012
26937.0420841683,0.281863046809928,0.176492874246809,0.0054325526136819
27455.0621242485,0.271308763917453,0.191334014895725,0.0379948466685711
27973.0821643287,0.260653174706648,0.205228567093013,0.0638668350360474
28491.1022044088,0.250132259533332,0.218094184030572,0.0838148341153442
29009.122244489,0.239927256690868,0.2298553263805,0.098567064500664
29527.1422845691,0.230172468668265,0.240444146445259,0.108809258877594
30045.1623246493,0.220962470222446,0.249800838978115,0.115181612759325
30563.1823647295,0.212358652584648,0.257873222369775,0.11827689060035
31081.2024048096,0.204395117737007,0.264613334038735,0.1186395199304
31599.2224448898,0.197084032799601,0.269981723270141,0.116765581938125
32117.2424849699,0.190420299157015,0.273948860988022,0.113103512122092
32635.2625250501,0.184385554969139,0.276494272305153,0.108055383426338
33153.2825651303,0.178951593764904,0.277604296529803,0.101978635218495
33671.3026052104,0.174083299220486,0.277271558744297,0.0951881924922527
34189.3226452906,0.169741068829075,0.275497862290254,0.0879588928270431
34707.3426853707,0.165882721367187,0.272295154493697,0.0805281041977836
35225.3627254509,0.162465015403669,0.267684247838339,0.0730984018352144
35743.3827655311,0.159444969945938,0.261690735789183,0.0658403268352513
36261.4028056112,0.156780737737845,0.254347848731077,0.0588951849336246
36779.4228456914,0.15443222241989,0.245697725496064,0.0523778097954778
37297.4428857715,0.152361459433469,0.235791059464196,0.0463792425475772
37815.4629258517,0.15053302827956,0.224684972162433,0.0409692541501979
38333.4829659319,0.148914316808417,0.212440482188897,0.0361987812806925
38851.503006012,0.147475348354497,0.199126118384125,0.032102287583918
39369.5230460922,0.146188755409358,0.184817662027275,0.02869990548946
39887.5430861723,0.145029771723391,0.169596133521123,0.0259994141572772
40405.5631262525,0.14397620581202,0.153546020038646,0.0239980641286625
40923.5831663327,0.143008251710674,0.136756196229054,0.0226842665324262
41441.6032064128,0.1421082002837,0.119319985661587,0.0220391283940824
41959.623246493,0.141260237711814,0.101335157815926,0.0220378174065608
42477.6432865731,0.14045057572951,0.082901679414417,0.0226507476046564
42995.6633266533,0.139667121303542,0.0641209614563419,0.0238446854969226
43513.6833667335,0.138899278343104,0.0450972705322884,0.025583698300792
44031.7034068136,0.138137881964662,0.0259360435104,0.0278299824008242
44549.7234468938,0.137375086059549,0.00674347502400011,0.0305445862056739
45067.7434869739,0.136604244205309,-0.0123752721876722,0.0336880097552917
45585.7635270541,0.135819686696823,-0.0313121875729173,0.0372207375974842
46103.7835671343,0.135016828523957,-0.0499637254463056,0.0411036590767333
46621.8036072144,0.134191958989648,-0.0682258951768854,0.0452984323226252
47139.8236472946,0.133342172931917,-0.0859979097153935,0.0497677737620284
47657.8436873747,0.132465290334365,-0.10318106152965,0.0544756927890898
48175.8637274549,0.131559802496107,-0.119676976107264,0.059387662888564
48693.8837675351,0.13062481406859,-0.135394706697983,0.0644707450484534
49211.9038076152,0.129659961308803,-0.150246695261162,0.0696936830584672
49729.9238476954,0.128665360642975,-0.164149169726918,0.0750269540859591
50247.9438877756,0.127641554066669,-0.177024171193091,0.0804427926333752
50765.9639278557,0.126589433967313,-0.188797407269378,0.0859151915439652
51283.9839679359,0.125510208036124,-0.199400247632919,0.0914198765971868
51802.004008016,0.124405371459289,-0.208774679401875,0.0969342692246963
52320.0240480962,0.12327662122743,-0.216867276337851,0.102437439150747
52838.0440881763,0.122125801941872,-0.223629951562884,0.107910032925736
53356.0641282565,0.120954888306672,-0.229021391869401,0.11333421949163
53874.0841683367,0.119765943809126,-0.233010480059222,0.118693593836482
54392.1042084168,0.118561130252364,-0.235576185550407,0.123973119765556
54910.124248497,0.117342535506873,-0.236701320457904,0.129159035944476
55428.1442885772,0.11611216978991,-0.236373674673951,0.134238771008999
55946.1643286573,0.114872184335876,-0.234599687032522,0.139200892167486
56464.1843687375,0.113624515841636,-0.231388036924526,0.144034996697897
56982.2044088176,0.112370866301093,-0.226750604228073,0.148731625680041
57500.2244488978,0.111113084695625,-0.220718889620882,0.153282250708482
58018.244488978,0.109852769000114,-0.213324362019165,0.157679158868916
58536.2645290581,0.108591133907951,-0.204608548935238,0.161915353930033
59054.2845691383,0.107329470434663,-0.194621744838215,0.165984580685814
59572.3046092184,0.106068795046042,-0.183422018158126,0.169881209080655
60090.3246492986,0.104809984391417,-0.171070405479171,0.17360021360783
60608.3446893788,0.103553536638807,-0.157642494523354,0.177137059458599
61126.3647294589,0.102299899802428,-0.143214781468363,0.180487743839748
61644.3847695391,0.101049243833095,-0.127869490234063,0.183648694043402
62162.4048096192,0.099801534444011,-0.111697061495147,0.186616746316284
62680.4248496994,0.0985565325312685,-0.094791177028573,0.189389111686247
63198.4448897796,0.0973137783414553,-0.0772508510288906,0.191963327238871
63716.4649298597,0.0960726231036657,-0.059179037934338,0.194337235806189
64234.4849699399,0.0948322339949358,-0.0406803896416037,0.196508962695348
64752.50501002,0.0935915984026373,-0.0218632569164919,0.198476871181074
65270.5250501002,0.0923495151445136,-0.00283782667778263,0.200239541779983
65788.5450901804,0.0911046773730443,0.0162846992682797,0.201795754198745
66306.5651302605,0.0898556207441867,0.0353925308585607,0.203144445926247
66824.5851703407,0.0886007834859604,0.0543746152056945,0.204284710510506
67342.6052104208,0.087338479773491,0.0731193511099233,0.20521578498937
67860.625250501,0.0860669912615767,0.0915163422628267,0.205936995595438
68378.6452905812,0.0847846164924675,0.109461864332914,0.206447746483955
68896.6653306613,0.0834895455298267,0.126849327419801,0.206747555449178
69414.6853707415,0.0821800356593146,0.143577388124821,0.206835984039962
69932.7054108216,0.0808543856716747,0.159549122319791,0.206712649214859
70450.7254509018,0.0795110106525542,0.174672709633167,0.206377204172295
70968.745490982,0.0781484488854633,0.188862601767332,0.205829339675887
71486.7655310621,0.0767653116761549,0.202035035112952,0.205068796380347
72004.7855711423,0.0753604408593504,0.214113540679319,0.204095337051688
72522.8056112224,0.0739329185708791,0.225030154588954,0.202908757280536
73040.8256513026,0.0724820866465593,0.234724179429084,0.201508894402942
73558.8456913828,0.0710075283832146,0.243140708719784,0.19989564260058
74076.8657314629,0.0695090947570373,0.250230518809983,0.198068963752986
74594.8857715431,0.0679870055354009,0.255953259291354,0.196028892993925
75112.9058116232,0.0664418788236827,0.260278784881394,0.193775560464762
75630.9258517034,0.0648746944767958,0.263185463778226,0.191309219655587
76148.9458917836,0.0632867520841215,0.264656552910003,0.188630274301158
76666.9659318637,0.0616797521988257,0.264683670310921,0.185739298398998
77184.9859719439,0.0600558268635355,0.26326785452312,0.182637064353399
77703.0060120241,0.0584175553634268,0.260420188734376,0.179324582975017
78221.0260521042,0.056767855152304,0.256159629042972,0.175803127727833
78739.0460921844,0.0551099928493249,0.250509402449739,0.172074275488892
79257.0661322645,0.0534476406514687,0.243502087881041,0.168139930426545
79775.0861723447,0.0517848323747053,0.235179270191824,0.164002366973382
80293.1062124249,0.0501259113733037,0.225590601308412,0.159664265188424
80811.126252505,0.0484754790509637,0.214790960637877,0.155128729469137
81329.1462925852,0.0468384097651514,0.202840423598568,0.150399316661656
81847.1663326653,0.0452198087413146,0.189806790609803,0.14548007956376
82365.1863727455,0.043624899408813,0.175765435765021,0.140375593140751
82883.2064128256,0.0420590228296502,0.160796269098752,0.135090957046948
83401.2264529058,0.0405276317635013,0.144982237354107,0.12963181262946
83919.246492986,0.0390362047049552,0.128412013550909,0.124004367627244
84437.2665330661,0.0375901901013101,0.111178583391317,0.118215404179995
84955.2865731463,0.0361947856963052,0.0933789272919478,0.112272294885569
85473.3066132265,0.0348551961296979,0.0751125511181047,0.106182966602333
85991.3266533066,0.033576517533862,0.0564802526792214,0.0999559172706253
86509.3466933868,0.0323633046152814,0.037586345410176,0.0936001981898175
87027.3667334669,0.0312191077148724,0.0185361858199354,0.0871253789678666
87545.3867735471,0.0301476787247766,-0.000564202123285998,0.0805415563640722
88063.4068136273,0.0291538780607826,-0.0196095173600136,0.0738593792553645
88581.4268537074,0.0282409234957759,-0.0384910512334704,0.0670899721280039
89099.4468937876,0.027412565253623,-0.0571069618995094,0.0602449034625314
89617.4669338677,0.0266707370585034,-0.0753525401729335,0.053336114432842
90135.4869739479,0.0260173217012353,-0.0931240292859587,0.0463758990190609
90653.5070140281,0.0254535767697247,-0.110323528725074,0.0393768585008429
91171.5270541082,0.024980147445643,-0.126854429494032,0.0323518507136678
91689.5470941884,0.0245971037615709,-0.142621907241386,0.025313939773878
92207.5671342685,0.0243041551339599,-0.157539457399701,0.0182763690122024
92725.5871743487,0.0241002742348831,-0.17152321954158,0.0112524713490591
93243.6072144289,0.0239839583911275,-0.184491648814851,0.00425563585514154
93761.627254509,0.0239532122360683,-0.196370935024613,-0.00270074562547336
94279.6472945892,0.0240055224323462,-0.207092470966968,-0.00960334049880352
94797.6673346693,0.0241379353953915,-0.216594968195745,-0.0164389191870153
95315.6873747495,0.0243470422505096,-0.224825827245115,-0.0231944122069469
95833.7074148297,0.0246289816811254,-0.231735197986085,-0.0298569859147683
96351.7274549098,0.024979570718481,-0.237278697063903,-0.0364140626551886
96869.74749499,0.0253943047612581,-0.241426645252033,-0.0428533750936521
97387.7675350701,0.0258683740031725,-0.244154720579706,-0.0491630229038282
97905.7875751503,0.0263967328914459,-0.245444911445814,-0.055331514114492
98423.8076152305,0.0269742158050724,-0.245284731543672,-0.0613478100113977
98941.8276553106,0.0275954347666859,-0.243676757955792,-0.0672013376798554
99459.8476953908,0.0282548375535666,-0.240630315867736,-0.0728820581508008
99977.8677354709,0.0289472897046139,-0.236155591633391,-0.0783804900636798
100495.887775551,0.0296667014658355,-0.230281619743624,-0.0836877119295187
101013.907815631,0.0304083042617401,-0.22303812020628,-0.0887954194981566
101531.927855711,0.0311664964445611,-0.214467873215194,-0.0936959322561923
102049.947895792,0.0319361440278306,-0.204618982443102,-0.098382202000224
102567.967935872,0.0327122232857795,-0.193547103270263,-0.102847833153169
103085.987975952,0.0334899722309076,-0.181311251221568,-0.107087092020251
103604.008016032,0.0342649706259657,-0.167987742203999,-0.111094900679881
104122.028056112,0.0350329650364451,-0.153651612212878,-0.114866851792526
104640.048096192,0.0357900519103853,-0.138384630647928,-0.118399194990745
105158.068136273,0.036532658984411,-0.122275337142829,-0.121688831444465
105676.088176353,0.0372575616362076,-0.105416541865395,-0.12473330348351
106194.108216433,0.03796194487726,-0.087906915904506,-0.12753077380283
106712.128256513,0.0386433508477995,-0.0698489829311339,-0.130080012417583
107230.148296593,0.0392996889585703,-0.051347035644762,-0.132380375683195
107748.168336673,0.0399292682410595,-0.032508729167506,-0.134431778180806
108266.188376754,0.0405307825963055,-0.0134439035349581,-0.136234665365247
108784.208416834,0.0411033189500912,0.00573659903741748,-0.137789974921363
109302.228456914,0.0416462926191652,0.0249199814786467,-0.139099131957199
109820.248496994,0.0421594811280656,0.043996177642281,-0.14016397748094
110338.268537074,0.0426430571098535,0.06285278463383,-0.140986743183052
110856.288577154,0.0430974445360661,0.0813809666798069,-0.141570042026717
111374.308617234,0.0435233782180322,0.0994725448648212,-0.141916799625429
111892.328657315,0.0439218342288028,0.117024741387559,-0.142030223381225
112410.348697395,0.0442940666952371,0.133933289535588,-0.141913774579516
112928.368737475,0.0446414967779355,0.150100341959813,-0.141571118061382
113446.388777555,0.0449657118853804,0.165434730731233,-0.141006094966778
113964.408817635,0.0452684371404986,0.17984836211278,-0.140222687427371
114482.428857715,0.0455514986846863,0.193258308822198,-0.139224986201447
115000.448897796,0.0458168025675389,0.205586461319314,-0.13801716130249
115518.468937876,0.0460662517822009,0.216762155408964,-0.136603433201671
116036.488977956,0.0463017120475099,0.226724746013634,-0.134988050672567
116554.509018036,0.0465250328690995,0.235418327358704,-0.133175271878924
117072.529058116,0.0467379932685804,0.242792530000329,-0.131169346444895
117590.549098196,0.0469422543174309,0.24880573076222,-0.128974502086407
118108.569138277,0.0471393167946878,0.25342504075608,-0.126594935898221
118626.589178357,0.0473304874509341,0.256627900207632,-0.124034809906072
119144.609218437,0.047516921496581,0.25839756228974,-0.121298248801374
119662.629258517,0.0476995682273532,0.258723433699743,-0.118389341221155
120180.649298597,0.0478791236851853,0.257605209945965,-0.115312146049885
120698.669338677,0.0480560415684061,0.255051826367479,-0.112070702257001
121216.689378758,0.0482305036452834,0.251081125356147,-0.108669040538935
121734.709418838,0.0484024879098736,0.245716428190128,-0.105111194498382
122252.729458918,0.0485717017837739,0.238987967152772,-0.101401216172579
122770.749498998,0.0487375796904423,0.230935626721253,-0.0975431966976069
123288.769539078,0.0488993253889535,0.221608115786651,-0.0935412887719642
123806.789579158,0.0490559258338481,0.211059598067877,-0.0893997209643365
124324.809619238,0.0492061479064131,0.199349360210279,-0.0851228172827783
124842.829659319,0.0493485464094681,0.18654392302845,-0.0807150196941624
125360.849699399,0.0494815148760435,0.172716525696391,-0.0761809114598846
125878.869739479,0.0496033451035965,0.157947252607012,-0.071525234539296
126396.889779559,0.0497121419039016,0.142318593422986,-0.0667528967739605
126914.909819639,0.0498059235856506,0.12591765275543,-0.0618689992012467
127432.929859719,0.0498826762738477,0.108837392318623,-0.056878847872187
127950.9498998,0.0499403401902568,0.0911738269071834,-0.0517879629261422
128468.96993988,0.0499768845254916,0.0730258546272801,-0.0466020888983356
128986.98997996,0.0499903021561717,0.0544949230099454,-0.0413272001447525
129505.01002004,0.0499784874003429,0.0356840255257731,-0.0359695114964432
130023.03006012,0.0499397171361725,0.0166983064354456,-0.0305354686096084
130541.0501002,0.0498721591729309,-0.00235580027687168,-0.0250317523533405
131059.070140281,0.0497741357740747,-0.0213725570690114,-0.0194652804331453
131577.090180361,0.0496442552349673,-0.0402455470185934,-0.0138431875117777
132095.110220441,0.0494812013845427,-0.0588685422861086,-0.00817283155166179
132613.130260521,0.0492838449538874,-0.0771403969053955,-0.00246177855062847
133131.150300601,0.0490514371456111,-0.0949563358780915,0.00328223538689299
133649.170340681,0.0487832962637444,-0.112216199696978,0.00905128272701266
134167.190380762,0.04847901689099,-0.128823811104911,0.0148372820953262
134685.210420842,0.0481384619304372,-0.144684832650389,0.0206320192031675
135203.230460922,0.0477616936989488,-0.159709867211732,0.0264271543078957
135721.250501002,0.0473490341984215,-0.173815718375535,0.0322142535224626
136239.270541082,0.0469010797865607,-0.186920433054112,0.0379848218801234
136757.290581162,0.0464186193751604,-0.198947639063024,0.0437303078121212
137275.310621242,0.0459026570634009,-0.20982878018851,0.0494421322925161
137793.330661323,0.04535440437931,-0.219501512416321,0.0551117147526628
138311.350701403,0.0447752688794799,-0.227910824605541,0.0607304946111553
138829.370741483,0.0441668367492172,-0.235007353733092,0.0662899666132196
139347.390781563,0.0435308175461895,-0.240745010363894,0.0717817023428662
139865.410821643,0.0428690713520492,-0.245091820067066,0.0771973489744832
140383.430861723,0.0421835789850205,-0.248023401842938,0.0825286794437136
140901.450901804,0.0414763846156814,-0.249519463135346,0.0877676114458879
141419.470941884,0.040749552810211,-0.249566803203746,0.0929062239795214
141937.490981964,0.040005245548016,-0.24816564383653,0.0979367722889813
142455.511022044,0.03924571940646,-0.245324514942379,0.102851718568237
142973.531062124,0.0384728692563729,-0.241052339037162,0.10764374494139
143491.551102204,0.0376891410904567,-0.23537729918691,0.112305774875286
144009.571142285,0.0368962469763688,-0.228326246343307,0.116830977015486
144527.591182365,0.0360962896609725,-0.219941120221171,0.121212796727078
145045.611222445,0.0352911027404408,-0.210268473052677,0.12544495770172
145563.631262525,0.0344824361251023,-0.199364700658365,0.129521479888685
146081.651302605,0.0336719072436847,-0.187285211131176,0.133436689331259
146599.671342685,0.0328608733484926,-0.174105824291976,0.137185211800977
147117.691382766,0.0320506246832817,-0.159900712279589,0.140762000903612
147635.711422846,0.0312422343141258,-0.144750926230812,0.144162329047934
148153.731462926,0.0304365804594621,-0.128744214289627,0.147381792695453
148671.751503006,0.0296343630358386,-0.111972122940909,0.150416318052598
149189.771543086,0.0288360227782585,-0.0945322597197326,0.153262144598188
149707.791583166,0.0280417993227087,-0.0765268088093895,0.155915830022152
150225.811623246,0.0272517346550668,-0.0580599757541337,0.15837424777801
150743.831663327,0.0264656547146463,-0.0392388081565134,0.160634576200473
151261.851703407,0.0256831805547234,-0.0201727116178734,0.162694284674484
151779.871743487,0.0249037104314259,-0.000972597392802194,0.164551114486524
152297.891783567,0.0241264859487616,0.0182494423405364,0.166203117308763
152815.911823647,0.0233504949052163,0.0373823697558015,0.167648516629063
153333.931863727,0.0225746424516578,0.0563150183312409,0.168885847116696
153851.951903808,0.021797648148865,0.0749360670917185,0.16991384469672
154369.971943888,0.0210181232261485,0.0931385342675839,0.170731425187749
154887.991983968,0.020234584033805,0.11081872583668,0.171337701999077
155406.012024048,0.0194454544466259,0.127872588421602,0.171731967854111
155924.032064128,0.0186491167425452,0.1442013744869,0.171913657806777
156442.052104208,0.0178439429228573,0.159711082228188,0.17188234039089
156960.072144289,0.0170283522920778,0.17431431917667,0.17163769623222
157478.092184369,0.0162007903562116,0.187927837822346,0.171179526925192
157996.112224449,0.015359766515218,0.200471866258565,0.17050773868363
158514.132264529,0.0145039368215179,0.211874869668553,0.169622319882468
159032.152304609,0.0136321335206758,0.222073432879678,0.168523342434349
159550.172344689,0.0127433916900502,0.231011879709659,0.167210963194979
160068.19238477,0.0118369225034564,0.238639238994769,0.165685437594423
160586.21242485,0.0109121839910327,0.244911565227636,0.163947113852255
161104.23246493,0.00996895291880005,0.249794485972076,0.16199643498969
161622.25250501,0.00900734646639732,0.253263498299978,0.159833955343797
162140.27254509,0.00802779228410368,0.255301865217337,0.157460363961713
162658.29258517,0.00703101684865303,0.255897769870215,0.154876505843927
163176.31262525,0.00601812477096798,0.255048591854909,0.152083393254938
163694.332665331,0.00499062657830811,0.252761325065744,0.149082231361874
164212.352705411,0.00395044105625288,0.249052865796214,0.145874450034695
164730.372745491,0.00289980153508004,0.243946227464622,0.142461730384495
165248.392785571,0.00184128529875351,0.237470032354048,0.138846034908658
165766.412825651,0.000777865370808205,0.229662354650196,0.135029636393068
166284.432865731,-0.000287131728122328,0.220569887743129,0.131015153484639
166802.452905812,-0.00135007374103456,0.210246989037614,0.126805582374574
167320.472945892,-0.0024070813161126,0.198752016479235,0.12240431795159
167838.492985972,-0.00345399525871883,0.186149681845016,0.117815183844806
168356.513026052,-0.00448642274248311,0.172512244710121,0.113042466809573
168874.533066132,-0.00549982546194175,0.157918657386155,0.108090940985167
169392.553106212,-0.00648953347653445,0.142451580099285,0.102965875831229
169910.573146293,-0.00745076694504778,0.126197238836493,0.0976730562329435
170428.593186373,-0.00837869976317187,0.109247159034693,0.0922188026076349
170946.613226453,-0.0092685401761978,0.0916968197360712,0.0866099820858068
171464.633266533,-0.010115631907948,0.0736452884941086,0.0808540137482385
171982.653306613,-0.0109153285839652,0.0551933415756011,0.0749588501249614
172500.673346693,-0.0116635063862905,0.0364436521326909,0.0689329720095681
173018.693386774,-0.0123561582727699,0.0175013211298683,0.0627853699310268
173536.713426854,-0.0129911193373672,-0.00152766035879104,0.0565254937431152
174054.733466934,-0.0135629319880082,-0.0205371077675194,0.0501634306777515
174572.753507014,-0.0140675173406786,-0.0394220516092384,0.0437097723315718
175090.773547094,-0.0145017676690173,-0.0580732997400584,0.0371755455542189
175608.793587174,-0.0148628818758171,-0.076391201982657,0.0305721840160785
176126.813627255,-0.0151489773443851,-0.0942704436163567,0.0239114769111371
176644.833667335,-0.0153585059537737,-0.111610729816952,0.0172055419240866
177162.853707415,-0.0154904090967803,-0.128315492180569,0.0104667863683257
177680.873747495,-0.0155441961867422,-0.144289992983418,0.0037078561793658
178198.893787575,-0.0155198309469083,-0.159441794062526,-0.00305840527941767
178716.913827655,-0.0154176960582336,-0.173688012469995,-0.00981899839142307
179234.933867735,-0.0152387648557395,-0.186947059371522,-0.0165608376291286
179752.953907816,-0.0149844580370157,-0.199142082128081,-0.0232707921137121
180270.973947896,-0.0146566686135185,-0.210203039793113,-0.0299357426360364
180788.993987976,-0.0142577489046055,-0.220064447847503,-0.0365426388647777
181307.014028056,-0.0137904484279323,-0.22867005689754,-0.0430785414870697
181825.034068136,-0.0132579458022144,-0.235972069398534,-0.0495306865227438
182343.054108216,-0.0126637793095905,-0.2419247005248,-0.0558865375211792
182861.074148297,-0.0120117900694898,-0.246489434794677,-0.0621338397798967
183379.094188377,-0.011306120440489,-0.24964124298723,-0.0682606544408656
183897.114228457,-0.0105511729350353,-0.251361298534628,-0.0742554119486491
184415.134268537,-0.00975153960326811,-0.251636907811133,-0.0801069576981008
184933.154308617,-0.00891186371649239,-0.250460675203491,-0.0858045864895427
185451.174348697,-0.00803711029711458,-0.247842836820133,-0.0913380815706517
185969.194388778,-0.00713217202940751,-0.2437941343286,-0.0966977615705156
186487.214428858,-0.00620185405865782,-0.238335515255588,-0.10187447745755
187005.234468938,-0.00525110998698068,-0.231496790568015,-0.106859684107518
187523.254509018,-0.00428475175983067,-0.2233148878317,-0.111645430833789
188041.274549098,-0.00330741075681347,-0.213839238276753,-0.11622438206678
188559.294589178,-0.00232366386519031,-0.20312099964564,-0.120589847052186
189077.314629259,-0.00133783479117869,-0.191219472728758,-0.124735778081802
189595.334669339,-0.000354018481814687,-0.17820394750535,-0.128656778935951
190113.354709419,0.000623941155512341,-0.164148828938954,-0.132348108361902
190631.374749499,0.00159250559787308,-0.149135852484546,-0.135805673871803
191149.394789579,0.00254841300586254,-0.133251078058564,-0.139026032840019
191667.414829659,0.00348873582250741,-0.116585209340194,-0.142006378599072
192185.434869739,0.00441090797930048,-0.0992352409879131,-0.144744522699041
192703.45490982,0.00531271103774473,-0.0813021231863164,-0.147238880927568
193221.4749499,0.00619228445845117,-0.0628900445857707,-0.14948845161222
193739.49498998,0.00704812395802935,-0.0441056992968565,-0.151492793096957
194257.51503006,0.00787907353729615,-0.0250580069816199,-0.153251996133434
194775.53507014,0.00868435392367985,-0.00585776971878323,-0.154766649314596
195293.55511022,0.00946353431415411,0.0133833397378052,-0.15603781980265
195811.575150301,0.0102165059004269,0.032553449982846,-0.157066995914944
196329.595190381,0.0109434494137433,0.05154230529541,-0.157856076363386
196847.615230461,0.0116448807596119,0.0702377545641706,-0.158407329072784
197365.635270541,0.0123215272335207,0.0885318725266457,-0.15872333619709
197883.655310621,0.0129743623536094,0.106321317349246,-0.15880697600651
198401.675350701,0.0136045999348488,0.123501502792063,-0.158661382209865
198919.695390782,0.0142136208229981,0.139973078748922,-0.158289903292906
199437.715430862,0.0148029576856408,0.155640639267585,-0.157696069600638
199955.735470942,0.0153742123105935,0.170415391442889,-0.15688355852604
200473.755511022,0.0159290716856571,0.184214517195636,-0.155856166395216
200991.775551102,0.01646930225402,0.196957072496839,-0.154617779083692
201509.795591182,0.0169966442497519,0.208570080369398,-0.153172343956212
202027.815631263,0.0175127930589702,0.218988422514606,-0.151523848467056
202545.835671343,0.018019355894609,0.228155045893525,-0.149676301221658
203063.855711423,0.0185178637362277,0.236019073305748,-0.147633715842363
203581.875751503,0.0190097415373039,0.242534922375246,-0.145400097696444
204099.895791583,0.0194962236545921,0.247666287511681,-0.14297943646286
204617.915831663,0.0199783378594624,0.25138686990974,-0.140375702596385
205135.935871743,0.0204569051484589,0.253678766959065,-0.137592846190338
205653.955911824,0.0209325534059534,0.254529944296035,-0.134634797006702
206171.975951904,0.0214056698051703,0.253935986048272,-0.131505470836827
206689.995991984,0.0218763660740139,0.251901871439758,-0.128208780510205
207208.016032064,0.0223444760675003,0.248442768286007,-0.124748652639828
207726.036072144,0.0228096020128121,0.243581396701012,-0.121129030018564
208244.056112224,0.0232710992311265,0.237345231588738,-0.117353893034522
208762.076152305,0.0237280500346832,0.229770562318948,-0.113427279146013
209280.096192385,0.0241792884807826,0.220902348397262,-0.109353303578199
209798.116232465,0.0246234384857869,0.210793734804468,-0.105136180170012
210316.136272545,0.0250589209355229,0.199503134880197,-0.100780231600354
210834.156312625,0.0254839368556704,0.187093750605981,-0.0962899101782771
211352.176352705,0.0258965307103824,0.173636475572705,-0.0916698278372497
211870.196392786,0.0262946436050412,0.159209159729115,-0.0869247703025608
212388.216432866,0.0266761077761383,0.143894093228903,-0.0820597081587846
212906.236472946,0.0270386446289234,0.127777049293952,-0.0770798115362859
213424.256513026,0.0273798992655415,0.110948549511709,-0.0719904665138715
213942.276553106,0.0276975191126705,0.0935031913143301,-0.0667972887145226
214460.296593186,0.0279893002742123,0.0755397066606761,-0.0615061292224848
214978.316633267,0.0282529425888167,0.0571587673192957,-0.0561230739849494
215496.336673347,0.0284862400838704,0.0384625494075579,-0.0506544546774865
216014.356713427,0.0286871315628172,0.019555897388454,-0.0451068456423812
216532.376753507,0.0288537282342722,0.000544567109889998,-0.0394870587446944
217050.396793587,0.028984165459046,-0.0184650684859467,-0.0338021456276797
217568.416833667,0.0290767543972201,-0.037368413538531,-0.0280593942137112
218086.436873748,0.0291305054367218,-0.056056047819747,-0.0222662724663062
218604.456913828,0.0291439512818597,-0.0744271909849787,-0.0164305029982602
219122.476953908,0.0291163272354084,-0.0923773375399129,-0.0105599626149656
219640.496993988,0.0290469529455226,-0.109805292684637,-0.00466271540648532
220158.517034068,0.0289354115750833,-0.126613855926206,0.00125301691364479
220676.537074148,0.0287816077704242,-0.142708360312981,0.00717888573536314
221194.557114228,0.0285857368595903,-0.157995156508855,0.0131064357848521
221712.577154309,0.0283481362208801,-0.172390000891087,0.0190270974221734
222230.597194389,0.0280694991147615,-0.185811239417478,0.0249322500728838
222748.617234469,0.0277507463059328,-0.198181045559818,0.0308132249510327
223266.637274549,0.0273930325288883,-0.209428495971726,0.0366613308264628
223784.657314629,0.0269977499069284,-0.219487124874131,0.0424678874112625
224302.677354709,0.026566471340682,-0.228298557285408,0.0482242315179508
224820.69739479,0.0261009709190704,-0.235814147542132,0.0539217457073398
225338.71743487,0.0256032026665071,-0.2419880297254,0.0595519124582932
225856.73747495,0.025075238080428,-0.246779994096176,0.065106296429433
226374.75751503,0.02451927928863,-0.250162348209641,0.0705765894255388
226892.77755511,0.0239376388745862,-0.252115486748257,0.0759546212388082
227410.79759519,0.023332708394812,-0.252626442409881,0.0812323899861668
227928.817635271,0.0227068169608769,-0.251686050834493,0.0864020878536998
228446.837675351,0.0220624542738151,-0.249301205033698,0.091456093598183
228964.857715431,0.0214021515355372,-0.245485122522975,0.0963870203369532
229482.877755511,0.0207278984773057,-0.240253460274678,0.101187724565733
230000.897795591,0.0200427925393852,-0.23363520504559,0.105851312319205
230518.917835671,0.0193482657295756,-0.22566976318398,0.11037116109198
231036.937875751,0.0186468359333632,-0.216400084119853,0.114740933155268
231554.957915832,0.0179405053488052,-0.205878717761295,0.118954586030363
232072.977955912,0.0172311690399477,-0.194165893072623,0.123006384058342
232590.997995992,0.016520593219332,-0.181323475544184,0.126890909372173
233109.018036072,0.0158102229035859,-0.167430145968588,0.130603050903162
233627.038076152,0.0151014481456945,-0.152565372871857,0.134138032961088
234145.058116232,0.0143954306711825,-0.136813301371042,0.137491405866625
234663.078156313,0.0136931159463244,-0.120265109507475,0.140659048001318
235181.098196393,0.0129952475865731,-0.103015967024023,0.143637168340097
235699.118236473,0.0123023051651384,-0.0851661769492736,0.146422292955151
236217.138276553,0.0116145494913317,-0.066820054439372,0.149011265333506
236735.158316633,0.0109320401971089,-0.048083594097759,0.151401244701636
237253.178356713,0.0102546108096579,-0.029065369018558,0.153589690495436
237771.198396794,0.00958186046913127,-0.00987593826419611,0.155574349755842
238289.218436874,0.00891319256989858,0.00937322969881781,0.157353256180924
238807.238476954,0.00824779859458249,0.0285699849571084,0.158924695991412
239325.258517034,0.00758468390470965,0.0476036701012219,0.16028718833937
239843.278557114,0.00692271455999834,0.0663639670168299,0.161439510911146
240361.298597194,0.0062605797730824,0.084739673979345,0.162380652480436
240879.318637275,0.00559686213468821,0.102627351691834,0.163109756573345
241397.338677355,0.00493004512790876,0.119924068608594,0.163626178384729
241915.358717435,0.00425853263315358,0.136528463761364,0.163929428215274
242433.378757515,0.00358068374633939,0.152344925888278,0.164019157100158
242951.398797595,0.00289484720131444,0.167282117421893,0.163895141904382
243469.418837675,0.00219943608892951,0.181256808829744,0.163557257943948
243987.438877756,0.00149288281655695,0.194189375726182,0.163005501340467
244505.458917836,0.000773700870419492,0.206004048031304,0.162239962556016
245023.478957916,4.05544943109184e-05,0.216634173916567,0.161260809857054
245541.498997996,-0.000707717234200926,0.226020725029653,0.160068292823862
246059.519038076,-0.00147205622982983,0.234112971013096,0.158662740516816
246577.539078156,-0.00225322594345207,0.240865127117925,0.157044580677174
247095.559118236,-0.00305173782132177,0.246238251611533,0.155214333663744
247613.579158317,-0.00386777313355836,0.250203573887754,0.153172614425875
248131.599198397,-0.00470117768642657,0.252741979004646,0.150920153392363
248649.619238477,-0.00555148134000817,0.253841918620017,0.148457819240864
249167.639278557,-0.00641791155485727,0.253497354550129,0.145786641444275
249685.659318637,-0.00729932526703081,0.251711083306852,0.142907823936997
250203.679358717,-0.0081941644183616,0.248495513666793,0.139822766510605
250721.699398798,-0.00910047331203931,0.243873118242323,0.136533104505848
251239.719438878,-0.0100159926007334,0.237871745534677,0.133040737386742
251757.739478958,-0.0109381161110702,0.230525228604024,0.129347853634905
252275.759519038,-0.0118638585672964,0.221876733944008,0.125456959658239
252793.779559118,-0.0127898944394902,0.211977502081194,0.121370915217696
253311.799599198,-0.0137126009527601,0.200886434373705,0.11709296618378
253829.819639279,-0.0146281287376313,0.188666153279236,0.112626764638481
254347.839679359,-0.0155323585597315,0.17538530658254,0.107976399525658
254865.859719439,-0.0164209618194576,0.161120260569662,0.103146430295849
255383.879759519,-0.0172894798419365,0.145953249118464,0.0981419050304051
255901.899799599,-0.0181333400256232,0.129969868890989,0.0929683726032463
256419.919839679,-0.0189478896928782,0.113259514459715,0.0876319000869831
256937.93987976,-0.0197284291455631,0.0959161598913871,0.0821390853370017
257455.95991984,-0.0204703283916078,0.0780371930460728,0.0764970743220959
257973.97995992,-0.0211691307152276,0.0597239205926085,0.0707135603796962
258492,-0.0218203248347062,0.0410781358982513,0.0647967598092941


==> figures/tikzPlots/csv-files/Res_Pert_8_Y.csv <==
0,10,10,10
518.02004008016,10.0019439097155,9.63157494515922,9.99517883978048
1036.04008016032,9.81420504214492,7.11568231352213,9.94117714411225
1554.06012024048,9.2287142937789,2.70099321074744,9.76701088592053
2072.08016032064,8.23167033699288,-1.7362440896189,9.41750391783058
2590.1002004008,6.92859356582955,-4.74291896840644,8.86633495188614
3108.12024048096,5.4567193731063,-5.8960692326433,8.11426272178295
3626.14028056112,3.93901637807794,-5.54616235130053,7.18262457778595
4144.16032064128,2.46912495589908,-4.34869804375501,6.10620328004352
4662.18036072144,1.11113774784551,-2.91242540687689,4.92698081131355
5180.2004008016,-0.0955244596226656,-1.63948297649025,3.68920573049452
5698.22044088176,-1.13049021077602,-0.709779095402426,2.43568827615458
6216.24048096192,-1.98741203942435,-0.142567480235308,1.2053203953406
6734.26052104208,-2.66992749967493,0.130125654259971,0.0315022070511373
7252.28056112224,-3.18847764915452,0.203469995687466,-1.05867011078015
7770.30060120241,-3.55780487338221,0.164890041366992,-2.04461316778802
8288.32064128257,-3.79507363036186,0.0788452791161598,-2.91206884982855
8806.34068136273,-3.91843219902097,-0.0146286322709974,-3.65261207505797
9324.36072144289,-3.94596647352841,-0.0951488588579615,-4.2629806594154
9842.38076152305,-3.89495676726925,-0.155399691064645,-4.74430100327258
10360.4008016032,-3.78139441022046,-0.195547753398275,-5.10129251449178
10878.4208416834,-3.61967794096753,-0.219046505169968,-5.34146550012112
11396.4408817635,-3.42248031334359,-0.230294428385383,-5.47439593013271
11914.4609218437,-3.20071240033197,-0.233280799872825,-5.51104977326011
12432.4809619238,-2.96357842696116,-0.231089807808311,-5.46318815443513
12950.501002004,-2.71868727304479,-0.225869479402822,-5.34288097293815
13468.5210420842,-2.47219396051251,-0.218951229692977,-5.1620938329559
13986.5410821643,-2.22895393207618,-0.211048952367973,-4.93236795076751
14504.5611222445,-1.99271230362387,-0.202465986659539,-4.6645606793503
15022.5811623246,-1.76625281648502,-0.19326555003121,-4.36868538881177
15540.6012024048,-1.55155135971426,-0.183383978220372,-4.05379292315368
16058.621242485,-1.34992871937462,-0.172718379799955,-3.72790608964605
16576.6412825651,-1.16217930423642,-0.161182180858389,-3.39800216379081
17094.6613226453,-0.988670023286951,-0.148718843372242,-3.07002894060269
17612.6813627255,-0.829439276132415,-0.13531186617517,-2.74894455193743
18130.7014028056,-0.684274288501974,-0.120984370688014,-2.43877790472511
18648.7214428858,-0.552775847351023,-0.105790653879466,-2.14270224788835
19166.7414829659,-0.434412518281264,-0.0898096475280673,-1.86311739343298
19684.7615230461,-0.328554925457412,-0.0731348086713167,-1.6017350896196
20202.7815631263,-0.234508722775683,-0.0558666957617944,-1.35966504560565
20720.8016032064,-0.151541539229247,-0.0381113952590462,-1.13749919112236
21238.8216432866,-0.078900383489266,-0.019976850839973,-0.935391747161742
21756.8416833667,-0.0158258320047157,-0.00157110498814293,-0.753134018248159
22274.8617234469,0.0384382375598895,0.0169987622344853,-0.59022263660606
22792.8817635271,0.0846355082319612,0.0356272239690596,-0.445921573680399
23310.9018036072,0.123496454731098,0.0542090449416165,-0.319315195756124
23828.9218436874,0.155720519436187,0.0726410216608161,-0.209359948614776
24346.9418837675,0.181986752348955,0.0908223102764486,-0.114922193717474
24864.9619238477,0.202943215079418,0.108652643689687,-0.034815034522139
25382.9819639279,0.219205419531145,0.126032600899185,0.0321722067789393
25901.002004008,0.231354714894469,0.142867027278009,0.0872493321030657
26419.0220440882,0.239936839961707,0.159065363196815,0.131605720300013
26937.0420841683,0.2454601205977,0.174536408678708,0.166394525832814
27455.0621242485,0.248394883446689,0.189193311834063,0.192720369279668
27973.0821643287,0.249173041514309,0.202953919656051,0.211630282733357
28491.1022044088,0.248188156205528,0.215742346215624,0.22410728884931
29009.122244489,0.245795341590232,0.227486940213856,0.231066209143405
29527.1422845691,0.242311947423872,0.238118078328084,0.233351301946927
30045.1623246493,0.238018962154801,0.247573520161314,0.231735519211525
30563.1823647295,0.233162210035198,0.255798654895646,0.226921030629859
31081.2024048096,0.227953888114015,0.262745848948592,0.21954074302555
31599.2224448898,0.222574319527699,0.268371537538672,0.21016058256587
32117.2424849699,0.217174194063192,0.272638061108262,0.199282451397123
32635.2625250501,0.211876825332873,0.275516651827996,0.18734766144579
33153.2825651303,0.206780347621586,0.276987974609534,0.174740650079808
33671.3026052104,0.201960066648161,0.277039482768349,0.161792848008879
34189.3226452906,0.197470938360621,0.275663669718608,0.148786691593249
34707.3426853707,0.193349968348702,0.272861627577176,0.135959712445673
35225.3627254509,0.18961847200814,0.268643704961545,0.12350856349611
35743.3827655311,0.186284242056367,0.263030057068259,0.111592940498953
36261.4028056112,0.183343841721319,0.256046962525599,0.100339308993898
36779.4228456914,0.180784620341133,0.247726709830843,0.0898445658882374
37297.4428857715,0.178586438761194,0.238111205098298,0.0801795129597691
37815.4629258517,0.176723370051254,0.227251068633663,0.0713920849760627
38333.4829659319,0.175165241500617,0.215204876575256,0.0635103653770183
38851.503006012,0.173879188363922,0.202036786460284,0.0565453594839977
39369.5230460922,0.172830770873658,0.18781719838279,0.0504936003665511
39887.5430861723,0.171984828858623,0.172624409081087,0.0453395326059665
40405.5631262525,0.171306445153336,0.156543986587256,0.0410576381768867
40923.5831663327,0.170761782935851,0.139666427438563,0.0376143554146519
41441.6032064128,0.170318638316383,0.122086520314426,0.0349698174338211
41959.623246493,0.169946841578007,0.103904201394628,0.0330793960841902
42477.6432865731,0.169618578007603,0.0852237009356249,0.0318950580715052
42995.6633266533,0.169308554767456,0.0661530128536274,0.0313665528693721
43513.6833667335,0.168994282450297,0.0468029760341049,0.0314424242990263
44031.7034068136,0.168656069494559,0.0272858839529287,0.0320708902876623
44549.7234468938,0.168276930358015,0.00771575275206425,0.0332005846945308
45067.7434869739,0.167842541377383,-0.0117919446148748,0.0347811706114353
45585.7635270541,0.167341383131119,-0.0311249365888181,0.0367638238070066
46103.7835671343,0.166763872704755,-0.0501666290608986,0.0391016722910647
46621.8036072144,0.16610301991601,-0.0688057402274093,0.041750051795178
47139.8236472946,0.165353718394178,-0.0869321607648983,0.0446667565658163
47657.8436873747,0.16451267194899,-0.104438511147239,0.0478121839193082
48175.8637274549,0.163578175752897,-0.121223813519696,0.0511494240172071
48693.8837675351,0.162549848310021,-0.137188484545249,0.0546442956204836
49211.9038076152,0.161428488460054,-0.152236657380027,0.0582653323415506
49729.9238476954,0.160215860271061,-0.166281454819502,0.0619837344008524
50247.9438877756,0.158914494016971,-0.179241608890098,0.0657732874434452
50765.9639278557,0.157527530553384,-0.191042969789565,0.0696102565242432
51283.9839679359,0.156058554908152,-0.201619213453669,0.0734732597538757
51802.004008016,0.154511434655856,-0.210906902641167,0.0773431244528129
52320.0240480962,0.152890270722388,-0.218854471348934,0.0812027414735124
52838.0440881763,0.151199258619172,-0.225421787267897,0.0850369073462207
53356.0641282565,0.149442596930699,-0.230573231420808,0.0888321609741136
53874.0841683367,0.147624424342297,-0.234281168133864,0.0925766274131576
54392.1042084168,0.14574877622119,-0.236527171430699,0.0962598591855743
54910.124248497,0.143819590981079,-0.237306066499326,0.0998726948221269
55428.1442885772,0.141840623153223,-0.236619195799761,0.103407104656838
55946.1643286573,0.139815378805943,-0.234468970461736,0.106856039114849
56464.1843687375,0.137747352496645,-0.230880960788823,0.11021335108204
56982.2044088176,0.135639734759983,-0.225879058660182,0.113473618564264
57500.2244488978,0.133495579682364,-0.219493046945201,0.116632061896107
58018.244488978,0.131317915150908,-0.211773481735495,0.119684480667043
58536.2645290581,0.129109491727902,-0.202762597805678,0.122627085442788
59054.2845691383,0.12687311178755,-0.192521688323756,0.125456510935025
59572.3046092184,0.124611441456335,-0.181110352388729,0.128169687023425
60090.3246492986,0.122327112638841,-0.168601492946479,0.130763794411825
60608.3446893788,0.120022782854566,-0.155069442423931,0.133236243484288
61126.3647294589,0.117701089877696,-0.140591654937472,0.135584597816069
61644.3847695391,0.115364713794911,-0.125256582841548,0.13780655904629
62162.4048096192,0.113016387144801,-0.109151897412995,0.13989994152004
62680.4248496994,0.110658906819366,-0.0923706479510919,0.141862646038217
63198.4448897796,0.108295147937049,-0.075008922216527,0.143692651180472
63716.4649298597,0.105928066870322,-0.0571640181141836,0.145388006135544
64234.4849699399,0.103560712645233,-0.038937073268647,0.146946814154712
64752.50501002,0.101196222266144,-0.0204302702076091,0.148367240672082
65270.5250501002,0.0988378154215489,-0.00174630017832732,0.149647513257378
65788.5450901804,0.0964888060110826,0.0170115552072698,0.150785916735661
66306.5651302605,0.0941525215182646,0.0357399705299497,0.151780822685275
66824.5851703407,0.0918323970440593,0.0543351189424435,0.152630653747407
67342.6052104208,0.0895319138904111,0.0726963318485768,0.153333913907905
67860.625250501,0.0872545266572109,0.0907232065703713,0.153889207422107
68378.6452905812,0.0850036932501533,0.108314948569742,0.154295228217682
68896.6653306613,0.0827828913514662,0.125376481640575,0.154550758487233
69414.6853707415,0.0805955470923376,0.141815489951616,0.154654688325238
69932.7054108216,0.0784450074560428,0.157541203371292,0.154606019584592
70450.7254509018,0.0763345189758061,0.172465726144901,0.154403868906174
70968.745490982,0.0742672372318224,0.186505485272526,0.154047465065595
71486.7655310621,0.072246236959429,0.199584340806575,0.153536148209885
72004.7855711423,0.0702744156877578,0.211630029492728,0.152869383530235
72522.8056112224,0.0683544788671492,0.222572166136146,0.152046760423923
73040.8256513026,0.0664889717006756,0.232347490957736,0.151067985873068
73558.8456913828,0.0646802673428698,0.2408997217526,0.149932885890469
74076.8657314629,0.0629305667617385,0.24818067703171,0.148641405883483
74594.8857715431,0.061241802669084,0.254146206082155,0.147193618921912
75112.9058116232,0.059615672332485,0.258757107944839,0.145589721946461
75630.9258517034,0.0580536817398057,0.261983490080517,0.143830034002008
76148.9458917836,0.0565571255767547,0.263804271872168,0.1419150023836
76666.9659318637,0.0551270660353181,0.26420622310239,0.139845208491108
77184.9859719439,0.0537642751198597,0.263180774052342,0.137621374797072
77703.0060120241,0.0524692996976689,0.260727224309942,0.135244368766605
78221.0260521042,0.0512424887236125,0.256854550552986,0.132715214356434
78739.0460921844,0.0500839756263366,0.251581538974748,0.130035104727022
79257.0661322645,0.048993629023603,0.244933642043617,0.127205416918135
79775.0861723447,0.0479710721524048,0.236941854195366,0.124227723182476
80293.1062124249,0.0470157290347245,0.227646443208635,0.121103811139023
80811.126252505,0.0461268158403134,0.21709643849985,0.117835706733187
81329.1462925852,0.0453033154044235,0.205349635909608,0.114425698118655
81847.1663326653,0.044543978517377,0.192469189782285,0.110876346581759
82365.1863727455,0.043847362440235,0.178524103004414,0.10719051439665
82883.2064128256,0.0432118141911793,0.163591702557993,0.103371396445624
83401.2264529058,0.0426354505757086,0.147756137860918,0.0994225421475941
83919.246492986,0.0421161488872898,0.131107284432401,0.0953478788214727
84437.2665330661,0.0416516073546961,0.113739399793464,0.0911517269379175
84955.2865731463,0.0412393652407386,0.0957512833117091,0.0868388246239357
85473.3066132265,0.0408767146142594,0.0772464883138538,0.0824143564150195
85991.3266533066,0.0405606903077239,0.0583327712819794,0.0778839649777483
86509.3466933868,0.040288123701458,0.0391202755479227,0.0732537462759387
87027.3667334669,0.0400547044778349,0.0197211554716916,0.0685302649105153
87545.3867735471,0.039856768872368,0.000249206322558395,0.0637205675981705
88063.4068136273,0.0396913928198572,-0.0191801650178395,0.05883220748827
88581.4268537074,0.0395559271546264,-0.038453984118159,0.0538732200902141
89099.4468937876,0.0394460941905189,-0.0574581209094798,0.0488521081899564
89617.4669338677,0.0393581122082203,-0.0760764494650961,0.0437778088511828
90135.4869739479,0.0392879674470613,-0.0942021186237998,0.038659680868274
90653.5070140281,0.0392314861308915,-0.111726554763236,0.0335074654125346
91171.5270541082,0.0391845552818376,-0.128545724061012,0.0283312536690049
91689.5470941884,0.0391432119778339,-0.144562070501851,0.0231414503659613
92207.5671342685,0.0391033620901898,-0.159679242458343,0.0179487012965006
92725.5871743487,0.0390612641522153,-0.17380590751393,0.012763866791146
93243.6072144289,0.0390134090508673,-0.186863239396215,0.00759795930623137
93761.627254509,0.0389564791990765,-0.198774308378607,0.00246206976529473
94279.6472945892,0.0388875064520095,-0.209470327063577,-0.00263268526168997
94797.6673346693,0.0388038753210006,-0.218890060857375,-0.00767523588634388
95315.6873747495,0.0387033934124601,-0.226977453770298,-0.0126546277381164
95833.7074148297,0.0385843841165735,-0.23369138710281,-0.0175600689384021
96351.7274549098,0.0384456178803177,-0.23899747572009,-0.0223810249636413
96869.74749499,0.0382864607504847,-0.242862673200116,-0.0271072564729039
97387.7675350701,0.0381068470497299,-0.245269586334941,-0.0317288878340375
97905.7875751503,0.0379072926076323,-0.246210826024052,-0.0362364669021822
98423.8076152305,0.0376888973965555,-0.245685540607047,-0.0406210161516563
98941.8276553106,0.0374534670984332,-0.243698532744478,-0.0448740817940037
99459.8476953908,0.0372033804524582,-0.240268284812044,-0.0489877571263689
99977.8677354709,0.0369412018277532,-0.235419147243521,-0.0529547347033107
100495.887775551,0.0366708322226767,-0.229184549269511,-0.0567683127232825
101013.907815631,0.036396032089239,-0.221604708496156,-0.0604224347653684
101531.927855711,0.0361211736824601,-0.212729786956386,-0.0639116836759102
102049.947895792,0.0358509337365903,-0.202612488899943,-0.06723129659913
102567.967935872,0.0355904770518166,-0.19131638218441,-0.0703771517166454
103085.987975952,0.035345055529569,-0.17891250118246,-0.0733457701466281
103604.008016032,0.0351200739386263,-0.165470738236285,-0.0761342988806853
104122.028056112,0.0349210170687049,-0.151072816092902,-0.0787404861959056
104640.048096192,0.0347533091378226,-0.135802443805301,-0.0811626611217444
105158.068136273,0.0346222771142939,-0.119748278361553,-0.0833997009370103
105676.088176353,0.0345330367950652,-0.103003468699803,-0.0854510002213188
106194.108216433,0.0344903819637765,-0.0856618657014634,-0.0873164407367457
106712.128256513,0.0344987776074627,-0.0678217112656786,-0.0889963477208542
107230.148296593,0.034562249208914,-0.0495835526584463,-0.0904914560706053
107748.168336673,0.0346843295202978,-0.0310490322448302,-0.0918028721448959
108266.188376754,0.0348679964574787,-0.0123208970102562,-0.092932036752167
108784.208416834,0.0351156771755441,0.00649766959424468,-0.0938806859760312
109302.228456914,0.0354291700956533,0.0253032332507396,-0.0946508230177069
109820.248496994,0.0358096736089971,0.0439920792346618,-0.095244672039042
110338.268537074,0.0362577133866488,0.0624636176440859,-0.09566465749425
110856.288577154,0.0367731920064973,0.0806159409936749,-0.0959133747359848
111374.308617234,0.0373553889689527,0.098348603997088,-0.0959935581243507
111892.328657315,0.0380029622520435,0.115567543213641,-0.0959080621076749
112410.348697395,0.0387139990562825,0.132178522525227,-0.0956598400258437
112928.368737475,0.0394860393385205,0.148089800783415,-0.0952519258529308
113446.388777555,0.0403161162809137,0.163213111559053,-0.0946874191995246
113964.408817635,0.0412007792631986,0.177465083632884,-0.0939694745097513
114482.428857715,0.0421361403936952,0.190769654562019,-0.0931012921271457
115000.448897796,0.0431179580257041,0.203051101244385,-0.0920861080502996
115518.468937876,0.0441416518387847,0.214238891000163,-0.0909271910555882
116036.488977956,0.0452023516191984,0.224269681718344,-0.0896278398473933
116554.509018036,0.0462949423326253,0.233086985836296,-0.0881913821973488
117072.529058116,0.0474141214139518,0.240640812178889,-0.0866211739825814
117590.549098196,0.0485544584787305,0.24688422096923,-0.0849205980479856
118108.569138277,0.0497104100765917,0.251777846460847,-0.083093069276566
118626.589178357,0.0508763602186086,0.255291651843699,-0.0811420376969616
119144.609218437,0.0520466688399897,0.257403668438103,-0.0790709906276988
119662.629258517,0.0532157204700361,0.258097738655822,-0.0768834541278519
120180.649298597,0.0543779427824347,0.257363850394945,-0.0745829964692442
120698.669338677,0.0555278289961403,0.255200801010223,-0.0721732327214278
121216.689378758,0.0566599718958213,0.251617258269113,-0.0696578332659783
121734.709418838,0.0577690941358524,0.246630520230337,-0.0670405067478997
122252.729458918,0.058850074012709,0.240262625023575,-0.064325025781325
122770.749498998,0.0598979513305802,0.23254395989243,-0.0615152128875477
123288.769539078,0.0609079526646433,0.223514150157209,-0.0586149449640971
123806.789579158,0.0618755186226576,0.213221542853688,-0.0556281538283288
124324.809619238,0.0627963166788552,0.201722080826005,-0.052558823306333
124842.829659319,0.0636662322078632,0.189076571049431,-0.0494109861172458
125360.849699399,0.0644813982055647,0.175353637344377,-0.0461887245476126
125878.869739479,0.0652382178515202,0.160630127127942,-0.0428961667189875
126396.889779559,0.0659333678406329,0.144989229724052,-0.0395374817484634
126914.909819639,0.0665637973558404,0.128519270103807,-0.0361168757814485
127432.929859719,0.0671267200886439,0.111313426112528,-0.0326385879247556
127950.9498998,0.0676196299235557,0.0934699926945314,-0.0291068863084342
128468.96993988,0.0680403479584532,0.0750921456461667,-0.0255260618012837
128986.98997996,0.0683869929603663,0.0562871763531121,-0.0219004228025688
129505.01002004,0.0686579584582864,0.0371644260581435,-0.0182342924709833
130023.03006012,0.0688519138312106,0.0178357132345726,-0.0145320033000884
130541.0501002,0.0689678518555781,-0.00158524389700192,-0.0107978908812078
131059.070140281,0.0690050796579359,-0.0209832733525394,-0.00703629004918567
131577.090180361,0.0689630036843591,-0.0402457683654618,-0.00325155063289262
132095.110220441,0.0688416839095071,-0.0592562864404637,0.000552019339593179
132613.130260521,0.0686411124174132,-0.0779014941590269,0.0043700880514495
133131.150300601,0.0683616683916296,-0.0960727399017478,0.00819834505616993
133649.170340681,0.0680039748395587,-0.113660648452385,0.0120324901789747
134167.190380762,0.067568882514779,-0.130561043198728,0.0158682324172674
134685.210420842,0.0670574597359129,-0.146675219121195,0.019701289529328
135203.230460922,0.0664710364110493,-0.161904696515593,0.0235274019273053
135721.250501002,0.0658110720771592,-0.176159947967059,0.0273423050303235
136239.270541082,0.0650792287456537,-0.189359979803584,0.0311417459793152
136757.290581162,0.0642773363135731,-0.201426038028879,0.0349214796030253
137275.310621242,0.0634073649911559,-0.212288282463968,0.0386772615472287
137793.330661323,0.0624714160148361,-0.221883457386363,0.0424048510704635
138311.350701403,0.0614716985430652,-0.23015576503885,0.0461000051590436
138829.370741483,0.0604105277248324,-0.2370630290593,0.0497584706359611
139347.390781563,0.0592902946126933,-0.242567077552687,0.0533759952285525
139865.410821643,0.0581134457276175,-0.246633782584808,0.0569483251902973
140383.430861723,0.0568824981378676,-0.24924624269742,0.0604711864077087
140901.450901804,0.0556000141733245,-0.250394591646164,0.0639403010818212
141419.470941884,0.0542685919285042,-0.250075964514301,0.0673513836126648
141937.490981964,0.0528908000227801,-0.24829358791237,0.0707001437608073
142455.511022044,0.0514692960075359,-0.245066135343509,0.0739822815482327
142973.531062124,0.0500068129330432,-0.240415290393307,0.0771934970004656
143491.551102204,0.0485058774036033,-0.234373409224601,0.0803294970396665
144009.571142285,0.046969187634728,-0.22697886707516,0.08338598970041
144527.591182365,0.0453994458328231,-0.218280918230308,0.0863586994610214
145045.611222445,0.0437993854806087,-0.2083308815738,0.0892433747297841
145563.631262525,0.0421716552489118,-0.197193476588812,0.0920357889429376
146081.651302605,0.0405190377587739,-0.184934692074547,0.0947317598775303
146599.671342685,0.0388442924307673,-0.171625848498375,0.0973271525993326
147117.691382766,0.0371502243032954,-0.157347864031556,0.099817893263259
147635.711422846,0.0354396934224819,-0.142183408673553,0.102199982105585
148153.731462926,0.0337155908581013,-0.126220879923984,0.104469502511743
148671.751503006,0.0319808819996695,-0.109551967804872,0.106622637896091
149189.771543086,0.0302386013588459,-0.092270178571343,0.108655684609736
149707.791583166,0.0284918267719421,-0.0744738564316225,0.110565059932736
150225.811623246,0.0267437135011943,-0.056263078845709,0.112347319503334
150743.831663327,0.0249974858583366,-0.0377391768181126,0.113999168856437
151261.851703407,0.0232564421977872,-0.0190046622368801,0.115517474919535
151779.871743487,0.0215239222350021,-0.000162704667682227,0.116899276418106
152297.891783567,0.0198033518095194,0.0186831617493957,0.118141810932656
152815.911823647,0.0180981529783693,0.0374294137024534,0.119242483339802
153333.931863727,0.0164118166025244,0.0559751345005833,0.120198907560848
153851.951903808,0.014747856889761,0.0742174229313013,0.121008923594232
154369.971943888,0.0131097707976523,0.09205658632146,0.121670559769083
154887.991983968,0.0115010547263142,0.109398464987776,0.12218206307229
155406.012024048,0.00992516298895221,0.126147038860781,0.1225419069238
155924.032064128,0.00838548981442504,0.142210334078451,0.122748778226824
156442.052104208,0.00688534310961229,0.157499635281223,0.122801580744199
156960.072144289,0.00542794825699068,0.171931876135414,0.122699420998121
157478.092184369,0.00401640679925632,0.18542952637644,0.122441615047492
157996.112224449,0.00265364333291918,0.197914842818366,0.122027690464888
158514.132264529,0.0013424284706169,0.209317368355804,0.121457361392015
159032.152304609,8.53497035327333e-05,0.219573362021069,0.120730526638711
159550.172344689,-0.00111519684886133,0.228625749640414,0.119847259557751
160068.19238477,-0.00225706411257467,0.236422052054107,0.11880780752622
160586.21242485,-0.00333837113417522,0.242913935479498,0.11761258151017
161104.23246493,-0.0043574614377598,0.248061781903698,0.116262137445231
161622.25250501,-0.00531292030157919,0.251835236142828,0.114757172575128
162140.27254509,-0.00620361520393436,0.254210897511552,0.113098523467411
162658.29258517,-0.00702872518263522,0.255169605953772,0.111287163229253
163176.31262525,-0.00778771197723441,0.254700390782861,0.109324192175426
163694.332665331,-0.00848029368496942,0.252801353547207,0.107210835707811
164212.352705411,-0.00910642964628596,0.249480701267464,0.104948444913024
164730.372745491,-0.00966640415681683,0.24475329667608,0.102538509948495
165248.392785571,-0.0101607991330519,0.238639163901278,0.0999826545269053
165766.412825651,-0.0105904351729886,0.231168153880885,0.0972826485666547
166284.432865731,-0.0109563757743733,0.222379028752577,0.0944404223379893
166802.452905812,-0.0112599211298159,0.212319258318035,0.0914580818843965
167320.472945892,-0.0115026520740965,0.201042349811662,0.0883379235055342
167838.492985972,-0.0116863852892623,0.188607663188508,0.0850824513878138
168356.513026052,-0.011813126197136,0.175083325199179,0.0816944031032497
168874.533066132,-0.0118850986061747,0.160545417210006,0.0781767739868064
169392.553106212,-0.0119047430694547,0.145075991431809,0.0745328393805458
169910.573146293,-0.011874693185164,0.128761763004461,0.070766176850927
170428.593186373,-0.0117977491227674,0.11169516046692,0.0668806925763359
170946.613226453,-0.0116768707363187,0.0939738620712512,0.0628806495308495
171464.633266533,-0.0115152263981537,0.0757006716251331,0.0587706961325013
171982.653306613,-0.0113161266046196,0.0569822163618416,0.0545558775179364
172500.673346693,-0.0110829684281663,0.0379269973991088,0.0502416508714013
173018.693386774,-0.0108204671591801,0.0186466784908438,0.0458338755713845
173536.713426854,-0.0105331681847125,-0.000745131767154432,0.0413388498224135
174054.733466934,-0.0102237214788562,-0.0201335470512818,0.0367633771132971
174572.753507014,-0.00989477790104876,-0.0394059247883852,0.0321147434238485
175090.773547094,-0.00955023285733146,-0.0584443514754542,0.0274007060119669
175608.793587174,-0.0091935914740814,-0.0771377383205636,0.02262945059151
176126.813627255,-0.00882891682247299,-0.0953755902804988,0.0178095955430658
176644.833667335,-0.0084601739562922,-0.113047939155938,0.0129501600988938
177162.853707415,-0.0080912385395378,-0.130050413893374,0.00806054073228322
177680.873747495,-0.00772588716231111,-0.146282860413501,0.00315047612474123
178198.893787575,-0.00736782129472286,-0.161645580890616,-0.00176999928654842
178716.913827655,-0.00702036603624019,-0.176050283688804,-0.00669058694901315
179234.933867735,-0.0066867216935848,-0.189413584168461,-0.0116007898540564
179752.953907816,-0.00636977750463089,-0.201655132142728,-0.0164899634102844
180270.973947896,-0.00607207437845266,-0.212703948040936,-0.0213473735730497
180788.993987976,-0.00579578590837861,-0.222495156693748,-0.0261622631344312
181307.014028056,-0.00554264052988063,-0.230973246314061,-0.0309239103038656
181825.034068136,-0.00531392911291555,-0.238094294638691,-0.0356216963271939
182343.054108216,-0.0051104410403277,-0.243816466733518,-0.0402451765851013
182861.074148297,-0.004932408595603,-0.248105563587978,-0.0447841482772883
183379.094188377,-0.00477954094712756,-0.250944655911742,-0.0492286977684358
183897.114228457,-0.00465097522617275,-0.252321042050564,-0.0535692703303119
184415.134268537,-0.00454526219641281,-0.252229680270757,-0.0577967229673504
184933.154308617,-0.00446030263738055,-0.250672879005797,-0.0619023719318557
185451.174348697,-0.00439359928527745,-0.247668958330772,-0.0658780413571417
185969.194388778,-0.0043420303634559,-0.24323667112216,-0.0697161077457035
186487.214428858,-0.0043018872910786,-0.237408122440764,-0.0734095075235673
187005.234468938,-0.00426900639744495,-0.230219399234897,-0.0769517923565883
187523.254509018,-0.00423892452433036,-0.221718953146334,-0.0803371333473099
188041.274549098,-0.00420678863630772,-0.211957333608778,-0.083560331932654
188559.294589178,-0.00416733676058651,-0.20099891687352,-0.086616811850691
189077.314629259,-0.00411526520610962,-0.188905584368746,-0.0895026439719177
189595.334669339,-0.00404501111495189,-0.175750376644696,-0.0922145092727324
190113.354709419,-0.0039510103664318,-0.16161294309904,-0.0947496982424422
190631.374749499,-0.00382773499334363,-0.146575034336903,-0.0971060870205191
191149.394789579,-0.00366975967111664,-0.130724436154306,-0.0992821090444328
191667.414829659,-0.00347188628031176,-0.114151497667832,-0.101276732518833
192185.434869739,-0.0032291775522675,-0.0969496824176873,-0.103089422729104
192703.45490982,-0.00293703931763762,-0.0792172549968343,-0.104720105687506
193221.4749499,-0.00259130726425761,-0.061053765296634,-0.106169136621653
193739.49498998,-0.00218829361836161,-0.0425601739662876,-0.10743726072764
194257.51503006,-0.00172482927622462,-0.0238387724821529,-0.108525575791441
194775.53507014,-0.00119831731551645,-0.004992765001384,-0.109435492563901
195293.55511022,-0.000606754513778956,0.0138742648483153,-0.110168705863807
195811.575150301,5.12278823472036e-05,0.0326590103194443,-0.110727144997911
196329.595190381,0.000776384280491329,0.0512599946396587,-0.111112957720688
196847.615230461,0.00156887697074318,0.0695737303771898,-0.111328471585594
197365.635270541,0.00242818297863475,0.0875015434261016,-0.111376163287241
197883.655310621,0.00335319673595232,0.104948092377092,-0.111258639617929
198401.675350701,0.00434224602155699,0.121816210344158,-0.110978611605685
198919.695390782,0.00539309039398204,0.138013915082611,-0.11053887551416
199437.715430862,0.00650297091984814,0.153452148094216,-0.109942296696037
199955.735470942,0.00766861287968649,0.168048014753739,-0.109191798367347
200473.755511022,0.00888633108983863,0.181721460077645,-0.108290347887943
200991.775551102,0.0101520502818036,0.194394011891929,-0.107240948770945
201509.795591182,0.0114613155555933,0.205995275246282,-0.106046638417822
202027.815631263,0.0128093593759274,0.216461075215913,-0.104710483869239
202545.835671343,0.0141911499266039,0.225732865038329,-0.1032355805064
203063.855711423,0.0156014550321061,0.233755891786911,-0.10162505001477
203581.875751503,0.0170348609100816,0.240481235668231,-0.0998820443952338
204099.895791583,0.0184857951768732,0.245869066077863,-0.0980097526649346
204617.915831663,0.0199485875854708,0.249888350463284,-0.096011403393368
205135.935871743,0.0214175264845519,0.252512763210788,-0.0938902659361411
205653.955911824,0.022886872718574,0.253721838746251,-0.0916496571190095
206171.975951904,0.0243508887105287,0.253503893450733,-0.089292948630876
206689.995991984,0.025803868804646,0.251856439756376,-0.0868235739065788
207208.016032064,0.0272401798087487,0.24878651560639,-0.0842450319395965
207726.036072144,0.0286542912738274,0.244305819030352,-0.0815608898219967
208244.056112224,0.0300407832754607,0.238433618359137,-0.0787747854774765
208762.076152305,0.0313943768019238,0.231199060711909,-0.0758904329951247
209280.096192385,0.0327099664167281,0.222639990050053,-0.0729116287434616
209798.116232465,0.0339826420686798,0.212802187374125,-0.0698422491643441
210316.136272545,0.0352076808688923,0.201736902526177,-0.0666862471355328
210834.156312625,0.0363805720861324,0.189502770567411,-0.0634476561146576
211352.176352705,0.0374970676841909,0.176167350394387,-0.0601305905406031
211870.196392786,0.0385531888299172,0.161805791784214,-0.056739239463599
212388.216432866,0.039545210622094,0.146498333430385,-0.0532778616560555
212906.236472946,0.0404696762316497,0.130330627785786,-0.0497507823682263
213424.256513026,0.0413234110263821,0.113394484276281,-0.0461623889740613
213942.276553106,0.0421035638132751,0.0957869552211634,-0.0425171253601078
214460.296593186,0.0428076522565433,0.0776104205551977,-0.0388194832968976
214978.316633267,0.0434334386669202,0.0589702915398847,-0.0350739959095913
215496.336673347,0.0439790423236228,0.0399747060915969,-0.0312852319826273
216014.356713427,0.0444428362182642,0.0207351471752744,-0.0274577870091342
216532.376753507,0.0448236660334015,0.00136491247391151,-0.0235962753747026
217050.396793587,0.0451205285562587,-0.018021489121396,-0.0197053260156435
217568.416833667,0.045332749370273,-0.0373107486863707,-0.0157895810121978
218086.436873748,0.0454603113397365,-0.0563850291461722,-0.0118536563209639
218604.456913828,0.0455030258968277,-0.0751344188945123,-0.00790219689185466
219122.476953908,0.0454613319363904,-0.0934463430749467,-0.00393981009790409
219640.496993988,0.0453358262113729,-0.111210785580605,2.89017844593011e-05
220158.517034068,0.0451273891357364,-0.128323020150847,0.00399935520638839
220676.537074148,0.0448371922530752,-0.144681139214905,0.00796699336204006
221194.557114228,0.0444666574375298,-0.160185778412856,0.0119272865960391
221712.577154309,0.0440173597561168,-0.1747485159966,0.0158757173404223
222230.597194389,0.0434911610200615,-0.18828329038766,0.0198078092480861
222748.617234469,0.0428900795070547,-0.200708601116207,0.0237191079011188
223266.637274549,0.0422162961894467,-0.211952334954053,0.0276051829993963
223784.657314629,0.0414721435061117,-0.221948964567955,0.0314616310012228
224302.677354709,0.0406600703944655,-0.230642386633293,0.0352840656624628
224820.69739479,0.039782645520692,-0.237986260614268,0.0390681204742895
225338.71743487,0.0388425203044102,-0.243935373271575,0.0428094631025728
225856.73747495,0.0378424052668946,-0.248457398929542,0.0465037616525228
226374.75751503,0.0367850793426047,-0.251533320869316,0.0501467063148327
226892.77755511,0.0356733526552792,-0.253147801272729,0.0537340062059753
227410.79759519,0.0345100461352982,-0.253293652749085,0.0572613793364522
227928.817635271,0.0332979781837198,-0.251973399633102,0.0607245559980908
228446.837675351,0.032040065325625,-0.249203577073879,0.0641192702044735
228964.857715431,0.0307390835824152,-0.245000325072553,0.0674412835718013
229482.877755511,0.029397952712635,-0.239395837797576,0.070686363165059
230000.897795591,0.0280193870147657,-0.232423841945357,0.0738503035762945
230518.917835671,0.0266062716416694,-0.224131910622978,0.0769289141864055
231036.937875751,0.025161429168827,-0.214570316230384,0.0799180372568451
231554.957915832,0.0236876355282397,-0.203801481857319,0.0828135487876752
232072.977955912,0.0221877630941443,-0.191884621757631,0.0856113686494486
232590.997995992,0.0206645921838902,-0.178894561806237,0.0883074643974112
233109.018036072,0.019120978863182,-0.164909113795309,0.090897864738569
233627.038076152,0.0175598004055399,-0.150009143267939,0.0933786686842583
234145.058116232,0.0159839611206012,-0.134281512714385,0.0957460559095639
234663.078156313,0.0143964392198002,-0.117815616178255,0.097996301841747
235181.098196393,0.0128002360147623,-0.100704989283066,0.100125785200032
235699.118236473,0.0111984035913572,-0.0830476409895631,0.102131000817326
236217.138276553,0.00959407570339984,-0.0649424514413748,0.104008575868313
236735.158316633,0.00799045182443369,-0.0464899997754162,0.105755280908968
237253.178356713,0.00639079065733025,-0.0277924756203896,0.1073680419149
237771.198396794,0.00479839685778599,-0.00895308352871052,0.10884394878932
238289.218436874,0.00321671137496077,0.00992461686443951,0.110180278441245
238807.238476954,0.00164912595596445,0.0287374213209653,0.111374474622957
239325.258517034,9.91387996702862e-05,0.047383314147611,0.112424197368614
239843.278557114,-0.00142974469226189,0.0657586474527389,0.113327311898037
240361.298597194,-0.00293403048031935,0.0837653652892834,0.114081869604149
240879.318637275,-0.0044101992099559,0.101306588636521,0.114686154806005
241397.338677355,-0.00585476693288919,0.118284639917897,0.115138667764133
241915.358717435,-0.00726429966378882,0.134607475853657,0.115438121849678
242433.378757515,-0.00863543302338426,0.150185811521801,0.115583447523716
242951.398797595,-0.00996488315137967,0.164936204564771,0.115573781774408
243469.418837675,-0.011249501355106,0.178776516446506,0.115408484494451
243987.438877756,-0.0124862846556249,0.191627885009921,0.115087117258441
244505.458917836,-0.013672378203422,0.203419849065771,0.114609431603348
245023.478957916,-0.0148051090300109,0.214087648668278,0.113975369186939
245541.498997996,-0.0158820211347121,0.223570725184967,0.113185055408615
246059.519038076,-0.0169009066675618,0.231812816522101,0.11223879157242
246577.539078156,-0.0178597985798974,0.238764480171861,0.111137037837288
247095.559118236,-0.0187569531549535,0.244385565481711,0.109880400016182
247613.579158317,-0.0195908979603306,0.24864381128659,0.108469629361359
248131.599198397,-0.0203604832518522,0.251509938969612,0.106905620183824
248649.619238477,-0.0210648460323755,0.252962827103696,0.105189393795107
249167.639278557,-0.0217034029062875,0.252990134509368,0.103322093181954
249685.659318637,-0.0222758283719146,0.251588747004766,0.101304979330909
250203.679358717,-0.0227821004724585,0.248763827005988,0.0991394347125059
250721.699398798,-0.0232225471302144,0.244524513814687,0.0968269657775785
251239.719438878,-0.0235977486806645,0.23888936414253,0.0943692097423844
251757.739478958,-0.0239085406442635,0.231886696931247,0.0917679306166441
252275.759519038,-0.0241560189716815,0.223553312705615,0.0890250370067269
252793.779559118,-0.0243415635999144,0.213932885793145,0.0861425945874589
253311.799599198,-0.0244668346772024,0.203074947168384,0.0831228399517899
253829.819639279,-0.0245336974562697,0.191037391470143,0.0799681983587952
254347.839679359,-0.0245442236494328,0.177887125777043,0.0766813086210946
254865.859719439,-0.0245007212438458,0.1636982386902,0.0732650443290839
255383.879759519,-0.0244057164073819,0.148549028670657,0.0697225340735996
255901.899799599,-0.0242619150528754,0.13252435845624,0.0660571893773345
256419.919839679,-0.0240721909065462,0.115715357841083,0.0622727302246073
256937.93987976,-0.0238395915653074,0.0982184278972652,0.0583732150786425
257455.95991984,-0.0235673533000561,0.0801353972772719,0.0543630652710418
257973.97995992,-0.0232588091060279,0.0615704284684925,0.0502470759169848
258492,-0.0229174250737191,0.0426313886079235,0.0460304524332151


==> figures/tikzPlots/csv-files/Res_nom_Y.csv <==
0,10,10,10
518.02004008016,9.99702031259088,9.55013710122575,9.99428378674059
1036.04008016032,9.82683423629709,6.68683858515365,9.93044461755624
1554.06012024048,9.29808333006691,2.03826957430411,9.72659294835256
2072.08016032064,8.36804824757744,-2.21539427069656,9.32343435751162
2590.1002004008,7.10450655307114,-4.76508696525159,8.69900416216768
3108.12024048096,5.62341381580809,-5.49543779199521,7.86429039042405
3626.14028056112,4.04656987612539,-4.9496113062746,6.85305841525219
4144.16032064128,2.47971089104233,-3.79572255773893,5.71159155190696
4662.18036072144,1.00410631572366,-2.54487148415339,4.49039904374185
5180.2004008016,-0.324155319998443,-1.48617782804418,3.238483901744
5698.22044088176,-1.47142254804779,-0.72524390239366,1.9996633463314
6216.24048096192,-2.42230087578885,-0.254397925617335,0.810658082009128
6734.26052104208,-3.17531369487234,-0.0133188520489414,-0.299639823342095
7252.28056112224,-3.73893197254586,0.0696870087847306,-1.31007311690537
7770.30060120241,-4.12825813809773,0.059102491932165,-2.20656362372947
8288.32064128257,-4.36237285215782,0.00303320250960587,-2.98126448840352
8806.34068136273,-4.46229804283254,-0.0668222306085425,-3.63155226995275
9324.36072144289,-4.44948554607976,-0.132397214915198,-4.15902935004354
9842.38076152305,-4.34475764225267,-0.185239676840494,-4.56855132142578
10360.4008016032,-4.16759115151464,-0.223182889237279,-4.86740583853857
10878.4208416834,-3.93568008559424,-0.247422605823756,-5.06454890831064
11396.4408817635,-3.66470438185401,-0.26061704428597,-5.16998722825705
11914.4609218437,-3.36825401003466,-0.265690763304004,-5.19426147715883
12432.4809619238,-3.05783026408059,-0.265228186536865,-5.14805209451673
12950.501002004,-2.74298603885331,-0.261147412643529,-5.04183271617638
13468.5210420842,-2.43144539168752,-0.254768524780052,-4.88565366993832
13986.5410821643,-2.12927809936955,-0.246863189862794,-4.68896591030874
14504.5611222445,-1.84109738352602,-0.237811738343761,-4.46050095865609
15022.5811623246,-1.57025838109652,-0.227758605300476,-4.208201347861
15540.6012024048,-1.31902175238053,-0.216703938955894,-3.93919062856758
16058.621242485,-1.08873691987025,-0.204591192032297,-3.65976543713986
16576.6412825651,-0.880006817021181,-0.191365282662722,-3.37541189134465
17094.6613226453,-0.69283322155371,-0.176997979008688,-3.0908388376562
17612.6813627255,-0.526734121837093,-0.161489963250517,-2.81002226598508
18130.7014028056,-0.380864320337665,-0.144875847728456,-2.53625637904609
18648.7214428858,-0.254116493961622,-0.127224474146709,-2.27221035600436
19166.7414829659,-0.145197921353566,-0.108627247081999,-2.01998718835509
19684.7615230461,-0.0526961677977589,-0.0891877493503809,-1.78118251335755
20202.7815631263,0.0248581317514191,-0.0690219904303217,-1.55694258154937
20720.8016032064,0.0889453643447179,-0.0482541203481813,-1.34802037748956
21238.8216432866,0.141024439774608,-0.0270109051569341,-1.15482843949342
21756.8416833667,0.182505923724269,-0.00541940662075487,-0.977488397691634
22274.8617234469,0.214727602744789,0.0163914672133517,-0.815876970342562
22792.8817635271,0.238942730421741,0.038292884641395,-0.669667947299648
23310.9018036072,0.2563067029322,0.0601595041559941,-0.538370333357127
23828.9218436874,0.267887115830832,0.0818575893899752,-0.421361954122493
24346.9418837675,0.274631284586899,0.103272558872339,-0.317920817215063
24864.9619238477,0.277402292942883,0.124273911629508,-0.227251222933936
25382.9819639279,0.27695906127355,0.14474382712931,-0.148507341327508
25901.002004008,0.273968923383662,0.164564807887322,-0.0808134089091963
26419.0220440882,0.269011536304825,0.183625363025297,-0.0232810155487185
26937.0420841683,0.262586168338114,0.201814188182669,0.0249763516135825
27455.0621242485,0.255117274595635,0.219024561994771,0.0648311057563706
27973.0821643287,0.246962053899612,0.235164047982051,0.0971316893130698
28491.1022044088,0.238417369009131,0.250138050209446,0.122694654493695
29009.122244489,0.229726023201308,0.263857471279716,0.142298464747194
29527.1422845691,0.221083351852493,0.276244481875984,0.156678893843926
30045.1623246493,0.212643316424539,0.287232312410766,0.166525787102368
30563.1823647295,0.204523772404514,0.296753556459577,0.172480904594407
31081.2024048096,0.196811826360274,0.304750523677756,0.175136890727903
31599.2224448898,0.18956862451374,0.311181008679668,0.175037104539422
32117.2424849699,0.1828332704436,0.316008450307581,0.17267604163713
32635.2625250501,0.176626607416314,0.31919902522298,0.168500394362674
33153.2825651303,0.170954747611458,0.320733558054548,0.162910716460445
33671.3026052104,0.165811837197192,0.320607091162251,0.156263387222074
34189.3226452906,0.161182508037212,0.318815808032947,0.148872679009003
34707.3426853707,0.157044147693694,0.315365140095369,0.141013309139903
35225.3627254509,0.153368854700442,0.310276423641094,0.132923120904699
35743.3827655311,0.15012470640551,0.303578606026239,0.124805631824571
36261.4028056112,0.14727754198157,0.295303145771684,0.116832664978319
36779.4228456914,0.144791709085962,0.285495983121621,0.109147246490227
37297.4428857715,0.142630851421835,0.274215087084219,0.101866203949323
37815.4629258517,0.140759275208855,0.261519046321474,0.095082543884131
38333.4829659319,0.139142056546372,0.247476888305071,0.0888681469616451
38851.503006012,0.137745170041541,0.232170128716712,0.0832761620231602
39369.5230460922,0.136536690175847,0.215682672263646,0.0783430301391833
39887.5430861723,0.135486735562022,0.198104141314029,0.0740907077780824
40405.5631262525,0.134567026155362,0.179534760909686,0.0705287149974222
40923.5831663327,0.133751762876393,0.160079008497615,0.0676557888104846
41441.6032064128,0.133017774832859,0.139843475840144,0.0654615702663672
41959.623246493,0.132343746170481,0.118942521033756,0.0639282251498247
42477.6432865731,0.13171069131468,0.097494643038713,0.0630317349100566
42995.6633266533,0.131102169095479,0.0756190774081006,0.0627431134768994
43513.6833667335,0.130503766209417,0.0534390285924521,0.0630295725684588
44031.7034068136,0.12990294947991,0.0310799390683562,0.0638554789209002
44549.7234468938,0.129289358920418,0.00866786843366626,0.0651831995668293
45067.7434869739,0.128654352174866,-0.0136696335769549,0.0669738639071633
45585.7635270541,0.127991240750744,-0.0358099809797124,0.0691879893046727
46103.7835671343,0.127294283996282,-0.057622033837144,0.0717860998646598
46621.8036072144,0.126559756424426,-0.0789853804697529,0.0747290954278206
47139.8236472946,0.125784889376806,-0.0997801766997025,0.0779787075113465
47657.8436873747,0.124968074013546,-0.119885336051869,0.0814977842454401
48175.8637274549,0.124108676292906,-0.139186108769748,0.0852505421954297
48693.8837675351,0.12320691092691,-0.157573369918074,0.0892027563746644
49211.9038076152,0.122263724923328,-0.174945914984464,0.0933219025081869
49729.9238476954,0.121280512116726,-0.191199175560208,0.0975772542916068
50247.9438877756,0.120259208438788,-0.206239849773921,0.101939929559609
50765.9639278557,0.119202160135315,-0.219989079881218,0.10638292314169
51283.9839679359,0.118111802233725,-0.232362249227272,0.11088109260888
51802.004008016,0.116990760734025,-0.243286557787116,0.115411126514575
52320.0240480962,0.11584191297822,-0.252708249115743,0.119951511680194
52838.0440881763,0.1146678492598,-0.260565869745414,0.124482438970085
53356.0641282565,0.113471123549924,-0.266819553448737,0.128985729275502
53874.0841683367,0.112254833783222,-0.271426846460123,0.133444834636115
54392.1042084168,0.111020816387531,-0.274372643436302,0.137844541037953
54910.124248497,0.109771327849109,-0.275630041784075,0.142171071324823
55428.1442885772,0.108508501887265,-0.275201347831037,0.146411912863677
55946.1643286573,0.107234200833403,-0.273085286304317,0.150555719082557
56464.1843687375,0.105949730732007,-0.269300801000279,0.154592156897049
56982.2044088176,0.104656648217085,-0.263861251184465,0.158511943483561
57500.2244488978,0.103355838360301,-0.25680356439126,0.16230660201096
58018.244488978,0.10204819224576,-0.248176210469033,0.165968485651411
58536.2645290581,0.100734386069233,-0.238024574221891,0.169490662090566
59054.2845691383,0.0994149124115869,-0.226408470018349,0.172866841506843
59572.3046092184,0.0980900838466085,-0.21339496315465,0.176091304996775
60090.3246492986,0.0967600102198657,-0.199066407507143,0.179158825516276
60608.3446893788,0.0954248109935914,-0.183502098709177,0.182064670569335
61126.3647294589,0.0940844487206993,-0.166792705699553,0.184804501015003
61644.3847695391,0.0927388180395464,-0.149037812578568,0.187374342530153
62162.4048096192,0.0913877859954884,-0.130341475271646,0.189770556901145
62680.4248496994,0.0900312220442138,-0.110810167708191,0.191989823919984
63198.4448897796,0.0886689757567652,-0.0905568674204456,0.194029095213379
63716.4649298597,0.0873009170057185,-0.0697002941903361,0.195885570291982
64234.4849699399,0.0859269665951548,-0.048360712636252,0.197556701355715
64752.50501002,0.0845470912171247,-0.0266601039353027,0.19904017978858
65270.5250501002,0.0831613030019166,-0.00472364538814968,0.200333908930822
65788.5450901804,0.0817697071175301,0.017322498323206,0.201436012202789
66306.5651302605,0.080372507127753,0.0393525941054797,0.202344805980684
66824.5851703407,0.0789698964786269,0.0612399926972665,0.203058861630537
67342.6052104208,0.0775622260224771,0.0828583785105119,0.203576912782494
67860.625250501,0.0761499779904278,0.104088529514112,0.203897895775975
68378.6452905812,0.0747335543675115,0.124804943616716,0.204021003280103
68896.6653306613,0.0733135575266666,0.144890253649478,0.203945595056152
69414.6853707415,0.0718906966132665,0.164233467727287,0.2036712385611
69932.7054108216,0.0704656625666922,0.182722992584284,0.203197733597788
70450.7254509018,0.0690391949188244,0.200250681491998,0.202525092168419
70968.745490982,0.067612227888042,0.216719244807188,0.201653514728609
71486.7655310621,0.0661857489295338,0.232038510202434,0.200583421609057
72004.7855711423,0.0647606647745875,0.246116423322964,0.199315471593339
72522.8056112224,0.0633380428885251,0.258872234269663,0.19785052166661
73040.8256513026,0.0619191283571738,0.27023800712027,0.196189633906774
73558.8456913828,0.0605051015539634,0.280148323477489,0.194334108156166
74076.8657314629,0.0590971496292576,0.288542013770035,0.192285470451459
74594.8857715431,0.0576966833692184,0.295372693580985,0.190045453662781
75112.9058116232,0.056305237149583,0.300606081933274,0.187616016878208
75630.9258517034,0.0549242061868307,0.304207217986115,0.184999367738287
76148.9458917836,0.0535551448761016,0.306152919279339,0.182197938941294
76666.9659318637,0.0521998419911654,0.306435608884678,0.179214398286795
77184.9859719439,0.0508600553464398,0.305053932276034,0.176051666817955
77703.0060120241,0.049537503065291,0.302009757204936,0.172712916874575
78221.0260521042,0.048234155159826,0.29732046371625,0.169201576077973
78739.0460921844,0.0469520834330676,0.291016576334465,0.165521349073514
79257.0661322645,0.0456932332399991,0.283128479032794,0.161676199292586
79775.0861723447,0.0444597188259187,0.273698254275806,0.157670368696729
80293.1062124249,0.0432537521083004,0.262782378115225,0.153508409577719
80811.126252505,0.0420774690330792,0.250441163165365,0.149195148370435
81329.1462925852,0.0409330805691983,0.236740001301668,0.144735690871811
81847.1663326653,0.0398227905804888,0.221757799259234,0.14013548266309
82365.1863727455,0.0387486930999483,0.205580555513932,0.135400266776005
82883.2064128256,0.037713001098296,0.188295310251486,0.130536046851305
83401.2264529058,0.0367177778859769,0.169999947782599,0.125549169814132
83919.246492986,0.0357647961109335,0.150799777413176,0.120446297258159
84437.2665330661,0.0348560382251773,0.130800735340433,0.115234329325016
84955.2865731463,0.0339933121885742,0.110115120681843,0.109920475080379
85473.3066132265,0.033177876443995,0.0888611818780526,0.104512246330265
85991.3266533066,0.0324111669104685,0.067158666926121,0.0990173747231174
86509.3466933868,0.0316944330942271,0.0451293899490903,0.0934438358178453
87027.3667334669,0.0310280274934318,0.0228988760237809,0.0877998477914085
87545.3867735471,0.0304120911988318,0.000593009500485491,0.0820938141024744
88063.4068136273,0.0298473413425698,-0.0216610560030593,0.076334339394768
88581.4268537074,0.0293347665401345,-0.0437372434255021,0.0705301878463326
89099.4468937876,0.0288743658000522,-0.0655129044628254,0.064690269397062
89617.4669338677,0.0284654181313432,-0.0868565120813121,0.0588235601343746
90135.4869739479,0.0281077786057122,-0.10765312360819,0.0529391424795323
90653.5070140281,0.0278003649430607,-0.127782276474069,0.0470461190593255
91171.5270541082,0.0275419580323771,-0.147127988831404,0.0411536060151304
91689.5470941884,0.0273310288285045,-0.165577468933968,0.0352706933658094
92207.5671342685,0.0271660749143403,-0.18302786416893,0.0294064462913785
92725.5871743487,0.0270452665594679,-0.199381872500278,0.0235698485060643
93243.6072144289,0.0269663479307323,-0.21453690359661,0.0177697368424528
93761.627254509,0.0269273556520392,-0.228411184475265,0.0120148764610132
94279.6472945892,0.0269260408224017,-0.24092862118665,0.00631386327868487
94797.6673346693,0.0269599169220692,-0.25200883349056,0.000675073232659868
95315.6873747495,0.0270266751184916,-0.261591453579362,-0.00489326860458294
95833.7074148297,0.027123929705814,-0.269627166691914,-0.010383140846603
96351.7274549098,0.0272491731484183,-0.27605803012692,-0.0157868520454532
96869.74749499,0.0274001321698852,-0.280859072233382,-0.0210967840595705
97387.7675350701,0.0275744586108775,-0.28399218075127,-0.0263057699740449
97905.7875751503,0.0277699794421851,-0.285447800571219,-0.0314067772176885
98423.8076152305,0.0279846404460232,-0.285216377836035,-0.0363930848358031
98941.8276553106,0.0282163987959311,-0.283295662520679,-0.0412582298195888
99459.8476953908,0.0284636042924534,-0.279700395172037,-0.0459960603473807
99977.8677354709,0.028724580163864,-0.274454282494859,-0.0506006718147155
100495.887775551,0.0289978978093568,-0.267581711289276,-0.055066452778531
101013.907815631,0.0292823259015234,-0.259129345923842,-0.059388062383775
101531.927855711,0.0295768217518845,-0.249145988471556,-0.0635604317306623
102049.947895792,0.0298805055741706,-0.237690057739688,-0.0675787591797036
102567.967935872,0.0301926160377422,-0.224824150707364,-0.0714385112211172
103085.987975952,0.0305127132673037,-0.210627803223224,-0.0751354103984391
103604.008016032,0.0308404229308857,-0.195185415503289,-0.0786654353974829
104122.028056112,0.0311754720591501,-0.178582931349025,-0.0820248189519827
104640.048096192,0.0315177504518577,-0.160917062862029,-0.0852100400495766
105158.068136273,0.0318672885345043,-0.14229202544681,-0.0882178196962347
105676.088176353,0.032224163115914,-0.122815949822256,-0.0910451215685155
106194.108216433,0.0325884744139069,-0.10259911055349,-0.0936891514913574
106712.128256513,0.0329604105797883,-0.0817586687335659,-0.0961473506560407
107230.148296593,0.0333401874697005,-0.0604155634632217,-0.0984173964469034
107748.168336673,0.0337279857426004,-0.0386918885717355,-0.100497205304274
108266.188376754,0.0341239598844894,-0.0167116727624756,-0.102384931653468
108784.208416834,0.0345282555886843,0.00539909717304923,-0.104078965326978
109302.228456914,0.0349409200376375,0.0275134547276031,-0.10557793905849
109820.248496994,0.0353619872853702,0.0495074859753856,-0.106880719899687
110338.268537074,0.0357913358311275,0.0712512589405774,-0.107986426676245
110856.288577154,0.0362288321742597,0.0926256587303209,-0.108894409802675
111374.308617234,0.0366741819578525,0.113508743796655,-0.109604272642736
111892.328657315,0.0371270127789977,0.133779395915047,-0.11011586156257
112410.348697395,0.0375868431868559,0.153323313625405,-0.110429267831472
112928.368737475,0.0380530654118403,0.1720328183482,-0.110544827626092
113446.388777555,0.0385249842537607,0.189799580611665,-0.110463124966543
113964.408817635,0.039001803192243,0.206520132916996,-0.11018498701947
114482.428857715,0.0394825834419622,0.222104421720128,-0.109711481710709
115000.448897796,0.0399663074499725,0.236464868661698,-0.109043919360072
115518.468937876,0.0404518908908824,0.249515849390703,-0.108183849301023
116036.488977956,0.0409381333784444,0.261183645705031,-0.107133054429432
116554.509018036,0.0414237137607626,0.271407235067528,-0.105893548151469
117072.529058116,0.0419072961602748,0.280125898784837,-0.1044675746429
117590.549098196,0.0423874750100261,0.28728657213963,-0.102857602020124
118108.569138277,0.0428627244897407,0.292851732224296,-0.101066317020896
118626.589178357,0.0433314714660224,0.29679271323841,-0.0990966237839999
119144.609218437,0.0437921577015323,0.299081874642547,-0.0969516409096345
119662.629258517,0.0442431387490942,0.299704966718716,-0.0946346945168484
120180.649298597,0.0446826838717677,0.298662891085111,-0.0921493163899887
120698.669338677,0.0451091081250639,0.295959665492201,-0.0894992420683672
121216.689378758,0.0455207073589545,0.291606065653883,-0.0866884075564771
121734.709418838,0.0459157004474919,0.285628740524284,-0.0837209389153051
122252.729458918,0.0462923274522743,0.278064024929974,-0.0806011666494031
122770.749498998,0.0466488808176959,0.268949448563954,-0.0773336068332808
123288.769539078,0.0469836163169528,0.258335842594384,-0.0739229655045095
123806.789579158,0.0472948258812087,0.246286834381174,-0.0703741399906286
124324.809619238,0.0475808618864257,0.232867474637261,-0.066692206086886
124842.829659319,0.0478400820878877,0.218151092410471,-0.0628824206956669
125360.849699399,0.0480709527381823,0.202223500987208,-0.0589502257466102
125878.869739479,0.048272009210936,0.185174368121356,-0.0549012325856891
126396.889779559,0.0484417939385862,0.167097075522203,-0.050741219654667
126914.909819639,0.0485790345421478,0.148095035891279,-0.0464761366083162
127432.929859719,0.048682607680485,0.128276911964965,-0.0421120897717499
127950.9498998,0.0487513506790541,0.107752625501339,-0.0376553347155633
128468.96993988,0.0487843220483337,0.0866384481741436,-0.0331122755968564
128986.98997996,0.0487808290636435,0.0650552150159808,-0.0284894488042666
129505.01002004,0.0487402084581146,0.043124554996296,-0.023793517923645
130023.03006012,0.0486618915875735,0.0209706559270959,-0.0190312655674336
130541.0501002,0.0485456390033574,-0.00128010160837333,-0.0142095709725282
131059.070140281,0.0483911605952129,-0.0235020002271429,-0.00933541980616954
131577.090180361,0.0481987142506536,-0.0455660569924187,-0.00441585011744256
132095.110220441,0.0479681382675815,-0.0673504848866444,0.00054198430280617
132613.130260521,0.0477000704692358,-0.088729098830457,0.00553093305202066
133131.150300601,0.0473949698823754,-0.109576116912156,0.0105437792468165
133649.170340681,0.0470534309669361,-0.129776564914366,0.0155732737831679
134167.190380762,0.0466762684700596,-0.149214084079693,0.0206121637085589
134685.210420842,0.0462644257692613,-0.167777068132718,0.0256531976453634
135203.230460922,0.0458190033562903,-0.185354867849679,0.0306891496066382
135721.250501002,0.0453410915376339,-0.201851082328701,0.0357127918161622
136239.270541082,0.0448319608198596,-0.217172223869919,0.0407169528881895
136757.290581162,0.0442929594542124,-0.231221668348562,0.0456945251079155
137275.310621242,0.0437254203672925,-0.243924480312742,0.0506384264868983
137793.330661323,0.0431307711539497,-0.255209993459064,0.0555416552295313
138311.350701403,0.0425104200919732,-0.265004303449433,0.0603973039530155
138829.370741483,0.0418657882336721,-0.273256858803858,0.0651985106317732
139347.390781563,0.0411983708342754,-0.279921558801085,0.0699385479697548
139865.410821643,0.0405093972346776,-0.284953701347062,0.0746107304558957
140383.430861723,0.0398002911075155,-0.28832743539004,0.0792085003700372
140901.450901804,0.0390723307650746,-0.290022432494982,0.0837254010052271
141419.470941884,0.0383266580855041,-0.290032940231462,0.0881550746317771
141937.490981964,0.0375644950145833,-0.288356306922968,0.0924912727032473
142455.511022044,0.0367868831688664,-0.284997257880561,0.0967278601612105
142973.531062124,0.0359947300367241,-0.279986457825082,0.10085880852368
143491.551102204,0.0351889694555362,-0.273347804533883,0.104878212599834
144009.571142285,0.0343704327869597,-0.265118826725892,0.10878028782638
144527.591182365,0.033539857072887,-0.255347362088568,0.11255937320322
145045.611222445,0.0326978360829735,-0.244095478026857,0.116209927843733
145563.631262525,0.0318450350488065,-0.231424916586621,0.119726559625744
146081.651302605,0.0309820027056303,-0.217407839105729,0.123104011545917
146599.671342685,0.0301092049788749,-0.202129177038614,0.126337167807896
147117.691382766,0.0292271061701652,-0.185678289352173,0.129421071220753
147635.711422846,0.0283361905345219,-0.168147706725395,0.132350935907714
148153.731462926,0.0274368957343931,-0.149638592233892,0.135122144794179
148671.751503006,0.0265296272126927,-0.130260178964549,0.137730256315571
149189.771543086,0.0256148424717207,-0.110123968849322,0.140171030251163
149707.791583166,0.0246930328751458,-0.0893441785114928,0.142440436371953
150225.811623246,0.0237646897445813,-0.0680407038042227,0.144534654552548
150743.831663327,0.0228303341959157,-0.0463364413963686,0.146450086762037
151261.851703407,0.0218905462477021,-0.0243553168005904,0.148183378000347
151779.871743487,0.0209459443136358,-0.00222247838757572,0.149731418384635
152297.891783567,0.0199972080378995,0.0199349920583804,0.151091391989599
152815.911823647,0.0190450200608883,0.0419918508447994,0.152260672577742
153333.931863727,0.0180901564822893,0.063822534961969,0.153236982062406
153851.951903808,0.0171334006911502,0.0853006074557196,0.154018306035299
154369.971943888,0.0161756177411048,0.106307966178834,0.154602887670762
154887.991983968,0.0152176786093448,0.126724523261304,0.15498930070444
155406.012024048,0.0142604739253666,0.146431657236612,0.155176408556236
155924.032064128,0.0133049656465825,0.165320355757444,0.155163354236907
156442.052104208,0.0123521432678154,0.183286184835768,0.154949584397903
156960.072144289,0.0114029511969516,0.200223686632753,0.154534864552807
157478.092184369,0.0104583845977306,0.216036069775182,0.153919241281276
157996.112224449,0.00951953040560504,0.23063905641315,0.153103037962291
158514.132264529,0.00858740083677161,0.243948867495746,0.152086892447775
159032.152304609,0.00766299396173101,0.255886235958493,0.150871731232937
159550.172344689,0.00674740827157574,0.266385625337976,0.149458744277243
160068.19238477,0.0058417922426637,0.275392248190249,0.147849396157121
160586.21242485,0.00494716845338992,0.282850470613725,0.146045449266295
161104.23246493,0.00406463046975404,0.288715968798756,0.144048923203775
161622.25250501,0.00319541630084728,0.292959935804275,0.141862088344824
162140.27254509,0.00234070784458877,0.295558891608587,0.139487490658285
162658.29258517,0.00150162051592857,0.296493013076588,0.136927944046573
163176.31262525,0.000679430425464827,0.295757744535772,0.134186506431968
163694.332665331,-0.000124478262837394,0.29336187928886,0.131266494347147
164212.352705411,-0.000908878213276516,0.289314836476143,0.128171486010077
164730.372745491,-0.00167243459362265,0.283636492724176,0.124905317292983
165248.392785571,-0.00241365567298322,0.276362583780154,0.121472083800727
165766.412825651,-0.00313112062900487,0.267534529396811,0.117876145632776
166284.432865731,-0.00382342885578982,0.257197290822153,0.114122117602585
166802.452905812,-0.00448904254253275,0.245410573233262,0.110214885604046
167320.472945892,-0.00512644998145864,0.232244024170954,0.106159612533902
167838.492985972,-0.00573419151155984,0.217767840483398,0.101961706914516
168356.513026052,-0.00631073741750987,0.202063059344277,0.0976268558940884
168874.533066132,-0.00685467615167753,0.185221774927199,0.0931610425649673
169392.553106212,-0.00736458252547248,0.167337044064561,0.0885704806124922
169910.573146293,-0.00783903268905491,0.148508298067864,0.0838616565487105
170428.593186373,-0.00827684423037058,0.128844215247503,0.0790413451582386
170946.613226453,-0.00867687356321693,0.108456042190499,0.0741165549545058
171464.633266533,-0.00903794191386285,0.0874577453363857,0.0690945292878701
171982.653306613,-0.00935914319223893,0.065968799925476,0.0639827687680152
172500.673346693,-0.00963987487143675,0.0441120570346988,0.058788996753597
173018.693386774,-0.0098801776704918,0.0220108660645053,0.0535210819097859
173536.713426854,-0.0100802598952134,-0.000208848026322516,0.0481870963258276
174054.733466934,-0.0102392078229591,-0.0224207736136964,0.0427953376920684
174572.753507014,-0.0103564860349265,-0.0444982902368772,0.0373542898979148
175090.773547094,-0.0104319392448643,-0.0663132651717635,0.0318725611964535
175608.793587174,-0.0104655538934151,-0.0877468293474361,0.0263588763158226
176126.813627255,-0.0104582478809559,-0.108670172481629,0.0208220145757699
176644.833667335,-0.0104107185708322,-0.128964306382021,0.0152708152820563
177162.853707415,-0.0103239876026849,-0.148514991666534,0.00971414346403972
177680.873747495,-0.0101992894751987,-0.1672106250078,0.00416086503064587
178198.893787575,-0.0100381380552643,-0.184941317846384,-0.00138019062782854
178716.913827655,-0.00984212344547789,-0.201602531153994,-0.00690024312849223
179234.933867735,-0.0096128285170509,-0.217105079935024,-0.012390567640776
179752.953907816,-0.00935216814884257,-0.231355944903683,-0.0178425694752314
180270.973947896,-0.00906206201973413,-0.244267440013655,-0.0232477759664116
180788.993987976,-0.00874438360127489,-0.255773449276662,-0.0285978333354637
181307.014028056,-0.00840117604484047,-0.265805141069245,-0.0338845816722853
181825.034068136,-0.00803443729305522,-0.274297057290913,-0.0391000574817026
182343.054108216,-0.00764613651006509,-0.281212265557614,-0.0442364507202857
182861.074148297,-0.00723819717225999,-0.28649925228377,-0.0492862406510302
183379.094188377,-0.00681260508980209,-0.29013536342086,-0.0542420472992068
183897.114228457,-0.00637095039332284,-0.292092091090121,-0.0590968324499094
184415.134268537,-0.00591500976380667,-0.292365343897276,-0.0638437394061387
184933.154308617,-0.0054462904268753,-0.290951821546786,-0.0684761877924089
185451.174348697,-0.00496620329803288,-0.287861536587277,-0.0729878534829552
185969.194388778,-0.00447605740387282,-0.28309979003665,-0.0773726883718773
186487.214428858,-0.003976743911479,-0.276715221846463,-0.0816248959974332
187005.234468938,-0.00346928800457451,-0.268730700951662,-0.0857389597399617
187523.254509018,-0.00295439288083125,-0.259197034572671,-0.0897096230004563
188041.274549098,-0.00243263485787507,-0.248168886160541,-0.0935318957089628
188559.294589178,-0.0019043511697742,-0.235713467440818,-0.0972010446880292
189077.314629259,-0.00136984387564795,-0.221900778263059,-0.100712604464675
189595.334669339,-0.000829216395728094,-0.206808428815862,-0.104062365071804
190113.354709419,-0.000282388616131402,-0.190528832317483,-0.107246364305124
190631.374749499,0.000270766546879718,-0.173155573332519,-0.110260896494544
191149.394789579,0.000830455185230568,-0.154786827303282,-0.113102506805337
191667.414829659,0.00139698377854372,-0.135528518524228,-0.115767984566608
192185.434869739,0.00197074314627559,-0.115493563797426,-0.118254358857496
192703.45490982,0.00255211603958685,-0.0947969460990835,-0.12055890585901
193221.4749499,0.0031414896116886,-0.0735560996476021,-0.122679145392203
193739.49498998,0.003739268887451,-0.051893339767483,-0.124612834430437
194257.51503006,0.00434583225996525,-0.0299330882489666,-0.126357967374049
194775.53507014,0.00496150795770203,-0.00780045985638351,-0.127912783135146
195293.55511022,0.00558653843027779,0.0143786943231416,-0.129275761660168
195811.575150301,0.00622111252508634,0.0364770650305584,-0.130445624714311
196329.595190381,0.00686532617309391,0.0583702435096142,-0.13142132374021
196847.615230461,0.00751917192775047,0.0799343411794834,-0.132202062714246
197365.635270541,0.0081825653497822,0.101043174324627,-0.132787284689398
197883.655310621,0.00885524663162139,0.121582184243199,-0.133176665735432
198401.675350701,0.00953687888452167,0.141434098105948,-0.133370130898149
198919.695390782,0.0102270117907574,0.160483831644611,-0.133367843703074
199437.715430862,0.0109250451531261,0.178624658305169,-0.133170204772295
199955.735470942,0.0116302251492106,0.195757889042048,-0.132777852198424
200473.755511022,0.0123417442588842,0.211783438464451,-0.132191664005174
200991.775551102,0.0130586555154449,0.226608534016616,-0.131412750899089
201509.795591182,0.0137798320571816,0.240154028400346,-0.130442454386774
202027.815631263,0.0145040789042663,0.252344182948611,-0.129282348021288
202545.835671343,0.0152301380020846,0.263105597079209,-0.12793423362992
203063.855711423,0.0159565938653858,0.272377907185406,-0.126400136632008
203581.875751503,0.0166818867837323,0.280113923807642,-0.124682305018955
204099.895791583,0.0174044623972044,0.286266867374428,-0.122783207969168
204617.915831663,0.0181226723188078,0.290798535278188,-0.120705531320052
205135.935871743,0.0188347155098554,0.2936865756636,-0.118452176860783
205653.955911824,0.0195387439710953,0.294917244130544,-0.116026260623447
206171.975951904,0.0202329248471046,0.294478356821252,-0.113431108356957
206689.995991984,0.0209153119168639,0.292371802590651,-0.11067025614207
207208.016032064,0.0215838701730323,0.288613839161434,-0.107747452084944
207726.036072144,0.0222366136215435,0.283223672971028,-0.104666651034925
208244.056112224,0.0228715205498837,0.276227773281945,-0.101432011519773
208762.076152305,0.0234865029261936,0.267668495112982,-0.0980478985833237
209280.096192385,0.0240795210529976,0.257596016216626,-0.094518885026932
209798.116232465,0.0246485488248445,0.246062470839023,-0.0908497369007681
210316.136272545,0.0251915547538409,0.233133506536394,-0.0870454296086169
210834.156312625,0.0257066098058902,0.218885265182214,-0.0831111451981765
211352.176352705,0.0261917907351576,0.203395354389591,-0.0790522453638618
211870.196392786,0.0266452083888342,0.186749750265222,-0.07487428964837
212388.216432866,0.0270652167304693,0.169045688309925,-0.0705830395493883
212906.236472946,0.0274501449843304,0.150382138285558,-0.0661844231563158
213424.256513026,0.0277983948356494,0.130862845656388,-0.0616845488807346
213942.276553106,0.0281086452343478,0.110599952186516,-0.0570897013817806
214460.296593186,0.0283797243698538,0.0897086308530185,-0.0524063215888695
214978.316633267,0.028610443198385,0.0683062836730822,-0.0476410000703606
215496.336673347,0.0287998568377448,0.0465142687364,-0.0428004738108196
216014.356713427,0.0289474583391468,0.0244573221853213,-0.037891603795628
216532.376753507,0.0290525427280867,0.00226059486585015,-0.0329213680993638
217050.396793587,0.0291147876835565,-0.0199493905167341,-0.0278968447672138
217568.416833667,0.0291339188148401,-0.0420467335904544,-0.0228252122970556
218086.436873748,0.0291101412128281,-0.0639050363721286,-0.017713705317647
218604.456913828,0.0290437247268814,-0.0853966962675896,-0.0125696212531011
219122.476953908,0.0289349387601714,-0.106404226534013,-0.00740032149744121
219640.496993988,0.0287845540689884,-0.126803148743839,-0.00221316174975881
220158.517034068,0.0285933397529055,-0.146475370021164,0.00298447454677716
220676.537074148,0.0283622102020125,-0.165309594825984,0.00818520241104034
221194.557114228,0.0280922257905433,-0.18319949693745,0.0133816499267458
221712.577154309,0.027784673649731,-0.200040140837234,0.0185664946534459
222230.597194389,0.0274409294491339,-0.215730045626663,0.0237324588235295
222748.617234469,0.0270623463414691,-0.230186059689475,0.0288722861327205
223266.637274549,0.0266504911170127,-0.243322470414071,0.0339788212060989
223784.657314629,0.026206952050523,-0.255056522165195,0.0390449888930332
224302.677354709,0.0257332964392628,-0.265328902062565,0.0440637593823748
224820.69739479,0.02523118350808,-0.274078234073806,0.0490282248057354
225338.71743487,0.0247021850753211,-0.281246707349938,0.0539315933620937
225856.73747495,0.0241480173287219,-0.286804100647048,0.0587670955985496
226374.75751503,0.0235701113685125,-0.290707017633363,0.0635281879818791
226892.77755511,0.0229700378968984,-0.292939753422615,0.0682083462019149
227410.79759519,0.022349198394091,-0.29348931956632,0.0728011898908932
227928.817635271,0.0217091728222897,-0.292346416593559,0.0773004493059766
228446.837675351,0.0210509835816115,-0.289525590216657,0.081699980107783
228964.857715431,0.020375967504338,-0.285039385509275,0.0859937512420005
229482.877755511,0.0196852376954917,-0.278915100766318,0.0901758540822324
230000.897795591,0.0189798855087321,-0.271185260267268,0.0942405083213689
230518.917835671,0.0182607322130873,-0.261901301846685,0.0981820484530659
231036.937875751,0.0175287445001144,-0.251112830170767,0.101994952644948
231554.957915832,0.0167846940369595,-0.238881095268379,0.105673826778089
232072.977955912,0.0160292798306416,-0.225281485642229,0.109213413343673
232590.997995992,0.0152631674339589,-0.210392713999404,0.112608601460952
233109.018036072,0.0144870182819657,-0.194298796685483,0.115854437288103
233627.038076152,0.0137014347479266,-0.1770917916166,0.118946125173712
234145.058116232,0.0129069363799634,-0.158874452193351,0.121879028644022
234663.078156313,0.0121040979157134,-0.139751487585533,0.124648697702497
235181.098196393,0.0112935064403745,-0.119831003705828,0.127250874009626
235699.118236473,0.0104757260860253,-0.0992281727593322,0.129681493421582
236217.138276553,0.00965132698743585,-0.0780623572468125,0.131936697434582
236735.158316633,0.00882093523851754,-0.0564544517759096,0.134012855408715
237253.178356713,0.00798522240779011,-0.0345273996910182,0.13590657120698
237771.198396794,0.00714486950557942,-0.0124068408859424,0.137614687126434
238289.218436874,0.0063006034725643,0.00978086390628532,0.13913430766098
238807.238476954,0.00545318469267675,0.0319103171935017,0.140462787624569
239325.258517034,0.00460343514111122,0.0538539492344785,0.141597779739742
239843.278557114,0.00375220087248088,0.0754883325504418,0.142537186350878
240361.298597194,0.00290038486197935,0.0966926080300739,0.143279214795924
240879.318637275,0.00204889484817285,0.117342455123583,0.143822382538819
241397.338677355,0.00119868964443456,0.137323163857666,0.144165473167701
241915.358717435,0.000350763133204374,0.156524671478287,0.144307577772017
242433.378757515,-0.000493913078442433,0.174834964861714,0.144248109008867
242951.398797595,-0.00133434742433051,0.192149207102617,0.143986770241557
243469.418837675,-0.00216947691421247,0.208373862126474,0.143523545878941
243987.438877756,-0.00299827942717623,0.223417519422693,0.142858738014021
244505.458917836,-0.00381977109498054,0.237190766947957,0.141992951798844
245023.478957916,-0.00463289685047459,0.249617396377407,0.140927062869788
245541.498997996,-0.00543655795513499,0.26063212296461,0.13966222735673
246059.519038076,-0.00622976733594559,0.270168796517042,0.138199908099902
246577.539078156,-0.00701151167210868,0.278170957925444,0.136541835652413
247095.559118236,-0.00778066208618001,0.284597350830496,0.134689994003731
247613.579158317,-0.00853612477876867,0.289413724491033,0.132646644468771
248131.599198397,-0.00927689870137502,0.292587220037614,0.130414325537471
248649.619238477,-0.0100018655390081,0.294100128044742,0.127995818599824
249167.639278557,-0.010709795951708,0.293949025514673,0.125394155350042
249685.659318637,-0.0113995937396154,0.292131854373404,0.12261264211632
250203.679358717,-0.012070135799702,0.288655269964259,0.11965482447539
250721.699398798,-0.0127201136447292,0.283541811407805,0.116524505377407
251239.719438878,-0.0133482539460615,0.276822595276796,0.11322573939634
251757.739478958,-0.0139533730752253,0.268530131391477,0.109762839891301
252275.759519038,-0.014534127629524,0.258711582269632,0.106140371067472
252793.779559118,-0.0150891344389309,0.247426569604026,0.102363163979022
253311.799599198,-0.0156171206567566,0.234735168118113,0.0984362981137651
253829.819639279,-0.0161167277618242,0.220707331545077,0.0943651107575779
254347.839679359,-0.016586603369739,0.205425495738498,0.0901552221481661
254865.859719439,-0.0170254642383235,0.188975499835016,0.0858124966721717
255383.879759519,-0.0174319829613287,0.17144737907917,0.0813430482876501
255901.899799599,-0.017804956876309,0.152942200239512,0.0767532790291551
256419.919839679,-0.0181432849996314,0.133565885645608,0.0720498366192821
256937.93987976,-0.018445799980581,0.113425698552252,0.0672395966439565
257455.95991984,-0.0187115141529335,0.0926362748973688,0.0623296983819305
257973.97995992,-0.0189397142563146,0.0713167071027867,0.0573275240384035
258492,-0.0191295869258286,0.0495872825224213,0.05224065441548


==> figures/tikzPlots/csv-files/S1.csv <==
1e-06,-26.742453688305,-27.7924160178322,-30.9105035107981,-36.7766939801513,-48.1876718285478,-114.807192869875,-47.9022407484082,-36.5038687178526,-30.6546257447782,-27.631165456742,-26.7430742245242,-27.8122144714201,-30.9525091512114,-36.8531663955204,-48.3552110709916,-111.618828181165,-47.7360964863716,-36.4266092740051,-30.6121227203555,-27.6115383602343
1.04737089795945e-06,-26.341897784274,-27.3918378732772,-30.5098752865996,-36.3759843854707,-47.7866732573015,-113.648886735652,-47.5012537733527,-36.1031691185639,-30.2540098500936,-27.2305962860551,-26.3425183642848,-27.41163605973,-30.5518804423753,-36.4524557940401,-47.954205341873,-110.686291728038,-47.3351166604489,-36.0259110928002,-30.2115077300008,-27.2109698524977
1.09698579789238e-06,-25.941482327848,-26.9913980328819,-30.1093805355944,-35.9754003977751,-47.3857722981864,-112.48683244797,-47.1003655308756,-35.7025960884209,-29.8535286150821,-26.8301662831873,-25.9421029558607,-27.0111959264246,-30.1513851599083,-36.0518707020203,-47.5532965313613,-109.73748404776,-46.9342362595438,-35.6253396178298,-29.8110274865265,-26.8105405764331
1.14895100018731e-06,-25.5412208223761,-26.5911097948539,-29.7090320927192,-35.5749540942593,-46.9849783197333,-111.321351105143,-46.6995854973218,-35.3021617964693,-29.4531949878712,-26.4298888287595,-25.5418415030019,-26.6109073672388,-29.751036134242,-35.6514231872216,-47.1524939408651,-108.772960829243,-46.5334648269705,-35.2249070313454,-29.4106949464171,-26.4102639187644
1.20337784077759e-06,-25.1411280569809,-26.1909877238313,-29.30884401547,-35.1746587022281,-46.5843015791836,-110.152743243696,-46.2989240480319,-34.9018795704784,-29.053023149747,-26.0297785775438,-25.1417487952692,-26.210784944103,-29.3508474179375,-35.2511264666049,-46.7518077540221,-107.793316890978,-46.1328128114955,-34.8246266755845,-29.0105243001056,-26.0101545409407
1.26038292967973e-06,-24.7412202264631,-25.7910477690205,-28.908831697998,-34.7745287063743,-46.1837533046785,-108.981290046952,-45.8983925404931,-34.5017640049953,-28.6530286302027,-25.6298515772967,-24.7418410279424,-25.8108446032607,-28.9508343997414,-34.8509950135213,-46.3512491182652,-106.799178797146,-45.7322916511078,-34.4245131609442,-28.6105310870949,-25.6102284980215
1.32008840083142e-06,-24.3415150618749,-25.3913073928561,-28.5090119953766,-34.3745799656072,-45.7833457846166,-107.807254586516,-45.4980034047478,-34.1018310790134,-28.253228432234,-25.2301253981694,-24.342135932597,-25.4111038039035,-28.5510139288086,-34.4510446744461,-45.9508302334986,-105.791197591012,-45.3319138641041,-34.0245824837785,-28.2107323213324,-25.2105033681429
1.38262217376466e-06,-23.9420319726099,-24.9917857110158,-28.1094033588474,-33.9748298401893,-45.383092464721,-106.630883079961,-45.0977702416022,-33.7020982840164,-27.8536411686983,-24.8306192735335,-23.942652919198,-25.011581658161,-28.1514044499011,-34.0512927960098,-45.5505644484175,-104.770041802977,-44.9316931480384,-33.6248521545848,-27.8111466276532,-24.8109983934052
1.44811822767453e-06,-23.5427922008978,-24.5925036446711,-27.7100259829011,-33.5752973299789,-44.9830080533697,-105.45240615122,-44.6977079292022,-33.3025847632005,-27.4542872105915,-24.4313542531065,-23.5434132305987,-24.6122990833238,-27.7520261504161,-33.6517583631272,-45.1504663650212,-103.73639086516,-44.5316444871079,-33.2253413373788,-27.4117943901515,-24.4117346330632
1.51671688847092e-06,-23.1438189896369,-24.1934840858955,-27.3109019650845,-33.1760032246143,-44.5831086357672,-104.272040083111,-44.2978327385574,-32.9033114627114,-27.055188848145,-24.0323533693003,-23.1444401103784,-24.2132789672216,-27.3529011201378,-33.2524621490559,-44.7505519518898,-102.690929036913,-44.1317842685641,-32.8260710011004,-27.0126979133762,-24.0127351299466
1.58856512942805e-06,-22.7451377645372,-23.7947520771928,-26.9120554794709,-32.7769702665098,-44.1834117975446,-103.089988053909,-43.8981624586119,-32.5043012957736,-26.6563704656779,-23.6336418177592,-22.7457589849889,-23.814546347719,-26.9540535246448,-32.8534268782557,-44.3508386668051,-101.634339917879,-43.7321304087517,-32.4270640839248,-26.6138815972923,-23.6140250910743
1.66381688607613e-06,-22.346776331575,-23.3963350061359,-26.5135129647556,-32.3782233275634,-43.7839367583796,-101.906441352095,-43.4987165314604,-32.1055793206114,-26.2578587311735,-23.2352471530809,-22.3473976612153,-23.4161286073191,-26.5555097933405,-32.4546774029461,-43.9513455892995,-100.567301598572,-43.3327024893849,-32.0283456713821,-26.2153721269739,-23.2156320834569
1.74263338600965e-06,-21.9487650907884,-22.9982628161378,-26.1153033279694,-31.979789600496,-43.3847045162268,-100.721580565268,-43.0995161983095,-31.7071729330866,-25.8596828015739,-22.8371995007423,-21.9493865399766,-23.0180556838965,-26.1572988230932,-32.0562408942822,-43.5520935637145,-99.4904824740798,-42.9335219046653,-31.629943189211,-25.8171986780244,-22.8175862461117
1.82518349431904e-06,-21.5511372674535,-22.600568234384,-25.7174581648151,-31.5816988057564,-42.9857380027292,-99.5355767407671,-42.7005846567652,-31.309112074987,-25.4618745447986,-22.4395317862635,-21.5517588475077,-22.6203602985892,-25.7594521984949,-31.6581470490808,-43.1531053533318,-98.4045377250955,-42.5346120198343,-31.2318866118809,-25.4193931387313,-22.4199205193197
1.9116440753857e-06,-21.1539291616813,-22.2032870179615,-25.3200119976331,-31.1839834149217,-42.5870622503564,-98.3485925168784,-42.3019472299997,-30.9114294588976,-25.0644687794962,-22.0422799826415,-21.1545508849619,-22.2230782018829,-25.3620044297423,-31.2604283130252,-42.7544058061103,-97.3101064525154,-42.135998341719,-30.8342086877173,-25.0219903499616,-22.0226708921608
2.00220037181558e-06,-20.757180417454,-21.8064582191962,-24.9230025319902,-30.7866788915075,-42.1887045717604,-97.1607832245567,-41.9036315483002,-30.5141608105679,-24.6675035335173,-21.6454833770691,-20.7578022974544,-21.8262484389022,-24.9649932091336,-30.8631201212621,-42.3560220325136,-96.2078094375188,-41.7377087017876,-30.4369451815439,-24.6250283637914,-21.6258766693385
2.09704640132323e-06,-20.3609343120789,-21.4101244711756,-24.5264709328432,-30.3898239500624,-41.7906947517753,-95.9722979604288,-41.5056677434332,-30.1173451296471,-24.2710203220619,-21.2491848579099,-20.3615563635221,-21.4299136348819,-24.5684596871339,-30.4662611572632,-41.9579835958378,-95.0982474881806,-41.3397734521561,-30.0401351357154,-24.2285487218182,-21.2295807582677
2.19638537241655e-06,-19.9652380669656,-21.0143322943615,-24.1304621211729,-29.9934608343555,-41.3930652523815,-94.7832806325105,-41.1080886561571,-29.7210249695943,-23.8750644463861,-20.8534312228309,-19.965860305908,-21.0341203017264,-24.1724487689025,-30.0698936307583,-41.5603227153523,-93.9820003261187,-40.9422256748917,-29.6438211503489,-23.832596754044,-20.8338299773276
2.30043011977292e-06,-19.5701431805255,-20.6191324250977,-23.7350250918804,-29.597635615372,-40.9958514308291,-93.5938709805333,-40.7109300570843,-29.3252467374691,-23.4796853138532,-20.4582735088925,-19.5707656244679,-20.6389191664597,-23.7770094320748,-29.6740635754542,-41.1630744824332,-92.8596259620079,-40.545101404825,-29.2480496834613,-23.4372218991137,-20.438675386075
2.40940356023953e-06,-19.1757057838458,-20.2245801666728,-23.3402132536067,-29.2023985096924,-40.5990917709382,-92.4042055730899,-40.3142308809199,-28.9300610141711,-23.0849367799762,-20.0637673452441,-19.1763284518515,-20.2443655222272,-23.3821950664599,-29.2788211671108,-40.7662770896922,-91.7316605066027,-40.148439865913,-28.8528713715828,-23.0424780465548,-20.0441726380707
2.52353917043477e-06,-18.7819870195889,-19.8307357634049,-22.9460847909514,-28.8078042186518,-40.2028281273752,-91.2144187839711,-39.9180334738848,-28.5355228955121,-22.6908775129083,-19.6699733288808,-18.782609932409,-19.8505196023161,-22.988063836127,-28.8842210623721,-40.3699720728885,-90.5986183637282,-39.7522837209719,-28.4583413712302,-22.6484239014757,-19.6503823567718
2.6430814869741e-06,-18.3890534443081,-19.4376647979614,-22.5527030493234,-28.4139122884369,-39.8071059824278,-90.0246437500858,-39.5223838538494,-28.1416923542592,-22.2975713805923,-19.2769574236578,-18.3896766245145,-19.4574469774074,-22.5946790641164,-28.4903227585041,-39.9742045651259,-89.4609927530786,-39.3566793343228,-28.0645197213818,-22.2551233719325,-19.2573705346837
2.76828663039207e-06,-17.9969774540394,-19.0454386118055,-22.1601369423497,-28.0207874909738,-39.4119747144556,-88.8350133132473,-39.1273319823633,-27.7486346229824,-21.9050878604625,-18.88479138243,-17.9976009261639,-19.0652189759509,-22.2021096396987,-28.0971909738925,-39.5790235624995,-88.3192565131811,-38.961677046548,-27.6714717267865,-21.862645978857,-18.865208955642
2.89942285388288e-06,-17.6058377326116,-18.6541347482526,-21.768461381379,-27.6285002250782,-39.0174878767746,-87.6456609478579,-38.7329320473382,-27.356420597149,-21.5135024711996,-18.4935531917761,-17.6064615232935,-18.6739131271479,-21.8104304477194,-27.7048960487688,-39.18448219993,-87.1738631381596,-38.5673314601344,-27.2792683615523,-21.4710672880457,-18.4739756396784
3.03677111803546e-06,-17.2157197216086,-18.2638374171229,-21.3777577261378,-27.237126936871,-38.6237034852217,-86.4567216761524,-38.3392427546333,-26.9651272574331,-21.1228972255474,-18.1033275382565,-17.2163438597463,-18.2836136255269,-21.4197228190867,-27.313514365164,-38.7906380354135,-86.0252480056529,-38.1737017342647,-26.8879866919823,-21.0804693632156,-18.0837553094207
3.18062569279412e-06,-16.8267161102898,-17.8746379793658,-20.9881142550094,-26.846750557884,-38.2306843120324,-85.2683329721419,-37.9463276261715,-26.5748381096231,-20.7333611026055,-17.714206294541,-16.8273406272,-17.8944118154886,-21.0300750008731,-26.9231287845142,-38.3975533403021,-84.8738297571199,-37.7808518864072,-26.4977103170421,-20.6909412385414,-17.694639876358
3.33129478793467e-06,-16.4389273430324,-17.4866354492996,-20.5996266527031,-26.4574609585917,-37.8384981829378,-84.0806356547466,-37.5542553014872,-26.1856436398125,-20.3449905372961,-17.3262890229994,-16.4395522726122,-17.5064066934655,-20.6415826437975,-26.5338291006483,-38.005295392499,-83.7200117955951,-37.3888510976168,-26.1085298241445,-20.3025794083667,-17.3067289445643
3.48910121340677e-06,-16.052462140967,-17.0999370112405,-20.2123985122391,-26.0693554142803,-37.4472182735266,-82.893774769798,-37.1630998387398,-25.7976417817225,-19.9578899238473,-16.9396834934706,-16.0530875198598,-17.119705424469,-20.2543493040151,-26.1457125050675,-37.6139367685966,-82.5641838695618,-36.9977740176019,-25.7205432571009,-19.9154883309312,-16.9201303285888
3.65438307095725e-06,-15.6674380334408,-16.7146585462743,-19.8265418471878,-25.6825390791936,-37.0569233999196,-81.7079004596307,-36.7729410102247,-25.4109383920278,-19.5721721291383,-16.5545062108923,-15.6680639012038,-16.7344238687799,-19.8684869551518,-25.758884060452,-37.2235556299809,-81.4067237148652,-36.6077010646042,-25.3338565921088,-19.5297809419526,-16.5349605811948
3.82749447851631e-06,-15.2839818937336,-16.3309251637356,-19.4421776089503,-25.2971254637643,-36.6676982976452,-80.5231688178502,-36.3838645862493,-25.0256477284095,-19.1879590105785,-16.1708829472777,-15.2846082930038,-16.3506871133475,-19.4841165053737,-25.373457177201,-36.834235996773,-80.2479987294001,-36.2187187139759,-24.9485842165006,-19.145579172734,-16.1513455254257
4.00880632889846e-06,-14.9022304720685,-15.9488717306013,-19.0594362025455,-24.9132369084392,-36.2796338812855,-79.3397427255588,-35.9959625999138,-24.6418929237503,-18.8053819318624,-15.7889492711514,-14.9028574487257,-15.9686300011057,-19.1013683129555,-24.9895540865091,-36.4460680021553,-79.0883676576238,-35.8309197680104,-24.5648494036674,-18.7630144661298,-15.7694207841066
4.19870708444391e-06,-14.522330917396,-15.5686433904617,-18.6784579928657,-24.5310050461205,-35.8928274759652,-78.1577926638361,-35.6093335838377,-24.2598064483857,-18.4245822684149,-15.4088510660032,-14.5229585207194,-15.58839764987,-18.7203826923114,-24.607306301998,-36.0591481181369,-77.9281822637255,-35.4444035980805,-24.1827847760699,-18.3822282821811,-15.3893322983325
4.39760360930272e-06,-14.144441277683,-15.1903960620103,-18.2993937916763,-24.150571243579,-35.5073830100922,-76.9774974955976,-35.2240827681948,-23.8795305506531,-18.0457118926447,-15.0307450275845,-14.145069560497,-15.2101459507603,-18.3413104007661,-24.2268550602566,-35.6735793421482,-76.7677889735247,-35.0592763484606,-23.8025327465769,-18.0033725835312,-15.0112368247623
4.6059220411451e-06,-13.7687309665217,-14.8142969050972,-17.9224053137767,-23.7720870103518,-35.1234111569174,-75.7990452081089,-34.8403222275774,-23.501217664116,-17.6689336272467,-14.6547991279618,-13.7693599853274,-14.8340420341943,-17.9643130944833,-23.8483517287943,-35.2894713320176,-75.607530465883,-34.6756510893627,-23.4242459265069,-17.6266102888535,-14.6353023996245
4.82410870416537e-06,-13.3953811818046,-14.4405247403402,-17.5476655887143,-23.3957143616167,-34.7410294104966,-74.6226336054127,-34.4581709622139,-23.1250307678227,-17.2944216527569,-14.2811930321838,-13.3960109968912,-14.4602646894488,-17.5895637399456,-23.4719581678977,-34.9069404749028,-74.4477471946191,-34.2936479047179,-23.0480874867291,-17.2521156804877,-14.2617087552825
5.05263106533568e-06,-13.0245852600222,-14.0692704061154,-17.1753593122925,-23.0216261193847,-34.360362079522,-73.4484709377714,-34.0777548969416,-22.7511436837919,-16.9223618534011,-13.9101184512354,-13.0252159355529,-14.0890047216122,-17.2172469652274,-23.0978470307266,-34.5261098736327,-73.2887788216729,-33.9133938981066,-22.6742314560148,-16.8800747503175,-13.8906476730247
5.29197873595844e-06,-12.6565489474909,-13.7007370345022,-16.8056831198687,-22.6500061340903,-33.9815401802948,-72.2767764529578,-33.6992067791353,-22.37974129366,-16.5529520830319,-13.541779412701,-12.6571805515572,-13.7204652275068,-16.8475593330605,-22.7262019837218,-34.1471092317353,-72.1309655416204,-33.5350230980359,-22.3028629385722,-16.5106854656763,-13.5223232534937
5.54266452066311e-06,-12.2914905675716,-13.3351402255084,-16.4388457611786,-22.2810494063619,-33.6047012079004,-71.1077808519154,-33.3226659545759,-22.0110196541268,-16.1864023306873,-13.1763924283146,-12.292123172208,-13.354861769907,-16.4807095154262,-22.3572178271028,-33.7700746162146,-70.9746492766968,-33.1586762415374,-21.9341782303978,-16.1441579348031,-13.1569520839215
5.8052255160949e-06,-11.9296410607954,-12.9727080967432,-16.0750681542169,-21.9149620864914,-33.2299887625026,-69.9417266290222,-32.9482779980912,-21.6451859885863,-15.822934763113,-12.8141865354159,-11.9302747419477,-12.9924224272248,-16.1169183472084,-21.9911004929672,-33.3951480750116,-69.8201747203354,-32.7845004129017,-21.5683848118318,-15.7807144491868,-12.7947632791835
6.08022426164943e-06,-11.5712438728967,-12.6136811837519,-15.714583293682,-21.5519613270066,-32.8575520057087,-68.7788682750286,-32.5761941738404,-21.2824585302311,-15.4627836195886,-12.4554031874003,-11.5718787103361,-12.6333876938771,-15.7564187344128,-21.6280668963888,-33.022477084126,-68.6678902060042,-32.4126485123901,-21.2057011916066,-15.4205893781306,-12.4359983717525
6.36824994471859e-06,-11.2165546642144,-12.2583121646323,-15.3576359877814,-21.1922749619126,-32.4875449203155,-67.6194723188423,-32.2065706984658,-20.9230661901126,-15.1061949327261,-12.1002959666769,-11.2171907413878,-12.2780102049569,-15.39945539075,-21.2683446130718,-32.652213797754,-67.5181483769801,-32.0432785281103,-20.8463565758722,-15.0640288892005,-12.0809110240602
6.66991966303011e-06,-10.8658408129272,-11.906865381481,-15.0044823959605,-20.8361409847645,-32.1201253455913,-66.4638171828312,-31.839567779189,-20.567248022281,-14.7534260477275,-11.749130092619,-10.8664782167366,-11.9265542577564,-15.0462843751421,-20.9121713557162,-32.2845140736535,-66.3713066318129,-31.6765525830765,-20.4905903343274,-14.7112904670467,-11.7297665357498
6.98587974678525e-06,-10.5193806843583,-11.5596161308776,-14.6553893395613,-20.4838067969623,-31.7554537597844,-65.312192825417,-31.4753483984691,-20.2152524574095,-14.4047449121082,-11.4021816966961,-10.520019504861,-11.5792951023487,-14.6971724021566,-20.5597942204744,-31.919536245512,-65.2277273198103,-31.3126357290006,-20.1386512348709,-14.3626422026031,-11.3828411180105
7.31680714342719e-06,-10.1774626393181,-11.2168496962066,-14.3106333577399,-20.1355281977106,-31.3936917819929,-64.1649001446221,-31.1140768172949,-19.8673362764389,-14.0604291083021,-11.0597368376435,-10.1781029693395,-11.2365179740276,-14.35239589769,-20.2114686749324,-31.5574396145565,-64.0877776611362,-30.9516944587948,-19.7907964183193,-14.0183618250941,-11.0404209078532
7.66341086800746e-06,-9.84038375638574,-10.8788600963843,-13.9704994823993,-19.7915680882037,-31.0350003671305,-63.0222501171394,-30.7559167707965,-19.5237632969758,-13.7207646031145,-10.7220902313663,-9.84102569104006,-10.8985168421677,-14.0122397736502,-19.8674572601641,-31.1983826342775,-62.9518293673006,-30.5938949113555,-19.4472900859446,-13.6787354508248,-10.7028006970388
8.02643352225717e-06,-9.5084482463809,-10.545948528702,-13.6352797086519,-19.4521948649875,-30.6795376707195,-61.8845626496443,-30.4010293328722,-19.18480274768,-13.3860441908726,-10.3895436735184,-9.50909188249361,-10.5655928532092,-13.6769958981427,-19.528027981798,-30.8425207651726,-61.820257940175,-30.2394007451789,-19.1084018750885,-13.3440560256298,-10.3702823536149
8.40665288561832e-06,-9.1819655422298,-10.2184214882197,-13.305271141608,-19.1176804813387,-30.3274565648799,-60.7521651226736,-30.0495704311783,-18.8507273098703,-13.0565656115595,-10.0624041375339,-9.18261097766049,-10.2380524501968,-13.3469612419406,-19.1934523689236,-30.4900039810878,-60.6934416314105,-29.8883706619819,-18.774404902113,-13.0146214422942,-10.0431729188649
8.80488358164347e-06,-8.86124805412762,-9.89658855259661,-12.9807738062588,-18.788298161057,-29.978901793364,-59.6253906126404,-29.701688000324,-18.5218108112601,-12.7326293313515,-9.74098153745139,-8.86189538699308,-9.91620515774313,-13.0224356879925,-18.864003185219,-30.1409739152699,-59.5717600494703,-29.5409555679551,-18.4455734576349,-12.6907323204074,-9.72178236904161
9.22197882333432e-06,-8.54660858840036,-9.58075982947963,-12.6620881149702,-18.4643197564024,-29.6340067619699,-58.5045757845654,-29.3575187696002,-18.1983255641903,-12.4145359808911,-9.42558615323909,-8.54725791620168,-9.60036102952997,-12.703719498462,-18.5399517840202,-29.7955606427733,-58.455592408551,-29.1972953687183,-18.1221803464532,-12.3726894440295,-9.40642103963514
9.65883224115871e-06,-8.23835743872345,-9.27124307357508,-12.3495119966279,-18.1460127510619,-29.2928899712098,-57.3900584569269,-29.0171846921104,-17.8805393499931,-12.1025834563128,-9.1165257264475,-8.23900885738432,-9.29082776545115,-12.3911104433178,-18.2215651081993,-29.4538791064688,-57.3453154225006,-28.8575154045433,-17.8044938738516,-12.0607908622446,-9.09739672004956
1.01163797976621e-05,-7.93679917017668,-8.96834049211644,-12.0433377026391,-17.8336369198921,-28.9556511106736,-56.2821748505947,-28.6807890347204,-17.5687120620801,-11.7970636993435,-8.81410224571569,-7.93745277300448,-8.98790751709459,-12.0849006056521,-17.9091023465896,-29.1160252065309,-56.2413008573957,-28.5217225448932,-17.4927744909212,-11.7553286689882,-8.79501143826987
1.05956017927761e-05,-7.64222912966346,-8.67234527030583,-11.7438483175312,-17.52744066954,-28.6223668489164,-55.1812565459029,-28.3484121625884,-17.2630920327728,-11.4982591854374,-8.51860845460636,-7.64288500624876,-8.69189341311851,-11.7853728914385,-17.6028112710487,-28.7820715877395,-55.1439127684982,-28.1900009756207,-17.1872711239763,-11.4565854911788,-8.49955796805462
1.10975249641207e-05,-7.35492972998606,-8.38353786195473,-11.451314015342,-17.2276570974861,-28.2930863685624,-54.0876271851721,-28.0201070678426,-16.9639120823627,-11.2064391624203,-8.23032412794428,-7.35558796506058,-8.40306584972555,-11.492797284897,-17.3029242916981,-28.452063174864,-54.0535044605198,-27.8624077278957,-16.8882172266021,-11.1648307277033,-8.21131610489163
1.16232246867985e-05,-7.07516656867179,-8.10218210433075,-11.1659881167773,-16.934499821035,-27.9678267131201,-53.0015989718639,-27.6958947086844,-16.6713853428444,-10.9218556958849,-7.94951217661866,-7.07582724094865,-8.121688605219,-11.2074269044088,-17.0096542818643,-28.1260125232824,-52.9704152239382,-27.5389680145791,-16.5958266068282,-10.8803165955704,-7.93054877074042
1.21738272773966e-05,-6.80318445566952,-7.82852122933648,-10.8881030154445,-16.6481586415724,-27.6465680290462,-51.9234690313449,-27.3757592421212,-16.3857009224775,-10.6447395908302,-7.67641465387851,-6.80384763669321,-7.84800485074436,-10.9294939272663,-16.7231902380496,-27.8038950691001,-51.8949669138323,-27.2196704566038,-16.3102890956201,-10.6032740527975,-7.65749802064835
1.27505124071301e-05,-6.5392034353684,-7.56277385470067,-10.6178660535067,-16.3687951221863,-27.3292488030292,-50.8535157111165,-27.059643249819,-16.1070194899583,-10.3752962708983,-7.41124874759112,-6.53986918840407,-7.58223314087706,-10.6592054635758,-16.4436928530449,-27.4856443795393,-50.8274604505103,-26.9044622981396,-16.0317661354943,-10.3339086794385,-7.39238103576133
1.3354515629299e-05,-6.28341489707814,-7.30513004791205,-10.355455436883,-16.0965381675883,-27.0157612093286,-49.7919949093912,-26.747443071263,-15.8354688676068,-10.1137017060866,-7.15420285180453,-6.2840832760713,-7.32456347676945,-10.396739469423,-16.1712900911522,-27.1711475192941,-49.7681723321512,-26.593244723941,-15.7603863786668,-10.0723966076817,-7.13538619610785
1.39871310264724e-05,-6.03597787326055,-7.05574756126699,-10.1010162867625,-15.8314797032633,-26.705946694301,-48.7391365291364,-26.4390043705302,-15.5711397306884,-9.86009848611249,-6.90543281635524,-6.03664892189824,-7.07515354021678,-10.1422407960579,-15.9060728624886,-26.8602406608896,-48.7173512578381,-26.2858684043321,-15.4962413918294,-9.81888059821716,-6.88666933191936
1.46497139830728e-05,-5.79701562565477,-6.81474833786334,-9.85465692687401,-15.5736705550832,-26.3995919340189,-47.6951411592596,-26.1341180715664,-15.3140815139713,-9.61459213887481,-6.66505847442993,-5.7976893765574,-6.83412519846864,-9.89581747454013,-15.6480908976701,-26.552705075877,-47.6752149638325,-25.9821294018258,-15.2393815686044,-9.573466362321,-6.64635025339791
1.53436840893001e-05,-5.56661261548223,-6.58221538510523,-9.61644550406427,-15.3231166305942,-26.0964253052896,-46.6601770847611,-25.832516801106,-15.0642986262414,-9.37724779111791,-6.43316054439208,-5.56728908955217,-6.60156137635244,-9.6575373334092,-15.3973489241648,-26.2482636480954,-46.6419473760094,-25.6817655775989,-14.9898123503064,-9.33621922673993,-6.41450965522248
1.60705281826164e-05,-5.34481194494993,-6.35819010404772,-9.3864070329696,-15.0797754984416,-25.7961140098009,-45.6343777229543,-25.5338719776613,-14.821747068387,-9.14808726116773,-6.20977799360397,-5.34549115089844,-6.3775033840473,-9.42742504018532,-15.1538032408859,-25.9465780495928,-45.6176961765672,-25.3844536353473,-14.7474908504991,-9.10716123119242,-6.19118648348275
1.68318035333096e-05,-5.13161334347093,-6.14267014983066,-9.16452094393602,-14.8435534528858,-25.4982619851925,-44.6178395730975,-25.2377916790278,-14.5863315408127,-8.92708666153977,-5.99490593855939,-5.13229527753868,-6.1619487757747,-9.20545964589051,-14.9173587781059,-25.6472467137775,-44.6025708732928,-25.0898069341277,-14.5123229689362,-8.88626873620804,-5.97637583929205
1.76291411809595e-05,-4.92697175395728,-5.93560788104393,-8.95071919728609,-14.6143031364208,-25.2024087255731,-43.6106207522445,-24.9438194094963,-14.3579031117081,-8.71417457277402,-5.78849413793873,-4.92765639983694,-5.95484979727337,-8.9915726957345,-14.6878667158571,-25.3498037289188,-43.5966414450483,-24.797374190655,-14.2841610662041,-8.67347060255527,-5.77002747560885
1.84642494289554e-05,-4.73079655315365,-5.73690943502027,-8.74488500733216,-14.3918217758589,-24.9080291176746,-42.6127401714045,-24.6514338717758,-14.1362574998203,-8.50923082985893,-5.59044611411737,-4.73148388211555,-5.75611245908568,-8.78564694942152,-14.4651227163691,-25.0537187585536,-42.5999376183637,-24.5066391755314,-14.0628022524676,-8.46864698349426,-5.57204492270051
1.93389175045523e-05,-4.54295141651309,-5.54643444296747,-8.54685219732881,-14.1758500669585,-24.6145343780828,-41.6241773842184,-24.3600498281463,-13.9211340049592,-8.31208594022098,-5.40061891542328,-4.54364138772729,-5.56559624960403,-8.58751573233804,-14.2488658058295,-24.7583980742745,-41.612448808069,-24.2170214876706,-13.8479873232621,-8.27162874868892,-5.38228525443821
2.02550193923067e-05,-4.36325481400973,-5.36399637494271,-8.35640518320978,-13.9660717210711,-24.3212741526649,-40.6448731165616,-24.0690201114543,-13.7122150978256,-8.12252112886319,-5.21882350747766,-4.36394737505062,-5.38311447791992,-8.3969629155411,-14.0387779191906,-24.4631867616447,-40.6341247310427,-23.9278784676383,-13.6394003536084,-8.08219753521019,-5.20055948364656
2.12145178491063e-05,-4.191481100046,-5.18936348143613,-8.17327956095406,-13.7621136658536,-24.0275398124324,-39.6747304612309,-23.7776388202331,-13.5091266593888,-7.94026898332662,-5.04482575876645,-4.19217618755915,-5.20843521328413,-8.21372349947365,-13.8344841003398,-24.1673721325907,-39.6648766778502,-23.6385082847622,-13.4366689403277,-7.90008639814868,-5.02663355154789
2.22194686093952e-05,-4.02736213968384,-5.02226027721937,-7.99716325125087,-13.5635468723156,-23.7325689516724,-38.713616698661,-23.4851457045225,-13.3114388404181,-7.76501465019291,-4.87834796462653,-4.02805968018966,-5.04128276687547,-8.03748475516363,-13.6355533302099,-23.8701883486249,-38.7045794037808,-23.3481542057125,-13.2393650627974,-7.72498101240172,-4.86022985538538
2.32720247896041e-05,-3.87058939604759,-4.86236949539374,-7.82769813711016,-13.369887763709,-23.4355510652291,-37.7613656838361,-23.1907317208224,-13.118667495248,-7.59639751714883,-4.71907083634136,-3.87128930685257,-4.8813396438522,-7.86788785864458,-13.441499938672,-23.5708222296195,-37.7530735799755,-23.0560100247508,-13.0470065158381,-7.5565213595095,-4.70102924083339
2.43744415012222e-05,-3.72081639084886,-4.70933442622393,-7.66448211626295,-13.1806001491307,-23.135634353145,-36.8177807224049,-22.8935457068405,-12.9302761315088,-7.43401330123687,-4.56663586898788,-3.72151858103291,-4.72824888030913,-7.70452994053811,-13.2517855434384,-23.2684201934523,-36.8101687281364,-22.7612266087863,-12.8590588560674,-7.3943038200276,-4.54867337276621
2.55290806823952e-05,-3.57766144213781,-4.56276154698794,-7.50707148133997,-12.9950976169456,-22.8319335731185,-35.8826378463232,-22.5927020998876,-12.7456783101153,-7.27741645550743,-4.42064799365555,-3.57836581358549,-4.58161667140518,-7.54696646388719,-13.065821451473,-22.9620962433464,-35.8756465495944,-22.4629194843113,-12.6749377956068,-7.23788358352705,-4.4027673899535
2.67384161583994e-05,-3.44071058076975,-4.42222334594934,-7.35498353724916,-12.8127463206192,-22.5235388348563,-34.9556893916287,-22.2872895973182,-12.5642404276179,-7.126122803177,-4.28067841687982,-3.44141702921431,-4.44101519379837,-7.39471383976709,-12.8829714558925,-22.6509408926139,-34.9492645517597,-22.1601773685764,-12.4940119748398,-7.08677728521128,-4.26288274648977
2.80050389418363e-05,-3.30952054950202,-4.28726124552917,-7.20769936685584,-12.6328680921942,-22.2095252056866,-34.0366677782882,-21.9763806335473,-12.3852848159849,-6.97961231051089,-4.14626755243587,-3.31022896555273,-4.30598552749455,-7.24725219189151,-12.7025549640027,-22.3340308911694,-34.03075987229,-21.852071524186,-12.3156060488945,-6.94046578026273,-4.12856014508407
2.93316627839004e-05,-3.18362179559996,-4.15738853636608,-7.06466666262403,-12.4547438260208,-21.8889629740104,-33.1252893941823,-21.6590415260693,-12.2080931025531,-6.83733191658325,-4.01692795754698,-3.18433206572684,-4.17604058882635,-7.10402818799561,-12.5238503994777,-22.0104395948911,-33.1198532034047,-21.5376657947514,-12.1390040302048,-6.79839697396987,-3.99931247425731
3.07211299886176e-05,-3.06252137860382,-4.03209324450907,-6.92530255265492,-12.2776170866608,-21.5609283965584,-32.2212584916258,-21.3343431227461,-12.0319097844457,-6.69869834915271,-3.89214719636309,-3.06323338605701,-4.05066799683547,-6.96445786656581,-12.3460988329794,-21.6792477980279,-32.2162527250908,-21.2160271594608,-11.9634528411066,-6.65998863677164,-3.8746276723047
3.21764175025074e-05,-2.94570572861833,-3.91084086763682,-6.7889963637218,-12.1006979091122,-21.2245147374033,-31.3242710145972,-21.001371764749,-11.8559459862089,-6.56310087028387,-3.77139056740036,-2.94641935426392,-3.92933280898351,-6.82792940166255,-12.1685078096912,-21.339554830846,-31.3196579656871,-20.8862366266643,-11.7881660449199,-6.52463114774382,-3.75397145471911
3.37006432927193e-05,-2.83264320622153,-3.7930769320314,-6.65511228051795,-11.9231667754469,-20.8788433918305,-30.4340182871296,-20.6592403644647,-11.6793833855468,-6.42990391210745,-3.65410364758837,-2.8333583292795,-3.81148007795503,-6.69380576521247,-11.9902553581175,-20.9904897102225,-30.4297635206022,-20.5474002712958,-11.6123277401746,-6.39169012680596,-3.63678985772684
3.52970730273065e-05,-2.72278643196844,-3.67822933916461,-6.52299187845628,-11.7441787683703,-20.5230748773254,-29.5501905071971,-20.3070993861815,-11.5013783086193,-6.29844958130586,-3.53971462276283,-2.72350293064262,-3.6965371984528,-6.5614272642814,-11.8104941808034,-20.6312221207935,-29.5462625737691,-20.198660208898,-11.4350966193226,-6.26050893411109,-3.52251156777314
3.69691270719502e-05,-2.61557437070628,-3.56571048837438,-6.39195652608934,-11.5628679178416,-20.1564194680839,-28.6724800049955,-19.9441475104484,-11.3210660121629,-6.16806002964936,-3.42763639207,-2.61629212269967,-3.58391603051232,-6.43011394958015,-11.6283560431244,-20.2609729995516,-28.6688501809931,-19.8392052911403,-11.255610209206,-6.13041103380718,-3.4105500244147
3.87203878181256e-05,-2.51043417287543,-3.45491917954094,-6.26130967175356,-11.3783517705781,-19.7781472497133,-27.8005842390143,-19.5696417617871,-11.137565183544,-6.03803970640679,-3.31726845114694,-2.51115305578735,-3.47301480330274,-6.29916790999705,-11.4429563897898,-19.8790244985619,-27.7972262888213,-19.4682813051697,-11.0729893245748,-6.00070223784853,-3.3003053014626
4.05546073584083e-05,-2.40678279115316,-3.34524231638374,-6.13033904670125,-11.1897362229589,-19.3875973782278,-26.9342085170986,-19.182906885058,-10.9499827007464,-5.90767752605132,-3.20799857559012,-2.40750268275728,-3.36321982010181,-6.16787548561038,-11.2533992291762,-19.4847291097199,-26.9310984763469,-19.0852004630912,-10.8863427770466,-5.87067286312619,-3.19116578785518
4.24757155253689e-05,-2.30402840586667,-3.23605644660511,-5.99831883320837,-10.9961206646725,-18.9841863429192,-26.0730684423538,-18.7833437692067,-10.7574187013563,-5.77624900083688,-3.09920434174939,-2.30474918427056,-3.25390700074457,-6.03550944785012,-11.0587823321704,-19.0775177529772,-26.0701844199962,-18.6893499793832,-10.6947723892138,-5.73959985134449,-3.08250970525137
4.44878283112759e-05,-2.20157170635544,-3.12672918935049,-5.86451186049281,-10.7966034827685,-18.5674150566693,-25.2168920949804,-18.3704367389636,-10.5589720122001,-5.64301840210964,-2.99025453604441,-2.20229325004338,-3.14444331209665,-5.90133120980356,-10.8582027942174,-18.6569066555446,-25.2142140925626,-18.2801995538528,-10.497378366476,-5.60674891537241,-2.97370651348315
4.65952566866468e-05,-2.09880708780311,-3.01662061318525,-5.72817190339254,-10.5902879731254,-18.1368746297072,-24.3654219708189,-17.9437595654248,-10.3537459889722,-5.50724102630657,-2.88051051665387,-2.09952927556416,-3.03418814983618,-5.76459314173891,-10.6507630062984,-18.2225028840255,-24.3629317174312,-17.8573076060648,-10.293265077168,-5.47137678791352,-2.8641182676494
4.88025158365443e-05,-1.99512383396296,-2.9050846389233,-5.58854616835025,-10.3762886985853,-17.6922507229768,-23.5184167055569,-17.5029800847798,-10.1408548077947,-5.36816565120622,-2.76932760250291,-1.99584654470574,-2.92249474596429,-5.62454107646477,-10.4355770724719,-17.7740084333587,-23.5160975070904,-17.4203261436687,-10.0815472844824,-5.33273365799609,-2.75310100170234
5.11143348344017e-05,-1.88990736567915,-2.79147055113401,-5.44487805808627,-10.1537383202519,-17.2333264238158,-22.6756526203289,-17.0478633595622,-9.91943023830371,-5.2250372749072,-2.65605657393196,-1.89063047813356,-2.80871168595079,-5.48041709590571,-10.2117776985298,-17.3112228243414,-22.6734892217961,-16.9690041906403,-9.86135686164862,-5.19006588775922,-2.64000622283465
5.35356667741072e-05,-1.78254064317115,-2.67512470995592,-5.29641031019437,-9.92179491114327,-16.7599836375607,-21.8369251300287,-16.5782733668446,-9.68862891096581,-5.07710023400383,-2.5400453772294,-1.78326403547528,-2.69218462721287,-5.33146269403278,-9.97852355873767,-16.8340442132523,-21.8349035898294,-16.5031897504528,-9.63185000523061,-5.04261910609051,-2.52418260877991
5.60716993820546e-05,-1.67240581668428,-2.5553925608836,-5.14238860556051,-9.67964974033743,-16.2722030415691,-21.0020500603326,-16.094173250445,-9.4476400706935,-4.92360179831086,-2.42064113128446,-1.67312936585171,-2.57225831664514,-5.17692241183702,-9.73500712635274,-16.3424690702088,-21.0001576354554,-16.0228303313554,-9.39221494098926,-4.88964177666137,-2.40497800622528
5.87278661318949e-05,-1.55888622524017,-2.4316210443449,-4.98206573979557,-9.42653549209124,-15.770062700318,-20.1708649234712,-15.5956242268362,-9.19569378554365,-4.76379633707728,-2.29719253884565,-1.55960980649934,-2.44827900904455,-5.01604803718877,-9.4804629298358,-15.8365905346689,-20.1690899647237,-15.5279721136804,-9.14168009361178,-4.73038933562157,-2.28174183278558
6.1509857885805e-05,-1.44136884670302,-2.30316150896617,-4.81470644463988,-9.1617348596372,-15.2537354890457,-19.3432302065204,-15.0827832843743,-8.93206955483772,-4.59695014577343,-2.16905280707457,-1.44209233269552,-2.31959739031971,-4.84810345603825,-9.21417617190788,-15.3165956043301,-19.3415620629727,-15.0187578897456,-8.8795226671753,-4.56412898850722,-2.15382798722141
6.44236350872137e-05,-1.31924730398059,-2.16937323218607,-4.63959293645422,-8.88458942927157,-14.7234855164796,-18.5190307296938,-14.5558998602403,-8.65610523719243,-4.42234701315358,-2.03558318202114,-1.31997056379948,-2.18557210909436,-4.67237023140498,-8.93549162467301,-14.782761355279,-18.5174596616083,-14.4954239529417,-8.60507755923092,-4.39014524669091,-2.02059837255959
6.74754405311069e-05,-1.19192553158911,-2.02962764901877,-4.45603125547872,-8.59450874894542,-14.1796637726591,-17.698177136107,-14.0153117171119,-8.36720619769956,-4.2392945953977,-1.89615719901283,-1.19264842963115,-2.04557401740321,-4.48815397300281,-8.64382269296328,-14.2354504248799,-17.6966942357068,-13.9582961518844,-8.31774650984209,-4.20774627096833,-1.8814271341869
7.06718127392749e-05,-1.05882220363639,-1.88331338394426,-4.26335844268804,-8.29097945897077,-13.6227032544916,-16.8806075790082,-13.4614402706813,-8.0648545569449,-4.04713164788833,-1.75016574540749,-1.0595445982338,-1.89899121529723,-4.29479154333534,-8.33866052197672,-13.6751060134794,-16.8792046985124,-13.4077853565378,-8.01700736988794,-4.01627107378185,-1.73570570949921
7.40195999691565e-05,-0.919376018063771,-1.72984217175834,-4.06095058115931,-7.97357435270283,-13.0531138390063,-16.0662896777443,-12.8947856390467,-7.74861841475999,-3.84523614592625,-1.59702302335136,-0.920097759850707,-1.74523498496777,-4.09165912605042,-8.01958301620916,-13.102246676239,-16.0649593641732,-12.8443826051804,-7.70242336249987,-3.81509761246278,-1.58284877693847
7.75259748862946e-05,-0.773051922236368,-1.56865574040985,-3.84823170648517,-7.64196123393855,-12.4714771825157,-15.2552228199375,-12.3159216957995,-7.41816092035431,-3.63303430400103,-1.43617348777296,-0.773772852193107,-1.58374668712989,-3.87818115986295,-7.68626363638293,-12.5174611826769,-15.2539582562591,-12.2686542138748,-7.3736522094663,-3.60365178428184,-1.42230117989747
8.11984499318401e-05,-0.619348351170137,-1.39923371209558,-3.62468356672432,-7.29591144659694,-11.8784419239261,-14.4474408945648,-11.7254914110147,-7.07324906911501,-3.41001047990063,-1.26709981853713,-0.620068298273579,-1.41400567559022,-3.65384011727928,-7.33847985081831,-11.9214037197889,-14.4462358468215,-11.6812371343082,-7.03045500218601,-3.38141731080457,-1.25354588472074
8.50448934180267e-05,-0.457805531328595,-1.22110255795894,-3.38985618770613,-6.9353079716512,-11.2747194635713,-13.6430155488513,-11.1242027594832,-6.71376212553771,-3.17571792595119,-1.08933196526109,-0.458524309720557,-1.23553826495171,-3.41818708271959,-6.97612113805363,-11.314789706337,-13.6418643189731,-11.0828348425314,-6.67270471498727,-3.14794647502296,-1.0761130116512
8.90735463861044e-05,-0.288014879536731,-1.03384561651908,-3.14337917534237,-6.56015301604002,-10.6610805766978,-12.8420600709379,-10.5128254648343,-6.33969960124009,-2.92979032612298,-0.902457278619444,-0.28873228510145,-1.04792776115989,-3.17085306060043,-6.59919646819991,-10.698392472619,-12.8409574550124,-10.4742140316069,-6.30039428719594,-2.90287165105884,-0.889589952922951
9.3293040262847e-05,-0.109629497710073,-0.837114156392867,-2.88497366408466,-6.17057505716617,-10.0383531046239,-12.0447340097792,-9.89218883307022,-5.95118875554999,-2.67195403568862,-0.706131712965567,-0.110345303929417,-0.8508255350276,-2.91156092165676,-6.20784123021714,-10.0730410432965,-12.0436752616093,-9.85620236682721,-5.91364423804359,-2.64591754396597,-0.693632563201307
9.7712415353465e-05,0.0776242706205866,-0.630639429947974,-2.61446480073214,-5.76683535227436,-9.40742094782127,-11.2512486529405,-9.26318091056382,-5.54849163134255,-2.40204092040323,-0.500092051722283,0.076910317692163,-0.643963084984077,-2.64013787618426,-5.80232361863279,-9.43961924182993,-11.2502294527815,-9.22968754409724,-5.51270982301365,-2.37691403712125,-0.487977374164029
0.000102341140210545,0.273934296996982,-0.414245626179614,-2.33179463589121,-5.34933397103927,-8.76922456434639,-10.4618734907521,-8.6267491802449,-5.13201168701517,-2.12000167509934,-0.284169069116248,0.273222484824591,-0.427164997021664,-2.35652834641674,-5.38305054269103,-8.79906631433617,-10.46088991917,-8.59561787079089,-5.09798778797287,-2.09580952720085,-0.272454747067639
0.000107189131920513,0.479389260657141,-0.187863588105173,-2.03703528117683,-4.91861545751302,-8.12476315392344,-9.6769437998205,-7.98390298509099,-4.70230013188515,-1.82591948659159,-0.0583014991031415,0.478679917603113,-0.20036266693349,-2.06080709656241,-4.95057316891295,-8.15237924791491,-9.67599231665701,-7.95500456352617,-4.67002282361481,-1.80268461124093,-0.0470028343027535
0.000112266777351081,0.693964554844033,0.0484548882397226,-1.73040217722482,-4.47537426847913,-7.47509868111025,-8.89686947753433,-7.33571783847877,-4.26006211077852,-1.52002389105763,0.177449365992064,0.693258059080316,0.0363913981130576,-1.75319246658364,-4.50559224885579,-7.5006169321845,-8.89594690599237,-7.30892592725274,-4.22951386126982,-1.49776597499862,0.188317827531202
0.000117584955405216,0.917507747655757,0.294522410589066,-1.41226730276105,-4.02046016240717,-6.82136185743155,-8.12214524811328,-6.68334174322785,-3.80616290678534,-1.20270465815101,0.422884679860861,0.916804537888243,0.28290893589265,-1.43405954158265,-4.04896341066953,-6.84490627992229,-8.12124876398144,-6.6585335416556,-3.77732037463638,-1.18144031334684,0.433309325946732
0.000123155060329283,1.14972391047866,0.550001302788248,-1.08317213356228,-3.55488371858831,-6.16476015734871,-7.3533623346096,-6.02800359016039,-3.34163433041074,-0.874525507595998,0.677652946694047,1.14902449877815,0.53885124272064,-1.10395306782067,-3.58170259788923,-6.18645037846331,-7.35248946061791,-6.005060529096,-3.31446885174953,-0.85426808638762,0.687621279717324
0.000128989026125331,1.39016120944626,0.81438924503365,-0.743840125455332,-3.0798221404036,-5.50658787949309,-6.59122164296735,-5.37102363542557,-2.86768142863928,-0.536237421374293,0.941235199179712,1.38946619647815,0.803714816089884,-0.763599892201601,-3.1049918125706,-5.52653868086399,-6.59037024819725,-5.34983190590288,-2.84215956746106,-0.516996871873675,0.950736018800676
0.000135099352119803,1.63819724901412,1.08700569977995,-0.395188439128359,-2.59662542955577,-4.84823817333992,-5.83654842455246,-4.71382595408078,-2.38568956750318,-0.188791246353641,1.21293091540323,1.6375073419204,1.07681778336303,-0.413920646019429,-2.6201852519558,-4.86655915536157,-5.83571672869765,-4.69427691622218,-2.36177370755047,-0.170574005963141,1.22195450305041
0.000141499129743458,1.89302676202427,1.36697968183218,-0.0383385370367155,-2.10682289806628,-4.19121682065511,-5.09030826116102,-4.05795262369443,-1.89723180454754,0.166650822362523,1.49184525128605,1.89234279511347,1.35728767421493,-0.0560403063946,-2.12881580698222,-4.20801218153912,-5.08949484324169,-4.03994310307086,-1.87488075920358,0.18384190032186,1.50038355695868
0.000148202070579886,2.15365135639428,1.65323954838401,0.325374844890914,-1.61212980046605,-3.53715737697163,-4.35362403837083,-3.4050791928076,-1.40407626140338,0.528705438197739,1.77687829822501,2.15297431460857,1.64405121184531,0.308702858939129,-1.63260170571444,-3.55252579818142,-4.35282784923109,-3.38851167152246,-1.38324587723009,0.544871132464838,1.78492513049154
0.000155222535742705,2.41887215077901,1.94450561667017,0.694397021616256,-1.1144536104888,-2.88783702710639,-3.62779332578699,-2.75703072204386,-0.908192922502201,0.895760745254644,2.06671722966402,2.41820319559524,1.93582693017305,0.678750631982047,-1.13345282578931,-2.90187165712055,-3.62701370335164,-2.74181343117927,-0.888836652016014,0.910905499053873,2.07426844970106
0.000162575566644379,2.68728625161752,2.23928655630625,1.06694986879176,-0.615899131119937,-2.24519217919724,-2.91430525501657,-2.11579734114032,-0.411758921657493,1.26597248761553,2.35983236850148,2.68662674856522,2.2311215641543,1.05232135795612,-0.633475863582879,-2.2579807082747,-2.91354194085829,-2.10184425995601,-0.393828341715686,1.28010443649313,2.36688608824474
0.00017027691722259,2.9572881268705,2.5358806351251,1.44103265748502,-0.118771222273923,-1.61133241100444,-2.21485557364795,-1.48354784278906,0.0828390550368726,1.63726490034759,2.65447837262317,2.9566396731883,2.52823129286789,1.42741077157609,-0.134977142165101,-1.62295723061102,-2.21410872894131,-1.4707786083821,0.0993938011796907,1.65039590604868,2.66103515533847
0.000178343087693191,3.22707699450344,2.83238299584741,1.81442860375378,0.374426515256886,-0.988550903557045,-1.5313580654726,-0.86263935021677,0.573007090827709,2.00733798848606,2.94870186787935,3.22644144461305,2.82524901447774,1.80179852816746,0.359538606839386,-0.999089345098124,-1.53062828393086,-0.850979079530286,0.588236946918734,2.01948368727212,2.95476492654248
0.000186791359902078,3.49467133503976,3.12670016938715,2.18471871993086,0.860999190909901,-0.379328990373792,-0.865949996431678,-0.255620592646254,1.05595336670684,2.37368302583962,3.24035691007309,3.49405082055566,3.12007886160917,2.17306203093478,0.847375584023248,-0.388853638467169,-0.865238311390102,-0.244999617217572,1.06991012715522,2.38486289520278,3.24593229491319
0.000195639834351706,3.75793151929494,3.41657294279327,2.54930462142242,1.33807662465078,0.213668007705832,-0.220988739590339,0.334774119536981,1.52870709132523,2.73360817132928,3.52712956946545,3.75732845935165,3.41045907862977,2.53859921496571,1.32566280705078,0.205088932535572,-0.220296622080675,0.344420606211599,1.54144328359566,2.74384561234066,3.53222633124766
0.000204907468981585,4.01459127491181,3.69960844660364,2.90544178872663,1.80264040175306,0.787606780794196,0.400963637421355,0.905643387520257,1.98814967440034,3.08427589419971,3.80657263673293,4.0140083719175,3.69399412936034,2.89566179636281,1.79138105460398,0.779908977077213,0.401634292904556,0.914375768826253,1.99971855975208,3.09359831810409,3.81120294760493
0.00021461411978584,4.26229826566229,3.97332186701035,3.25028432276627,2.25156420526678,1.33951693809166,0.997171113265292,1.45395276619256,2.43106041340087,3.42275331352527,4.07615089309956,4.2617384814832,3.96819644386684,3.24140003414825,2.24140310467417,1.33263952729512,0.997818018519472,1.46182752229261,2.44151609394059,3.43119221161885,4.0803301032519
0.000224780583354873,4.49866341192067,4.23518750574647,3.58094140992361,2.68166886904924,1.86633934959856,1.56477265623667,1.97658682269235,2.85417803620026,3.74607552862447,4.33329654916402,4.49812992027596,4.23053752911582,3.57291923011279,2.67254872365774,1.86022434689965,1.56539317747089,1.98365711910517,2.86357564217917,3.75366649553605,4.3370431564882
0.000235428641432242,4.72131775866383,4.48269802775378,3.89454454534639,3.08979225565261,2.36499322602624,2.10085114224447,2.47042037644832,3.25427789825898,4.05132057070389,4.57547337587701,4.72081387136238,4.47850728326107,3.88734702115814,3.08165452392126,2.35958500471272,2.10144236868228,2.47673669861043,3.26267381455712,4.0581032450763,4.57880888841081
0.00024658110758226,4.92797476349833,4.71342972739403,4.18832315326118,3.47287222227802,2.83246129284241,2.60252210425219,2.93240802896619,3.62826254244831,4.33569288988903,4.80024684128754,4.92750383103974,4.70967934144057,4.1819091040466,3.46565696346075,2.8277060783422,2.60308093814804,2.93801882795273,3.635714619969,4.34171077539692,4.80319551906924
0.000258261876068267,5.11649494647878,4.92511063492145,4.45968478677994,3.8280387987095,3.26588983763673,3.06703947119769,3.35968838494221,3.9732609381363,4.59661057699182,5.00535641274554,5.1160602371166,4.92177926942931,4.45400957002183,3.82168461572473,3.2617352742154,3.06756273841685,3.3646406882816,3.97982862811762,4.60191071240774,5.00794488635606
0.000270495973046313,5.28494907304241,5.11568744355263,4.70629484650997,4.15270961123813,3.66269752613154,3.49191224915072,3.74969635165409,4.28672944042672,4.831790157102,5.18878531183316,5.28455363802257,5.1127515782673,4.70131077713092,4.14715373854134,3.65909236071972,3.49239682702225,3.75403628651978,4.29247379130731,4.83642261729408,5.19104208794539
0.000283309610183932,5.43167560573959,5.2833867450174,4.92614999832075,4.44468098315069,4.02068423090962,3.87502295039634,4.10027416535318,4.56654587263358,5.03932212986146,5.3488226342913,5.43132214129334,5.28082103970908,4.92180692382927,4.43985955699674,4.0175781514165,3.87546590657804,4.10404734307179,4.57152934259171,5.0433393589792,5.35077751175731
0.000296730240818887,5.55532821065706,5.4267660739061,5.11763941515232,4.70220645481049,4.33812937053828,4.21473627538532,4.40977006441863,4.81108763551047,5.21773071350812,5.48411301776398,5.55501892874885,5.4245437951033,5.11388542919599,4.69805497804881,4.33547301935661,4.21513500844168,4.4130217874241,4.81537369880699,5.22118671416978,5.4857964487294
0.000310786618778201,5.65490972038446,5.54475086451795,5.27958872441827,4.92405499712337,4.61386904336694,4.50998591143888,4.67711348780956,5.01928570527431,5.36601253654934,5.59368998912147,5.65464623980772,5.5428443550847,5.27637098234737,4.92050897995532,4.61161420253887,4.51033828151659,4.67988876226377,5.0229382631842,5.36896196028793,5.59513242635543
0.000325508859983506,5.72979010711879,5.63665459669266,5.41128306928369,5.10954300802651,4.84734291724302,4.7603288732196,4.90185768597212,5.19064880160972,5.48365115352921,5.67699064628229,5.72957337435345,5.63503576243922,5.40854865446159,5.10653873619641,4.84544283488169,4.7606333105176,4.90420105128501,5.19373144216251,5.4861483535854,5.67822191924719
0.000340928506974681,5.7797075556131,5.70218100464461,5.5124677862245,5.2585370544601,5.03860530077311,4.96596056615549,5.08418452371106,5.32525551727921,5.57060688788305,5.73385119864524,5.77953780136999,5.70082179075206,5.51016456787469,5.25601241385407,5.03701510541104,4.96621614647141,5.08613973770662,5.32783069438451,5.57270500222334,5.73489995678973
0.000357078596490046,5.80475339914541,5.74140899684375,5.58332752909313,5.37142775272476,5.18829945931372,5.1276890384255,5.22487129683399,5.42371612927821,5.62728416096208,5.76448480021316,5.80463013244052,5.74028182834642,5.58140495289339,5.36932302941051,5.18697659584173,5.12789551892478,5.22648093555203,5.42584434483893,5.6290342897993,5.76537805353447
0.00037399373024788,5.80534320903094,5.75476258849529,5.62444683660035,5.44907851359293,5.29759906867102,5.24687252833773,5.3252244661318,5.48710936266879,5.65448068914745,5.76944474805522,5.80526524670675,5.75384075317036,5.62285659774679,5.44733709281971,5.2965036896041,5.24703034209389,5.32652950549842,5.48884843244601,5.65593121832943,5.77020752379344
0.000391710149080926,5.78217746235032,5.74296941029544,5.63675678514925,5.49275548387823,5.36812467685164,5.32532911835052,5.38698920691102,5.5169018698705,5.65332437271987,5.74957724012108,5.78214298879133,5.74222736843451,5.63545334832359,5.4913243886404,5.36721993511824,5.32543933186398,5.38802864863373,5.51830633699718,5.6545204752214,5.7502323624267
0.000410265810582719,5.7361958032576,5.70701205142272,5.6214732563388,5.50404646228599,5.401845395771,5.3652300992098,5.41224580792035,5.51485924293448,5.6252042047515,5.70596836473226,5.73620245297323,5.70642566418337,5.6204142049628,5.50287669704445,5.4010976060438,5.36529434168524,5.41305639651827,5.51597997728702,5.6261875312383,5.70653635304989
0.000429700470432084,5.66852893448269,5.64807657599265,5.58003241854537,5.48477672819943,5.40097648771745,5.36898916391432,5.40330402643222,5.48295699761868,5.57170114797863,5.63988984053326,5.66857388932175,5.64762325130994,5.57917863367508,5.48382342039435,5.40035514685149,5.36900953962731,5.40392008319393,5.48384099127756,5.57250969790313,5.64038891357142
0.00045005576757005,5.58045171452053,5.56750210136168,5.51402838693211,5.43692877302547,5.3678822725196,5.339158068532,5.36260486047884,5.42329848128117,5.49452387898154,5.55274736679281,5.58053180740096,5.56716086280766,5.51334407142827,5.43615112887508,5.36735995070177,5.3391370638725,5.36305823866349,5.42398882577648,5.49519202869184,5.55319353299499
0.000471375313411672,5.47334025248356,5.46673451065599,5.42515691599298,5.36257124413302,5.3049914380189,5.27833662701277,5.29263651828862,5.33804455904146,5.39545288141538,5.4460344730429,5.47345207041436,5.46648599952349,5.42460949052697,5.36193235252711,5.30454356735681,5.27827702211234,5.29295666614889,5.33858057254868,5.39601153655147,5.44644168552879
0.0004937047852839,5.34863486882867,5.34728638820267,5.31516766387734,5.26380044489697,5.21472907654446,5.18910168883596,5.19586839896157,5.22935772591887,5.27629487969755,5.32129367892184,5.34877484938643,5.34711281218206,5.3147275673815,5.26326697281124,5.21433367190946,5.1890064808075,5.19608250527536,5.22977518910262,5.27677171553269,5.32167403255062
0.000517092024289676,5.20780988679001,5.2107042929777,5.18582628901393,5.14269586533281,5.09946718181694,5.07395678332487,5.07470424615651,5.09936135938508,5.13884827160164,5.1800857614552,5.20797440383304,5.21058933615851,5.18546671781711,5.14223769081628,5.09910453056002,5.07382912488624,5.07483743709815,5.09969281624242,5.13926802581557,5.18044971132534
0.000541587137807947,5.05235044920983,5.05854364846745,5.03888656431732,5.00128969993697,4.96149329630219,4.93530182898153,4.93145364200352,4.95011337857213,4.9848791787479,5.02396709218025,5.05253588526501,5.05847235733677,5.03858318247567,5.00087952615734,4.96114565079133,4.93514498326134,4.93152919725685,4.95038846135975,4.9852639648413,5.02432367578841
0.000567242606849198,4.88373597642999,4.89235089347685,4.87607190439749,4.84154925136581,4.80299563871004,4.77542084069264,4.76831976558048,4.78359266450786,4.81610703343919,4.85447440330225,4.88393878071744,4.89230955252546,4.8758025538947,4.84116223956002,4.80264694053011,4.77523815072459,4.76835932394297,4.78383840737891,4.8164766481235,4.85483145206742
0.000594113398496503,4.70342950301571,4.71365212013606,4.69906520510619,4.66537051086936,4.62606232407584,4.59648484768623,4.58740076237669,4.60169615761483,4.63419823568738,4.67311597188609,4.70364623538177,4.71362812904221,4.69880963981389,4.6649839632054,4.6256979828741,4.59627971761606,4.58742449113137,4.60193727004543,4.63457043896129,4.67348030127321
0.000622257083673023,4.5128719310444,4.52394719829814,4.50950565118604,4.47458096471791,4.43269206711846,4.40056706720577,4.39070197663597,4.40624446245824,4.4407662823278,4.48136804067044,4.51309929308909,4.52392896078856,4.50924531361508,4.47417408133918,4.43229881153864,4.40034295148848,4.39072868350285,4.4065035396794,4.44115703387001,4.48174561136303
0.000651733960488243,4.31348017453823,4.32470830575935,4.30899109064916,4.27094968339874,4.22481384623158,4.18966753239636,4.18015648159027,4.198993918802,4.23737681201606,4.28067527256887,4.31371502992598,4.32468513838988,4.30870894611163,4.27050341196027,4.22437965956674,4.18942792906827,4.18020365249344,4.19929157173467,4.23780045168139,4.28107131784977
0.000682607183427239,4.10664819759559,4.11738180198072,4.09908463232708,4.05620288819318,4.00431321904465,3.96574463253896,3.95765161722427,3.98165331890727,4.02555614868028,4.07245410863561,4.10688758393556,4.11734386936042,4.09876507135105,4.05569987908982,4.003827367998,3.96549307679269,3.95773536735439,3.98200821057845,4.02602551229762,4.07287322528559
0.000714942898659758,3.89375002595462,3.90339245384082,3.88132423110184,3.83204335419723,3.77306316843316,3.73075121451279,3.72505946427716,3.75590366567784,3.8068020963903,3.8580980170308,3.89399116076548,3.90333073526722,3.88095304769795,3.83146803003562,3.77251632913023,3.73049126910431,3.72519439437933,3.75633244525883,3.80732856095831,3.85854421870712
0.000748810385759002,3.67614390456449,3.68414910864034,3.65723413162617,3.60017211884429,3.53295740525162,3.48667288963601,3.48426924308794,3.52341950476084,3.58259589108683,3.63898374455926,3.67638418775056,3.68405539965427,3.65679858197784,3.59951086178703,3.5323418855456,3.48640812899722,3.48446819828747,3.52393663497444,3.58318934621696,3.63946047790712
0.000784282206133768,3.45517685864979,3.46105098559041,3.42833710841341,3.36231096414208,3.28594388674434,3.23556591471572,3.23721946598071,3.28589038252801,3.35441431607157,3.41647778601267,3.45541387366866,3.46091793646596,3.42782605128014,3.36155241861138,3.2852539369416,3.2352999000058,3.2374932016775,3.28650786211664,3.35508306157984,3.41698791088057
0.000821434358491943,3.23218897886055,3.23549380605384,3.19616644533536,3.12022399877334,3.03405589938675,2.97959145404096,2.98592727699217,3.04504086273394,3.12374102111872,3.19194235495139,3.23242049440901,3.23531499753772,3.19557056137072,3.11935947864809,3.03328809393644,2.97932769680206,2.98628404627705,3.04576785385204,3.12449159448532,3.19248809123726
0.00086034644166845,3.00851678733068,3.00887499824203,2.96227653313433,2.87573638227013,2.77943743176314,2.72104223993293,2.73251182314532,2.80264728660401,2.89207604707882,2.96674016851344,3.0087407609539,3.00864505275539,2.9615886148841,2.87476036031983,2.77859109175257,2.72078415264831,2.73295691333725,2.80348966807538,2.89291298950041,2.96732301356485
0.000901101825166502,2.78549505357236,2.78259719658939,2.72825083823426,2.63074784425641,2.52435883459243,2.46235679452536,2.47920783026616,2.56054912645208,2.66094246183181,2.74223735367177,2.78570963813759,2.78231192043108,2.72746613537553,2.62965848678638,2.52343644544649,2.46210762737921,2.47974309227814,2.56150900801134,2.66186803807562,2.74285797596632
0.000943787827777538,2.56445642701392,2.55806922170581,2.4957058376077,2.38723824154712,2.27121813776594,2.20611574136758,2.22836500797372,2.32065244571745,2.43188888916186,2.51980375726677,2.56465998049388,2.55772577044132,2.49482243288992,2.38603793364908,2.27022570006418,2.20587850603901,2.22898843972723,2.32172769496781,2.43290278441631,2.52046187439785
0.000988495904662559,2.34672825322613,2.33670369541436,2.26628937246409,2.14726210572242,2.02252318291949,1.95501473563585,1.98242878451508,2.08492277088515,2.20648660790971,2.30080991980595,2.34691935171496,2.33630075062015,2.26530855318545,2.14595789409111,2.0214704201761,1.95479211910008,1.98313424522619,2.08610662181057,2.20758563389798,2.30150417156346
0.00103532184329566,2.1336259661376,2.11991044832176,2.04167182131142,1.91292916077965,1.78085033134752,1.71180966336281,1.74389854268529,1.85536478074856,1.98631988175313,2.08661998408498,2.13380341947741,2.11944838939898,2.04059840010406,1.91153302549975,1.7797506722022,1.71160393731831,1.74467568337308,1.85664560668961,1.98749773350851,2.0873478144528
0.00108436596868961,1.92644252614981,1.90908495419337,1.82352862374548,1.68636836556267,1.54877731254818,1.47923242630006,1.51526134566842,1.63398682604504,1.77296833194142,1.87857989101321,1.92660539499362,1.90856600455305,1.82237115293851,1.68489722507968,1.54764757239504,1.47904536061479,1.51609583634333,1.63534816603178,1.77421544407869,1.87933745579458
0.00113573335834311,1.72643353306461,1.7055912195926,1.61351310074569,1.46967436810008,1.32879101287815,1.25987997211727,1.29890228755069,1.42274957870235,1.56798057072078,1.67800040564268,1.72658114567151,1.70501954293487,1.61228391949864,1.46814972924775,1.32765072696719,1.25971276291156,1.29977639750099,1.42417049810482,1.56928412533103,1.67878252454045
0.00118953406737032,1.53479790859712,1.51073890800192,1.41321929813514,1.26483744404728,1.12317551212386,1.05608483155773,1.09699689334616,1.22350013538974,1.37283903699597,1.48613484998025,1.53492987520285,1.51012062872847,1.41193435429678,1.26328463716474,1.12204592026936,1.05593805533285,1.09789043550411,1.2249559750564,1.37418317163532,1.48693502248113
0.00124588336429501,1.35265443006905,1.32575500727618,1.22413575467058,1.073660898549,0.933890747569994,0.86978116026911,0.911395725096826,1.03789552081833,1.18891703173772,1.30415191283078,1.35277065237342,1.32509813048677,1.22281415707379,1.07210788845276,0.932793494627942,0.869654764040752,0.912287312903254,1.03935904162875,1.19028328288885,1.30496241529059
0.0013049019780144,1.18101489780403,1.15175104743504,1.04759259420155,0.897673097350989,0.762456548171179,0.702384447368641,0.743515316472083,0.867322337324165,1.01743026662891,1.13310454761132,1.1811155710549,1.15106525953081,1.04625587751419,0.896148929819102,0.761412231096142,0.7022777807333,0.744383814273986,0.868765203632197,1.0187982603478,1.13391662378305
0.00136671635646201,1.02075529675032,0.989687684468186,0.884705961496093,0.738044010912954,0.609858890030069,0.554703869846084,0.594251330381168,0.712821620367787,0.859386633523724,0.973896701002401,1.02084090216516,0.988984025657035,0.883377083599906,0.736577029015277,0.608885632435833,0.554615758777148,0.5950773246289,0.714216097463335,0.860735002041207,0.974700849609042
0.00143145893752348,0.872586895568799,0.840339271701609,0.736325234412814,0.595517508276771,0.476493834533944,0.426902681367855,0.463928301979167,0.575029008841204,0.715539088188489,0.827250334252626,0.872658181471453,0.839629686272107,0.735027370527428,0.594133534605374,0.475606084684233,0.426831536667011,0.464695398993726,0.576349693166773,0.716846553474307,0.828036685546858
0.00149926843278605,0.737029709476135,0.704261682245664,0.602989249534526,0.470369884254798,0.362159427079816,0.318514365689083,0.352295285190011,0.454139505655257,0.586347178935485,0.693675759999863,0.73708766053059,0.703558469705411,0.601744489231112,0.469090594136193,0.361367145458555,0.318458313257874,0.352991062888145,0.455364879719031,0.587593709039098,0.694434519969879
0.00157029012472938,0.614391015481673,0.581766943259816,0.484897612514373,0.362402006735963,0.266097865879396,0.228512427761064,0.258569159491645,0.349903219421092,0.471952539252277,0.573448560444472,0.6144368106859,0.581082150469149,0.483725694791969,0.361243700799106,0.265406199023531,0.228469444841647,0.259185662196609,0.351016837854405,0.473120459407065,0.57417048868778
0.00164467617799466,0.504751540025577,0.472908041863927,0.381901846596193,0.270967515432704,0.187081581674863,0.155422407844527,0.181519237415293,0.261653998094006,0.372172459651334,0.466596143839738,0.504786501512808,0.472252849539678,0.380819075075532,0.269940437608975,0.18649102900354,0.155390449837571,0.182052987813304,0.262645167183992,0.373247395254084,0.467273021876283
0.00172258596539879,0.407961474202424,0.377476492644134,0.293518772551544,0.195033829168977,0.123529881417258,0.0974585323249577,0.119580342563626,0.188367800940165,0.286513559928441,0.37289627597414,0.407987010148417,0.376860655625944,0.292537233199477,0.194142083168213,0.123036877155352,0.0974356382873941,0.120031928677365,0.18923169827706,0.287485106103275,0.373521319425832
0.00180418640939207,0.323647621148463,0.295013972293299,0.218965531632063,0.133267749649707,0.0736392356033384,0.0526656829313692,0.0709782808728688,0.128743248476845,0.214204961697487,0.291888742947551,0.323665166956846,0.294445369563373,0.218092692017489,0.132509767802332,0.0732370104786779,0.0526500530618421,0.0713516367533573,0.129480520295654,0.215067011857017,0.292456915061502
0.00188965233969121,0.251231843799434,0.224837717118904,0.1572126924785,0.0841343771047776,0.0355106108536526,0.0190498165819849,0.0338520190654909,0.0812940748370013,0.154247752320051,0.222899831013879,0.251242806042248,0.224322054659229,0.156451403961178,0.0835038153011661,0.0351901782833092,0.0190398603334169,0.0341535441685008,0.0819100235704002,0.154998467934656,0.223408026296594
0.00197916686785356,0.189959736716376,0.166077732312728,0.107049574558959,0.0459974274146565,0.00726070340856403,-0.0053148549694143,0.00636018592885373,0.0444426610252411,0.105475492598997,0.165077806047059,0.189965443965941,0.165618421739241,0.106398440445282,0.0454843154365255,0.00701182941866366,-0.00532049728849106,0.0065978407630603,0.0449461789314417,0.106116947018853,0.165524889370506
0.00207292177959537,0.138937309877139,0.117722492246621,0.0671547384547256,0.0172106551873345,-0.012890974251013,-0.0222075827414945,-0.0132356666485377,0.0166052736972383,0.0666194547148353,0.117436320376445,0.138938973640638,0.117320704854767,0.0666087648524911,0.0168026269360587,-0.0130789211156109,-0.0222100394872674,-0.0130531818959742,0.0170076857950084,0.0671570244626417,0.117823025552586
0.0021711179456945,0.0971726471543761,0.0786689722445477,0.0361646814504141,-0.00380682606717064,-0.0265620067201219,-0.0332120199406728,-0.0265137018320775,-0.00373759677775039,0.0363723189446744,0.0789018972594816,0.0971713348010303,0.078323846355591,0.035716101643615,-0.00412337064850081,-0.0266993843327664,-0.0332122025144873,-0.0263776198819147,-0.00342363982405528,0.0368139191405784,0.0792306060747481
0.00227396575235793,0.0636191228459425,0.0477726697075269,0.0127349517810833,-0.018514948874196,-0.0351726549175338,-0.0396929492189071,-0.0348590377010825,-0.0179891675829427,0.0134450627465668,0.0483614597551511,0.0636157429590072,0.0474816330434496,0.012374111397609,-0.0187538528869881,-0.0352690732516968,-0.0396915754124917,-0.0347610214231187,-0.0177506464470751,0.0138003272451266,0.0486358947328455
0.00238168555197616,0.0372168630456889,0.0238937188981581,-0.00441025189768745,-0.0282171944858265,-0.0399330821084,-0.0427933654689345,-0.0394517464765977,-0.0274029730850167,-0.00338659972142867,0.0247062622992308,0.0372121623000697,0.0236528794456336,-0.00469404659644219,-0.0283917774612883,-0.0399971132949194,-0.0427909869476811,-0.0393842146991439,-0.0272272518182985,-0.00310710540456341,0.0249311323011091
0.00249450813523032,0.0169296619519339,0.00593612293583393,-0.0164418753515632,-0.0340431640607019,-0.0418469986672834,-0.0434459639012544,-0.0412706175192942,-0.0330663470005687,-0.0152480386205808,0.00686941418526145,0.0169242316136646,0.00574068162850056,-0.0166596172229602,-0.0341656902363036,-0.0418860411956465,-0.0434429943087088,-0.0412269225534876,-0.0329417055697324,-0.0150335064771242,0.00705005128598126
0.00261267522556333,0.00177536980759856,-0.00712170890979773,-0.0244032295715383,-0.0369457940769934,-0.0417264332643707,-0.0423935663546993,-0.0411076192971092,-0.0358976588441363,-0.0231439251365607,-0.0061447485058495,0.00176965937640844,-0.00727706387459882,-0.0245656193676179,-0.0370271556334187,-0.0417466930279661,-0.0423903077613586,-0.0410821082430873,-0.035813621246893,-0.0229838575332255,-0.00600272835538523
0.00273643999707467,-0.0091513092898751,-0.0162057527569235,-0.0291992822374319,-0.0377092995223708,-0.0402129901085863,-0.0402140266361269,-0.0395886093687268,-0.0366536964702837,-0.0279476945240711,-0.015240093274793,-0.00915697391980979,-0.0163264995747265,-0.0293162997993049,-0.0377588774196494,-0.0402195416020777,-0.040210693068071,-0.0395766024918354,-0.0366011871997914,-0.0278323072596986,-0.015131082370131
0.00286606761694825,-0.0166637926303767,-0.0221341169117997,-0.0315958279703666,-0.0369640977082905,-0.0378019353101014,-0.0373463202077639,-0.0371967754092177,-0.0359437100992323,-0.0304003061560586,-0.0212166271195217,-0.0166691889118832,-0.0222256194498677,-0.0316764580078503,-0.0369897564028242,-0.0377988313392962,-0.0373430577302612,-0.037194491352853,-0.0359150789827185,-0.030320787741898,-0.0211352575595585
0.00300183581357559,-0.0214758303323804,-0.0256126401105661,-0.0322260179989181,-0.0352055270620483,-0.034866492142048,-0.0341156123890556,-0.0342962799084854,-0.03424712949944,-0.0311160112922104,-0.0247659426543046,-0.02148081869533,-0.0256799393462629,-0.0322781090297403,-0.0352137008341882,-0.0348568972983768,-0.0341125157086441,-0.0343007317495558,-0.0342360845916015,-0.0310646573349053,-0.0247072532349288
0.0031440354715915,-0.0241999172416369,-0.0272368149947548,-0.0316017941816911,-0.0328138997831931,-0.0316806502131031,-0.0307559972785368,-0.0311544681286775,-0.0319326253764693,-0.0305928627566931,-0.0264727632247479,-0.0242044220588874,-0.0272844903086445,-0.0316320226835696,-0.0328097343685031,-0.0316669803501757,-0.0307531231146131,-0.0311633480455849,-0.031934108652569,-0.0305631107912879,-0.0264323048632489
0.00329297125509715,-0.0253506015826724,-0.0274983668142471,-0.0301280871359795,-0.0300741535614312,-0.0284395338100932,-0.0274302738778302,-0.0279617113404875,-0.0292768576760446,-0.0292259642431419,-0.0268210206510559,-0.0253545943808682,-0.0275304588442562,-0.0301419979382023,-0.0300616746103343,-0.0284235898713436,-0.0274276514977981,-0.0279732759885948,-0.0292868912525798,-0.0292123557468855,-0.0267949084021398
0.00344896226040576,-0.0253513211031744,-0.0267948879740015,-0.0281180744529324,-0.0271940021714748,-0.0252769172887358,-0.0242465914362877,-0.0248484816090374,-0.0264818475295225,-0.0273218438906253,-0.0262029486711814,-0.0253548064588154,-0.0268148715194053,-0.0281201709861853,-0.0271762899635771,-0.0252600066809354,-0.0242442307959184,-0.024861445662177,-0.0264973708063112,-0.0273199381433832,-0.0261878709223299
0.00361234269970943,-0.0245434842513605,-0.025441138492336,-0.0258082543715202,-0.0243199877821566,-0.0222798414158509,-0.0212720898488895,-0.0218996094495966,-0.0236903854381639,-0.0251127555152582,-0.0249298604368314,-0.024546488450962,-0.0254519330167891,-0.0258021169041798,-0.0242993445740222,-0.0222628836742911,-0.0212699877693501,-0.0219130512756568,-0.0237090969517093,-0.0251190159994787,-0.0249230564817723
0.00378346261713193,-0.0231966970628506,-0.0236809008104529,-0.0233725096581996,-0.0215512050013835,-0.0195005090521129,-0.0185438254578975,-0.0191658944170571,-0.0209992392302963,-0.0227701004802315,-0.0232435343271059,-0.023199259357819,-0.0236849067681445,-0.0233609247743272,-0.0215293069544805,-0.0194841249579141,-0.0185419702305906,-0.0191791754118164,-0.0210194516181925,-0.0227817698435466,-0.0232427507741917
0.00396268863870148,-0.0215192650954174,-0.021698569888792,-0.0209346833187338,-0.0189507136066048,-0.0169657584816873,-0.016077346726977,-0.0166733562795595,-0.0184701639208595,-0.0204164905799413,-0.0213274066054834,-0.0215214312366198,-0.0216977207341605,-0.0209197727838602,-0.0189287433757272,-0.0169503433034751,-0.0160757214834161,-0.0166860537965728,-0.0184906763271678,-0.0204314656376596,-0.0213308415400908
0.00415040475785048,-0.0196683344292524,-0.01962992934996,-0.0185794523206636,-0.0165548074371577,-0.0146844607176703,-0.013873299617355,-0.0144304621580139,-0.016138863015235,-0.0181362257275415,-0.0193170260590331,-0.0196701521019357,-0.0196257511499951,-0.0185627936708585,-0.0165335663531484,-0.0146702430938144,-0.0138718847450888,-0.0144423150364992,-0.0161588524050951,-0.018152940028006,-0.0193232680037865
0.00434701315812503,-0.0177592500150701,-0.0175717913117443,-0.016361472197032,-0.0143803859160177,-0.0126531892588037,-0.0119224228187692,-0.012433667966615,-0.014022129802866,-0.0159841418377596,-0.0173094441360897,-0.0177607657879945,-0.0175654639721967,-0.0163442066967602,-0.014360386515828,-0.0126402776178349,-0.0119211976519492,-0.0124445331841145,-0.0140410607915801,-0.0160014601473185,-0.017317410971508
0.00455293507486695,-0.0158738890276216,-0.0155903541008283,-0.0143128861200257,-0.0124307041799747,-0.0108604862614807,-0.0102092549194519,-0.0106715892801302,-0.0121234283596375,-0.0139929038786879,-0.015371385966353,-0.0158751464605237,-0.0155827701056924,-0.0142958121721065,-0.0124122448765354,-0.0108489047601383,-0.0102081988855369,-0.0106814080897466,-0.0121409800621882,-0.0140100305818526,-0.0153802672892686
0.00476861169771447,-0.0140678662445511,-0.0137282595386225,-0.0124493612126328,-0.0106997755449708,-0.00929001124727547,-0.00871483012028761,-0.00912808034690714,-0.0104371740852886,-0.0121788894102688,-0.0135461732536499,-0.0140689048462846,-0.0137200776669319,-0.0124330129759201,-0.0106829997195851,-0.0092797271079092,-0.00871392348545847,-0.00913685228257717,-0.0104531819417397,-0.0121952911794057,-0.0135553782626024
0.00499450511585514,-0.0123766090635866,-0.0120104161926417,-0.0107748465063679,-0.00917567925422316,-0.00792281597117174,-0.00741859298273733,-0.00778445884907057,-0.00895195531155391,-0.0105468418609888,-0.011859454661746,-0.0123774638495737,-0.0120021088854221,-0.0107595585333448,-0.00916062117986428,-0.0079137599075461,-0.00741781730571215,-0.00779222211372837,-0.00896636566272026,-0.0105621838972631,-0.0118685665921828
0.00523109930805626,-0.0108203665204727,-0.0104487052488817,-0.00928525309178054,-0.00784299643603742,-0.00673894719922251,-0.00629971976673436,-0.00662107335897529,-0.00765290981242233,-0.00909348159495187,-0.010323850553658,-0.0108210679719445,-0.0104405991734772,-0.00927121239019476,-0.00782961634279206,-0.00673102838758961,-0.00629905814467384,-0.006627890293227,-0.00766574505123283,-0.00910757613963043,-0.0103325879202467
0.00547890117959395,-0.00940825609875093,-0.0090457100627575,-0.00797124717581157,-0.00668456406453573,-0.00571854078338849,-0.00533799602208472,-0.00561837311852313,-0.00652343892312956,-0.00781025557991843,-0.00894264481565141,-0.00940883037494551,-0.00903802001061186,-0.00795853436151475,-0.00667277443859356,-0.00571165759871907,-0.00533743319160955,-0.00562431964533947,-0.00653477122934991,-0.0078230211147435,-0.00895082920990341
0.00573844164830239,-0.00814147094255361,-0.00779761669640004,-0.006820328021127,-0.00568270423386072,-0.00484253690840044,-0.0045143678685684,-0.00475760710913396,-0.00554641115572005,-0.00668539002171539,-0.00771266434069163,-0.0081419402377853,-0.00779047331239153,-0.00680894927428966,-0.00567238916669727,-0.00483658442342411,-0.00451389020861563,-0.00476276524183016,-0.00555634306776979,-0.00669681951427141,-0.0077201942248419
0.00601027678207038,-0.00701577436332944,-0.00669642719297738,-0.00581834002634588,-0.00482005632040922,-0.00409311807920112,-0.00381125773297131,-0.00402125175995804,-0.00470497880035422,-0.00570538952828398,-0.00662648269244124,-0.00701615733344467,-0.00668989922731998,-0.0058082514735318,-0.00481108543944356,-0.00408799312687225,-0.00381085320388047,-0.00402570443483607,-0.00471362914151312,-0.00571552615095247,-0.00663331247485706
0.00629498899022189,-0.00602340330400944,-0.00573161485544774,-0.00495054473909124,-0.00408011359681772,-0.0034539481136611,-0.00321271371761844,-0.0033932438806002,-0.00398310603732466,-0.00485610443050702,-0.0056740732944194,-0.00602371551167255,-0.00572572670297807,-0.0049416707209606,-0.00407235183707717,-0.00344955254462522,-0.00321237176104321,-0.00339707152680059,-0.00399059996942442,-0.00486502333019757,-0.00568019692059871
0.00659318827133355,-0.00515449159115397,-0.00489133491670489,-0.00420235632944346,-0.00344754384237525,-0.00291027160656368,-0.00270444459662112,-0.0028590770285555,-0.00336588587353795,-0.00412346680735778,-0.00484402268134288,-0.00515474593816632,-0.00488608020366431,-0.00419460281970446,-0.00344085807541212,-0.00290651423284634,-0.00270415601418541,-0.00286235541510347,-0.00337234808334963,-0.00413126168652041,-0.00484946099273792
0.00690551352016233,-0.00439811021828916,-0.00416328711619859,-0.00355982404067501,-0.00290835532126411,-0.00244891842170219,-0.00227377897552716,-0.00240580493836924,-0.00283970565597881,-0.00349397664579554,-0.0041243983225614,-0.00439831734631131,-0.00415863904261517,-0.00355308828215427,-0.00290261864694211,-0.00244571602304689,-0.00227353579819787,-0.0024086039433718,-0.00284525588180444,-0.00350075010600005,-0.00412918949430998
0.00723263389648353,-0.00374300751714228,-0.00353531035833774,-0.00300992782083565,-0.00244995480126045,-0.00205824611714573,-0.0019095767433775,-0.002021984236595,-0.00239230667538809,-0.0029550029117167,-0.00350334982843267,-0.00374317616746966,-0.00353122942693862,-0.00300410505659562,-0.00244504913176024,-0.00205552379503136,-0.00190937209997121,-0.00202436726793874,-0.00239705695219685,-0.00296085969337782,-0.00350754227684685
0.00757525025877191,-0.00317811814235846,-0.00299577469572389,-0.00254073878480729,-0.00206113259892698,-0.00172804422212301,-0.00160211300040818,-0.00169757986833022,-0.00201277202743902,-0.00249495023132526,-0.002969507890368,-0.00317825547147628,-0.00299221437089403,-0.00253572679322848,-0.0020569500196222,-0.00172573531400701,-0.0016019409906062,-0.00169960373255301,-0.00201682517028993,-0.00249999264721372,-0.00297315512822388
0.00793409666579749,-0.00269289704688654,-0.00253382277648959,-0.00214148419882957,-0.00173200048380925,-0.00144941743841494,-0.00134294865037535,-0.0014238499568588,-0.00169146799556568,-0.00210333026256597,-0.00251223253992062,-0.00269300889839565,-0.00253073353026032,-0.00213718619581352,-0.00172844375896645,-0.00144746314854445,-0.00134280422555899,-0.00142556502529817,-0.0016949169546258,-0.00210765526615898,-0.00251538954306595
0.0083099419493534,-0.00227752341598866,-0.00213950174377791,-0.00180254703956559,-0.0014539011998653,-0.00121465968748569,-0.00112479737848345,-0.00119322177143267,-0.00141995732727292,-0.00177076743241761,-0.00212175139481235,-0.00227761455167961,-0.00213683386395224,-0.00179887338835791,-0.00145088369900733,-0.00121300854756321,-0.00112467623217186,-0.0011946723335172,-0.00142288513902098,-0.00177446488232527,-0.00212447212272113
0.00870359136148517,-0.00192300996574625,-0.00180381731024755,-0.0015154225353567,-0.00121930296581332,-0.00101712709522462,-0.000941395448038163,-0.000999166726308878,-0.00119089751035903,-0.00148896123219644,-0.00178921945384495,-0.00192308425992411,-0.00180152277393454,-0.00151229160372502,-0.00121674821427703,-0.00101573433520251,-0.000941293916790928,-0.00100039145083758,-0.0011933776405466,-0.00149211301378234,-0.00179155523673453
0.00911588829975082,-0.0016212450501024,-0.00151873418863603,-0.00127264812298332,-0.00102168824959526,-0.000851115196865927,-0.000787378362896691,-0.000836079581367276,-0.000997933182505369,-0.00125062139637898,-0.00150672456283919,-0.00162130565145968,-0.00151676784171046,-0.00126998654617915,-0.00101952925123237,-0.000849942081686165,-0.000787293337757388,-0.000837112030120495,-0.00100003011171845,-0.00125330114203625,-0.00150872312793612
0.00954771611420806,-0.00136498852238333,-0.00127714102348487,-0.00106771864823153,-0.000855443088462195,-0.000711743614135594,-0.000658166739339035,-0.000699165025304982,-0.000835588848964217,-0.00104938775453738,-0.00126725670196681,-0.0013650379880512,-0.00127546125429206,-0.00106546119141389,-0.000853621525826651,-0.000710756783945766,-0.000658095587503071,-0.000700034180698196,-0.000837358793928316,-0.00105166096859581,-0.00126896166151925
0.01,-0.00114783708661582,-0.00107279321354196,-0.000894995134469991,-0.000715751007070203,-0.000594850013538673,-0.000549862537807358,-0.000584333407758678,-0.000699165910191981,-0.000879743086008409,-0.00106465452591192,-0.00114787749241003,-0.00107136226612204,-0.000893084297770474,-0.000714216392726592,-0.000594020851546036,-0.000549803033870211,-0.000585064189297404,-0.000700657605715088,-0.000881667530594192,-0.00106610519073754


==> figures/tikzPlots/csv-files/SP1.csv <==
1e-06,-141.325893723773,-141.504453727012,-141.810526506366,-142.116839109862,-142.317451739607,-142.351363973009,-142.205088130094,-141.919186263826,-141.592653295495,-141.359498842563,-141.326437679249,-141.506725294113,-141.813378889305,-142.119043623789,-142.318169457686,-142.350215423609,-142.202179400991,-141.915198062213,-141.588785969563,-141.357038134431
1.04737089795945e-06,-140.925373024194,-141.103914342474,-141.409951581049,-141.716230747448,-141.916823168566,-141.950729968442,-141.804463484201,-141.518586892648,-141.192090454903,-140.958968381913,-140.92591702361,-141.106185718208,-141.412803718734,-141.718435128192,-141.917540920917,-141.949581619888,-141.80155513935,-141.514599263663,-141.188223800086,-140.956508262908
1.09698579789238e-06,-140.524996186387,-140.703517021184,-141.009515298149,-141.315757809352,-141.516328076975,-141.550228920333,-141.403972695245,-141.118123810682,-140.791667419475,-140.558580843305,-140.525540233967,-140.705788187125,-141.012367166972,-141.317962044095,-141.517045866899,-141.549080791957,-141.401064771627,-141.114136809435,-140.787801500362,-140.556121370118
1.14895100018731e-06,-140.124777044795,-140.303275425909,-140.609230993941,-140.915433324757,-141.115979308439,-141.149873622367,-141.003628642794,-140.717810129551,-140.391397636378,-140.158349971446,-140.125321145166,-140.305546361873,-140.612082568042,-140.917637399458,-141.116697139551,-141.148725735344,-141.00072118092,-140.713823816411,-140.387532523721,-140.155891206177
1.20337784077759e-06,-139.724730751737,-139.903204521202,-140.209113275883,-140.515271565251,-140.715790931585,-140.749678088573,-140.603445434798,-140.317660210992,-139.991295834337,-139.7582908205,-139.725274909966,-139.905475205078,-140.211964526934,-140.517475464532,-140.716508807844,-140.748530466099,-140.600538479038,-140.31367465208,-139.987431605628,-139.755832831164
1.26038292967973e-06,-139.324873900426,-139.503320694965,-139.809178141424,-140.115288161054,-140.31577835472,-140.349657667562,-140.203438522546,-139.917689783767,-139.591378143376,-139.358419876347,-139.325418122061,-139.505591102539,-139.812029038403,-140.117491868074,-140.316496280466,-140.348510335037,-140.200532121491,-139.913705051493,-139.587514883478,-139.355962737425
1.32008840083142e-06,-138.92522465896,-139.103641890871,-139.409443107446,-139.715500227655,-139.915958450785,-139.949829167017,-139.80362482594,-139.517916071049,-139.191662225265,-138.958755189746,-138.925768950073,-139.105911995626,-139.412293616385,-139.717703723975,-139.916676430768,-139.948682152253,-139.800719032792,-139.513932244695,-139.187800027095,-138.956298982788
1.38262217376466e-06,-138.525802916152,-138.704187752504,-139.009927351183,-139.315926503713,-139.516349693423,-139.550210989276,-139.404022869915,-139.118357929121,-138.792167415526,-138.559316521282,-138.52634728339,-138.706457525409,-139.012777434894,-139.318129769145,-139.517067732842,-139.549064322722,-139.401117742917,-139.11437509548,-138.788306380804,-138.556861335559
1.44811822767453e-06,-138.126630440134,-138.304979780132,-138.610651863528,-138.916587501097,-139.116972305057,-139.150823278878,-139.004652932892,-138.719035998287,-138.392914877907,-138.160125499009,-138.127174890768,-138.307249189407,-138.613501481308,-138.918790513549,-139.117690409607,-139.14967699386,-139.001748535792,-138.715054252356,-138.389055117965,-138.157671432225
1.51671688847092e-06,-137.727731050693,-137.906041501081,-138.211639615669,-138.517505668022,-138.717848417903,-138.751688083002,-138.605537208194,-138.319972866931,-137.993927772275,-137.761205789756,-137.728275592681,-137.908310511946,-138.214488722972,-138.519708403316,-138.718566593814,-138.750542215989,-138.602633610749,-138.315992312662,-137.99006940894,-137.758752948821
1.58856512942805e-06,-137.329130806361,-137.507398654706,-137.812915740044,-138.118705566236,-138.319002248889,-138.352829525774,-138.206699979395,-137.921193249707,-137.595231436926,-137.362583285097,-137.329675448401,-137.509667229105,-137.815764288136,-138.120907997923,-138.31972050298,-138.351684116665,-138.20379725792,-137.917214000822,-137.591374603479,-137.360131786968
1.66381688607613e-06,-136.930858207282,-137.109079393002,-137.414507726662,-137.720214063304,-137.920460289502,-137.954273997452,-137.808167810627,-137.522724180879,-137.19685358634,-136.964286303044,-136.931402958887,-137.111347489308,-137.417355662237,-137.722416162455,-137.921178629231,-137.953129089886,-137.805266048591,-137.518746361759,-137.19299842855,-136.961836275632
1.74263338600965e-06,-136.532944414958,-136.711114497928,-137.016445635822,-137.322060541022,-137.522251511598,-137.55605035954,-137.409969752889,-137.124595223876,-136.798824525447,-136.566345806505,-136.533489286526,-136.713382070616,-137.019292900588,-137.324262276007,-137.522969945123,-137.554906001234,-137.407069041555,-137.120618970521,-136.794971202699,-136.563897389661
1.82518349431904e-06,-136.135423489946,-136.313537616521,-136.618762328338,-136.92427712105,-137.124407590269,-137.158190166898,-137.012137567422,-136.726838698128,-136.401177381488,-136.168795639629,-136.135968492834,-136.315804615819,-136.621608858577,-136.926478457295,-137.125126126508,-137.157046410011,-137.00923800655,-136.722864159193,-136.397326068001,-136.166348986212
1.9116440753857e-06,-135.738332648602,-135.916385514908,-136.221493714355,-136.52689890885,-136.72696314484,-136.760727907947,-136.614705967268,-136.329489924282,-136.003948354566,-135.77167278311,-135.738877795217,-135.91865188642,-136.224339440434,-136.529099808577,-136.72768179354,-136.759584809475,-136.611807665863,-136.3255172622,-136.000099240701,-135.769228060133
2.00220037181558e-06,-135.341712539966,-135.519698352289,-135.824679021828,-136.129964257022,-136.329955999094,-136.363701264049,-136.217712878068,-135.932587488878,-135.607176987956,-135.375017629531,-135.342257843852,-135.521964036586,-135.827523867682,-136.132164678965,-136.330674770906,-136.362558886252,-136.214815955194,-135.92861688107,-135.60333028164,-135.372575019407
2.09704640132323e-06,-134.945607543817,-135.123519975944,-135.428361085739,-135.733515049089,-135.933427461794,-135.967151389144,-135.821199719192,-135.53617352955,-135.210906459247,-134.978874279816,-134.94615301975,-135.125784908123,-135.431204968308,-135.735714948197,-135.934146368349,-135.966009799999,-135.818304304845,-135.532205169726,-135.207062387498,-134.97643398169
2.19638537241655e-06,-134.550066090884,-134.727898238239,-135.032586659044,-135.337597004777,-135.537422628528,-135.571123210664,-135.425211706212,-135.140294041763,-134.815183893301,-134.583290861743,-134.550611754982,-134.730162347451,-135.035429487673,-135.339796331881,-135.538141682524,-135.56998248436,-135.422317942262,-135.136328141325,-134.811342703864,-134.58085309293
2.30043011977292e-06,-134.155141006094,-134.332885336551,-134.637406746273,-134.942260007692,-135.141990705837,-135.175665752688,-135.029798175686,-134.744999208025,-134.42006069793,-134.188319871425,-134.155686875924,-134.33514854549,-134.640248422063,-134.944458709161,-135.14270992113,-135.174525970154,-135.026906216881,-134.741035997562,-134.41622266104,-134.185884868944
2.40940356023953e-06,-133.760889875596,-133.938538176835,-134.242876960569,-134.547558456268,-134.747185358474,-134.780832482201,-134.635012933074,-134.350343750379,-134.025592923086,-133.794018538498,-133.761435970295,-133.940800401195,-134.245717375687,-134.549756473633,-134.747904750175,-134.779693731671,-134.632122948121,-134.346383481276,-134.021758333345,-133.791586560717
2.52353917043477e-06,-133.3673754381,-133.544918761436,-133.849057904802,-134.153551638615,-134.35306508049,-134.38668167915,-134.240914624503,-133.956387306845,-133.631841644159,-133.400449215579,-133.367921778501,-133.547179909328,-133.851896941738,-134.155748908173,-134.35378466507,-134.385544056763,-134.238026797215,-133.952430252995,-133.628010822543,-133.398020543968
2.6430814869741e-06,-132.974666000846,-133.152094601458,-133.456015577136,-133.760304131752,-133.959693590641,-133.993276830804,-133.847567132849,-133.563194832236,-133.238873369754,-133.007679792309,-132.97521260961,-133.154354572791,-133.45885310792,-133.762500584139,-133.960413386042,-133.992140441245,-133.844681663367,-133.559241291857,-133.235046665745,-133.005254733302
2.76828663039207e-06,-132.582835880158,-132.760139153719,-133.063821801167,-133.367886225386,-133.567140252355,-133.600687050663,-133.455039998357,-133.170837023516,-132.846760474015,-132.615784133971,-132.583382781915,-132.762397839539,-133.066657686536,-133.370081785131,-133.567860278107,-133.599552007844,-133.452157104444,-133.166887321082,-132.84293826786,-132.613363020937
2.89942285388288e-06,-132.191965866162,-132.369132281907,-132.672554680354,-132.976374370092,-133.175480518135,-133.208987521831,-133.063408863685,-132.77939076949,-132.455581653202,-132.22484254429,-132.192513087662,-132.371389563704,-132.675388768865,-132.978568955141,-133.176200795483,-133.207853949604,-133.060528782093,-132.775445257764,-132.451764358295,-132.222425739608
3.03677111803546e-06,-131.80214371075,-131.979160741091,-132.282299076009,-132.585851649256,-132.784796397878,-132.818259964316,-132.672755942812,-132.388939624193,-132.065422405718,-131.834942251507,-131.802691281013,-131.981416490061,-132.285131203118,-132.588045170474,-132.785516949912,-132.81712799723,-132.669878930718,-132.384998686364,-132.061610471105,-131.832530148755
3.18062569279412e-06,-131.413464637223,-131.590318684113,-131.893147107559,-132.196408273665,-132.395176950055,-132.428593125251,-132.283170512741,-131.999574302776,-131.676375534252,-131.446177916246,-131.414012587699,-131.592572760391,-131.895977094648,-132.198600634317,-132.395897801846,-132.427462909336,-132.280296849247,-131.995638354695,-131.67256944725,-131.443770942473
3.33129478793467e-06,-131.026031869367,-131.202708187703,-131.5051986731,-131.808142096926,-132.00671879405,-132.040083290366,-131.894749426291,-131.611393198042,-131.288541667983,-131.058652158934,-131.026580234102,-131.204960439557,-131.508026326462,-131.810333192132,-132.007439972794,-132.038954983955,-131.891879413982,-131.607462690542,-131.284741956893,-131.056250777027
3.48910121340677e-06,-130.639957176807,-130.81643979529,-131.118561987427,-131.421159149144,-131.619526641228,-131.652834814292,-131.507597643476,-131.224502914997,-130.902029801957,-130.672476103708,-130.640505992611,-130.818690058292,-131.12138709723,-131.423348865323,-131.620248176395,-131.651708588861,-131.504731610027,-131.220578336287,-130.898237038873,-130.670080814824
3.65438307095725e-06,-130.25536143247,-130.431633072476,-130.733354133819,-131.035574185356,-131.233713841369,-131.266960666388,-131.121828778116,-130.839018819822,-130.516957849799,-130.287769934694,-130.255910739082,-130.433881168643,-130.736176473026,-131.037762399648,-131.234435764853,-131.265836707426,-131.118967077939,-130.835100697935,-130.513172653472,-130.28538128075
3.82749447851631e-06,-129.8723751768,-130.048417169991,-130.349701624662,-130.651511244121,-130.849402940056,-130.882582987733,-130.737565655214,-130.455065598598,-130.133453204748,-129.904663459402,-129.87292501706,-130.05066290691,-130.352520947942,-130.653697823811,-130.850125286331,-130.881461495611,-130.734708671125,-130.451154503876,-130.129676243495,-129.902282025588
4.00880632889846e-06,-129.491139182016,-129.666931387587,-129.967740964763,-130.269104210454,-130.466726241399,-130.499833653689,-130.35494087342,-130.072777819869,-129.751653302732,-129.523296672602,-129.49168960203,-129.669174557538,-129.970557007398,-130.271289012385,-130.467449047668,-130.498714844546,-130.352089018309,-130.068874367449,-129.747885297346,-129.520923089898
4.19870708444391e-06,-129.111805008134,-129.287325730841,-129.587619209706,-129.888497375827,-130.085826369039,-130.118854835076,-129.974097365514,-129.692300493641,-129.371706179689,-129.143820312531,-129.112356057432,-129.289566109913,-129.590431686497,-129.890680245817,-130.086549675389,-130.117738941684,-129.971251083996,-129.68840534591,-129.367947906316,-129.141455260182
4.39760360930272e-06,-128.734535540793,-128.909761451107,-129.209494509958,-129.50984598637,-129.706856816844,-129.739799549407,-129.595188948231,-129.313789617863,-128.993771013682,-128.766396399577,-128.735087272479,-128.911998798333,-129.212303114163,-129.512026758655,-129.707580666395,-129.738686822012,-129.592348718243,-129.309903486839,-128.990023306602,-128.76404060748
4.6059220411451e-06,-128.35950549899,-128.534411557015,-128.833536629615,-129.133316768642,-129.329982478917,-129.36283219188,-129.218380850997,-128.937412701574,-128.618018640519,-128.391198745687,-128.360057969876,-128.536645613541,-128.836341031929,-129.135495265333,-129.330706917958,-129.361722899003,-129.215547185317,-128.933536351165,-128.614282394792,-128.388852996651
4.82410870416537e-06,-127.986901898824,-128.161461283894,-128.459927426701,-128.759088420362,-128.955380146613,-128.988129033915,-128.843850211226,-128.563349252018,-128.244632029602,-128.018413420745,-127.987455169545,-128.163691772194,-128.462727274311,-128.761264450948,-128.956105224727,-128.987023463084,-128.841023658864,-128.559483500093,-128.240908203485,-128.01607855254
5.05263106533568e-06,-127.616924457172,-127.791108505338,-128.088861279815,-128.38735205144,-128.58323895822,-128.61587867496,-128.471786521748,-128.191791210876,-127.873806704593,-127.64823915999,-127.61747859228,-127.793335128505,-128.091656195547,-128.389525412338,-128.583964728397,-128.614777133353,-128.468967669168,-128.187936931086,-127.870096321672,-127.645916067137
5.29197873595844e-06,-127.24978591702,-127.423564068953,-127.720545443733,-128.018311558442,-128.213760784761,-128.246282431096,-128.102392013759,-127.822943322621,-127.505751091318,-127.280887694359,-127.250340985037,-127.425786510082,-127.723335025338,-128.02048203263,-128.214487303478,-128.245185246069,-128.099581485881,-127.819101445887,-127.502055242241,-127.278577329559
5.54266452066311e-06,-126.885712273933,-127.059052036092,-127.355200314373,-127.652183913441,-127.847160533156,-127.879554641785,-127.73588195648,-127.457023415782,-127.140686773081,-126.916583983409,-126.886268347376,-127.061269957794,-127.357984133972,-127.654351270165,-127.847887860436,-127.878462161247,-127.733080417392,-127.453194931362,-127.137006616805,-126.914287358531
5.8052255160949e-06,-126.524942881084,-126.69780980328,-126.993059581359,-127.289199345977,-127.483666345793,-127.515922873859,-127.372484852495,-127.09426257571,-126.778848631467,-126.555566328368,-126.525500036438,-126.70002284735,-126.995837185099,-127.291363340582,-127.48439454522,-127.514835466466,-127.369693005828,-127.090448531759,-126.775185395895,-126.5532845149
6.08022426164943e-06,-126.167730408356,-126.340088081126,-126.634370244477,-126.92960139488,-127.123519673485,-127.15562799981,-127.012442505711,-126.734905185481,-126.420484848734,-126.198086340998,-126.168288725997,-126.342295868396,-126.637141152438,-126.931761768765,-127.124248812179,-127.154546054931,-127.009661094589,-126.73110668898,-126.416839830631,-126.195820469839
6.36824994471859e-06,-125.814340629561,-125.98615070496,-126.279392468671,-126.573646804918,-126.766975196983,-126.798924125575,-126.656009937051,-126.379208809797,-126.065856746316,-125.844408742385,-125.814900193609,-125.988352835393,-126.282156175065,-126.575803285647,-126.767705345511,-126.797848053,-126.653239743547,-126.375427025759,-126.06223131036,-125.842160002878
6.66991966303011e-06,-125.465052010848,-125.636274250449,-125.928399251034,-126.221605241948,-126.414300570808,-126.446078341626,-126.303455121643,-126.027443895518,-125.715238432821,-125.494810964851,-125.465612908962,-125.638470303484,-125.931155224749,-126.223757543542,-126.415031803038,-126.445008570969,-126.300696965672,-126.023680045344,-125.711634009667,-125.49258060293
6.98587974678525e-06,-125.120155073237,-125.290747427114,-125.5816758728,-125.873758799548,-126.065775962372,-126.097370270314,-125.95505852047,-125.679893261823,-125.368916234514,-125.149582529896,-125.12071739632,-125.292936962325,-125.584423558332,-125.875906622979,-126.066508355246,-126.09630725006,-125.952313258026,-125.676148620703,-125.365334317734,-125.147371845236
7.31680714342719e-06,-124.779951502962,-124.949870223382,-125.239519109706,-125.53040127028,-125.721693359353,-125.753091382375,-125.611112379486,-125.33685135321,-125.027187881757,-124.809024175843,-124.78051534479,-124.952052781472,-125.242257928533,-125.532544304182,-125.72242699257,-125.752035578539,-125.608380900157,-125.333127246447,-125.023630023512,-124.806834517897
7.66341086800746e-06,-124.444752985343,-124.613952778575,-124.90223617563,-125.191837155905,-125.382355619294,-125.413544056476,-125.271919770249,-124.998623229837,-124.690361426487,-124.473446710745,-124.445318442092,-124.616127882759,-124.904965528055,-125.193975077535,-125.383090574896,-125.412495950837,-125.269202993935,-124.994921027998,-124.686829231837,-124.471279473563
8.02643352225717e-06,-124.114879741284,-124.283313960527,-124.570143377223,-124.858380393378,-125.048075237671,-125.079040357901,-124.937793348435,-124.66552327229,-124.358753868815,-124.143169569437,-124.115446910972,-124.285481118313,-124.572862644741,-124.860512869826,-125.048811599516,-125.078000445756,-124.935092221216,-124.661844385099,-124.35524898854,-124.141026185183
8.40665288561832e-06,-123.790658750557,-123.958279632243,-124.243564461641,-124.530352777396,-124.71917281439,-124.74990051609,-124.609053810367,-124.337873581944,-124.032689475311,-123.818519058515,-123.791227732379,-123.960438337655,-124.246273009832,-124.532479467063,-124.719910667503,-124.74886930353,-124.606369299465,-124.334219450845,-124.02921359718,-123.816400989617
8.80488358164347e-06,-123.472421652775,-123.639180597595,-123.922828645519,-124.208082065896,-124.395975204039,-124.426451086089,-124.286028033099,-124.016002063799,-123.712497777784,-123.499826279687,-123.472992546345,-123.641330333843,-123.925525827513,-124.210202620241,-124.39671463383,-124.425429086747,-124.283361120917,-124.01237415316,-123.70905261623,-123.497735009591
9.22197882333432e-06,-123.16050232556,-123.326350224352,-123.608268321203,-123.891899762313,-124.078813342327,-124.109022785979,-123.96904689079,-123.700240186229,-123.398511249367,-123.187424730375,-123.161075230055,-123.32849046696,-123.610953481679,-123.894013827855,-124.079554433668,-124.108010517271,-123.966398568021,-123.696639973181,-123.395098533565,-123.185361752903
9.65883224115871e-06,-122.855234149733,-123.020121752927,-123.300216445821,-123.582138577545,-123.768019750107,-123.79794801125,-123.658442749059,-123.390920421335,-123.091062664468,-122.881647590652,-122.855809162953,-123.022251973299,-123.302888925547,-123.58424579811,-123.768762586264,-123.796945990106,-123.655814006899,-123.387349384303,-123.087684124876,-122.87961439802
1.01163797976621e-05,-122.55694698328,-122.720825310909,-122.999003630085,-123.279129585499,-123.463925727001,-123.493558037662,-123.354546649733,-123.0883733806,-122.790482160588,-122.582824717393,-122.557524200631,-122.722944980311,-123.001662770939,-123.281229604676,-123.464670388413,-123.492566775777,-123.351938471259,-123.084832986616,-122.787139514071,-122.580822787004
1.05956017927761e-05,-122.26596387897,-122.428784666394,-122.704954956294,-122.983199098392,-123.166858258832,-123.196179936273,-123.057685210576,-122.792924672922,-122.497094032699,-122.29127937957,-122.266543392391,-122.430893260313,-122.707600106709,-122.985291562159,-123.167604821751,-123.195199934925,-123.055098561392,-122.789416363881,-122.493788966404,-122.289310159735
1.10975249641207e-05,-121.982597594389,-122.144313766904,-122.418386568592,-122.694665301382,-122.877136676377,-122.906133237594,-122.768177277922,-122.504891525557,-122.211213304487,-122.007324782396,-121.983179491234,-122.146410769692,-122.421017089322,-122.696749860841,-122.877885211354,-122.90516498211,-122.765613096214,-122.501416703627,-122.207947458739,-122.005389677218
1.16232246867985e-05,-121.707146957014,-121.867713124509,-122.13960209237,-122.413834699976,-122.595069116842,-122.623726395742,-122.486330384021,-122.224579222312,-121.933142134639,-121.73126044193,-121.70773131892,-121.869798034259,-122.142217362465,-122.415911014137,-122.595819687093,-122.622770349689,-122.483789570208,-122.221139234775,-121.929917085174,-121.729360795632
1.21738272773966e-05,-121.439893160105,-121.599266121053,-121.86888895314,-122.140998447302,-122.320948853242,-122.349253117271,-122.212437074616,-121.952277426926,-121.66316612966,-121.463368484899,-121.440480061877,-121.601338454563,-121.87148837599,-122.143066185821,-122.321701512891,-122.348309716494,-122.209920480812,-121.948873550787,-121.65998336958,-121.461505565951
1.27505124071301e-05,-121.181096076621,-121.339235318961,-121.606514677295,-121.876428630867,-122.05505056971,-122.082988632276,-121.946771185093,-121.68825647197,-121.401550646645,-121.203909960052,-121.181685585151,-121.341294616682,-121.609097686561,-121.878487476663,-122.055805361941,-122.082058278918,-121.944279604643,-121.684889898704,-121.398411568551,-121.202084945477
1.3354515629299e-05,-120.930990687118,-121.08785887231,-121.352723267003,-121.620374608958,-121.797626671677,-121.825185996405,-121.689584154327,-121.432763703897,-121.148537179009,-120.953121256302,-120.931582860383,-121.089904703132,-121.355289332283,-121.622424260599,-121.798383626817,-121.824269053047,-121.687118311693,-121.42943552477,-121.145443057798,-120.951335216596
1.39871310264724e-05,-120.689783722873,-120.845347138543,-121.107731748177,-121.373059494393,-121.548903728008,-121.576072520679,-121.441101473392,-121.18601998221,-120.904339924517,-120.711210728419,-120.690378609035,-120.847379104258,-121.110280380185,-121.375099668157,-121.549662861566,-121.575169304764,-121.438662014684,-121.182731174592,-120.901291901358,-120.709464613542
1.46497139830728e-05,-120.457650626374,-120.611879592732,-120.871726993105,-121.134676887099,-121.309079146535,-121.335846430584,-121.20151937054,-120.948216434115,-120.6691426372,-120.478355632264,-120.458248263012,-120.613897332026,-120.874257748195,-121.136707318607,-121.309840457241,-121.334957209289,-121.199106854997,-120.944967849255,-120.666141705213,-120.476650259136
1.53436840893001e-05,-120.23473292745,-120.387602143118,-120.644862917427,-120.905387956245,-121.078318184483,-121.104673856092,-120.971001833705,-120.719511565025,-120.443095862405,-120.254699468018,-120.235333340951,-120.389605334931,-120.647375401256,-120.907408401576,-121.079081652348,-121.103798841787,-120.968616726411,-120.716303917694,-120.440142854547,-120.253035509962
1.60705281826164e-05,-120.021136124396,-120.17262493842,-120.427258144266,-120.685318967065,-120.856751390301,-120.882686249511,-120.749678066728,-120.500028819241,-120.226314646881,-120.040349821311,-120.021739329532,-120.174613304543,-120.429752014439,-120.687329203259,-120.857516974737,-120.881825595972,-120.74732073283,-120.496862679649,-120.223410226485,-120.038727799831
1.68318035333096e-05,-119.816928145689,-119.967020744372,-120.218994216542,-120.474559336844,-120.644472563562,-120.669978318384,-120.537640465458,-120.289854674275,-120.018876803569,-119.835376778769,-119.81753414538,-119.968994051135,-120.221469184084,-120.476559161736,-120.645240201596,-120.669132117869,-120.53531116611,-120.286730462584,-120.016021457928,-119.833797057977
1.76291411809595e-05,-119.622138449805,-119.770823949473,-120.020114422218,-120.273160289335,-120.441537304882,-120.466606546075,-120.334943185082,-120.089037336716,-119.820821794131,-119.639811976728,-119.622747235101,-119.772782008437,-120.02257025176,-120.275149520657,-120.44230690948,-120.465774827362,-120.332642075282,-120.085955320398,-119.818015831425,-119.638274760675
1.84642494289554e-05,-119.436757799277,-119.584030239032,-119.830623277165,-120.081134157577,-120.247962208992,-120.272588354023,-120.141601351139,-119.897586088085,-119.632150271887,-119.453648320745,-119.437369349532,-119.585972906608,-119.833059785769,-120.083112631303,-120.248733667523,-120.271771081479,-120.139328479577,-119.894546382295,-119.629393821627,-119.452153653792
1.93389175045523e-05,-119.260738721534,-119.406596953374,-119.650486687714,-119.898454362918,-120.063724732181,-120.087901937729,-119.957590944712,-119.715471306855,-119.452824305027,-119.276840390128,-119.261353004791,-119.408524129324,-119.652903742301,-119.900421930831,-120.064497905023,-120.087099011435,-119.955346255674,-119.712473877872,-119.450117322097,-119.27538816041
2.02550193923067e-05,-119.093996644862,-119.238444121929,-119.479632790996,-119.725056074211,-119.88876374152,-119.912486784802,-119.782849368491,-119.542625168964,-119.282768275983,-119.109305517574,-119.094613618416,-119.240355746747,-119.482030304377,-119.727012600717,-119.889538460818,-119.911698041722,-119.780632705774,-119.53966984066,-119.280110548218,-119.107895463485
2.12145178491063e-05,-118.93641167436,-119.079456141422,-119.31795344742,-119.560837527148,-119.722980729087,-119.746244859099,-119.617276676251,-119.378943005235,-119.121870429183,-118.950925510488,-118.937031285493,-119.081352192628,-119.320331372997,-119.562782885352,-119.723756797647,-119.745470075248,-119.615087789023,-119.376029468425,-119.11926158832,-118.949557230031
2.22194686093952e-05,-118.787830951574,-118.929484044852,-119.165306337562,-119.405661960974,-119.566241651313,-119.589042411829,-119.460737425296,-119.224285271593,-118.969985017544,-118.801548959214,-118.788453138425,-118.931364532254,-119.167664662767,-119.40759602807,-119.567018841615,-119.588281305351,-119.458575975715,-119.22141309604,-118.967424553267,-118.800221921961
2.32720247896041e-05,-118.648071523686,-118.788348289699,-119.021517596507,-119.259360109742,-119.41837933294,-119.440712359695,-119.313063090892,-119.078480068163,-118.826934979205,-118.660994059401,-118.648696216236,-118.790213249717,-119.023856335102,-119.261282761779,-119.419157386248,-119.439964594742,-119.310928663293,-119.075648716917,-118.824422255923,-118.65970762073
2.43744415012222e-05,-118.516923634757,-118.65584197979,-118.886384903541,-119.121733168988,-119.279196358116,-119.301057153013,-119.174054964893,-118.941326127326,-118.692515061234,-118.52905186198,-118.517550755894,-118.65769146895,-118.888704086926,-119.123644275069,-119.279974983638,-119.300322344286,-119.171947076296,-118.938534973052,-118.690049337162,-118.527805279212
2.55290806823952e-05,-118.394154343003,-118.531734426048,-118.759680934544,-118.992556146925,-119.148468358651,-119.169852044056,-119.043487448427,-118.81259617944,-118.566495296976,-118.405489855395,-118.394783809632,-118.533568513762,-118.761980602213,-118.994455562922,-119.149247232711,-119.16912976186,-119.041405560084,-118.809844522319,-118.564075745056,-118.404282305414
2.67384161583994e-05,-118.279511364665,-118.415774947181,-118.641157078929,-118.871581502506,-119.025947601957,-119.046848658173,-118.921111641153,-118.692040598471,-118.448624738685,-118.290055780921,-118.280143088838,-118.417593707958,-118.64343726824,-118.873469064344,-119.026726367127,-119.046138433814,-118.919055170863,-118.689327685273,-118.446250468855,-118.288886378841
2.80050389418363e-05,-118.172727046418,-118.3076968121,-118.530547322368,-118.758542970899,-118.911366778695,-118.931778767562,-118.806659127236,-118.579391228335,-118.338635346882,-118.182481582919,-118.173360936453,-118.309500317303,-118.532808057772,-118.760418487487,-118.912145042826,-118.931080098939,-118.804627462143,-118.576716272256,-118.33630542923,-118.181349401394
2.93316627839004e-05,-118.073522374033,-118.207221230932,-118.427572200494,-118.653159479815,-118.804442892441,-118.824358169714,-118.69984586063,-118.474365293932,-118.236245942292,-118.082487401328,-118.074158335586,-118.209009540206,-118.429813482372,-118.655022725666,-118.80522022756,-118.823670526943,-118.697838370249,-118.471727494818,-118.233959430642,-118.081391490104
3.07211299886176e-05,-117.981610934248,-118.114061310272,-118.331942736571,-118.555139067092,-118.704881160165,-118.724290578872,-118.600376058799,-118.376669308019,-118.141166134267,-117.989785522671,-117.982248871332,-118.11583446275,-118.334164529786,-118.556989774684,-118.705657101152,-118.723613409807,-118.598392108036,-118.374067872644,-118.138922089801,-117.988724928041
3.21764175025074e-05,-117.896702758802,-118.027925899865,-118.24336428696,-118.464182720131,-118.612378842145,-118.631271448648,-118.50794602396,-118.286002895483,-118.053100150738,-117.904084217625,-117.897342574721,-118.02968390524,-118.245566509231,-118.466020572024,-118.613152885161,-118.630604184168,-118.505984985919,-118.283437057597,-118.050897665337,-117.90305800149
3.37006432927193e-05,-117.818507993209,-117.94852327132,-118.161540231159,-118.37998807034,-118.526628932292,-118.544991656199,-118.422247823293,-118.202062469211,-117.971750507828,-117.825091406717,-117.819149591392,-117.950266100854,-118.163722741314,-118.381812691066,-118.527400532894,-118.544333715172,-118.420309091731,-118.19953150913,-117.969588726844,-117.824098665018
3.52970730273065e-05,-117.746740347354,-117.875564583796,-118.086175457317,-118.302252889708,-118.447323653754,-118.465140992272,-118.342972773545,-118.124544705809,-117.896821471469,-117.752518110138,-117.747383632091,-117.8772921613,-118.08833804348,-118.304063837435,-118.448092224652,-118.464491786104,-118.341055774838,-118.122047969391,-117.894699615755,-117.751557990497
3.69691270719502e-05,-117.681120299483,-117.808767106089,-118.016979608635,-118.230678351141,-118.374157719197,-118.391411415975,-118.269814689941,-118.053149783928,-117.828022277871,-117.686081652169,-117.681765176536,-117.810479298909,-118.019121976335,-118.232475109078,-118.374922627614,-118.390770352692,-118.267918894503,-118.050686700844,-117.825939664947,-117.685153370619
3.87203878181256e-05,-117.621378038993,-117.747857178493,-117.95367007015,-118.164972028513,-118.306831329636,-118.323500047655,-118.202472873837,-117.987584362308,-117.765070093818,-117.6255086046,-117.622024416091,-117.749553788488,-117.955791830355,-118.166753996036,-118.307591894224,-118.322866535478,-118.200597806959,-117.985154463552,-117.763026158116,-117.624611461367
4.05546073584083e-05,-117.567256146162,-117.692572910672,-117.895974688649,-118.104850625913,-118.245052899394,-118.261111887032,-118.140654827268,-117.927564288092,-117.707692710851,-117.570537466388,-117.567903933373,-117.694253665168,-117.898075345668,-118.106617109346,-118.245808386676,-118.260485337448,-118.138800079372,-117.925167222767,-117.705687023065,-117.569670860712
4.24757155253689e-05,-117.518512018209,-117.642666623262,-117.843634230344,-118.050042437865,-118.188541507343,-118.203962256451,-118.084078695078,-117.872817038304,-117.655630979289,-117.520921088143,-117.51916112818,-117.644331165943,-117.845713169541,-118.051792640876,-118.189291127646,-118.203342086754,-118.082243931436,-117.870452589732,-117.653663264883,-117.5200845322
4.44878283112759e-05,-117.474920060729,-117.59790705086,-117.79640459134,-118.000289553165,-118.137029085713,-118.151778980284,-118.032475446534,-117.823083908155,-117.608640998299,-117.476428859936,-117.475570408808,-117.599554932529,-117.798461066565,-118.002022566693,-118.137771988567,-118.151164615633,-118.030660416513,-117.820752009424,-117.606711155297,-117.475621991921
4.65952566866468e-05,-117.436273671563,-117.558081332276,-117.75405878473,-117.955349824244,-118.090262367332,-118.104304321261,-117.985590817874,-117.778121969163,-117.56649608701,-117.436848689033,-117.436925175784,-117.559712001425,-117.756091905379,-117.957064615882,-118.090997636309,-118.103695196275,-117.983795363802,-117.775822718242,-117.5646042032,-117.436071285543
4.88025158365443e-05,-117.402387050604,-117.522996820703,-117.716388735401,-117.914998631695,-118.048004620191,-118.06129670266,-117.943187045392,-117.737705827829,-117.528988568827,-117.401988800909,-117.403039631547,-117.524609613813,-117.71839745298,-117.916694034451,-118.048731267169,-118.060692262602,-117.941411111141,-117.73543950241,-117.527134938563,-117.401240788721
5.11143348344017e-05,-117.37309687411,-117.492482751749,-117.683206919492,-117.879030479955,-118.010037204901,-118.022532252066,-117.905044425337,-117.701629222016,-117.495931407023,-117.371679402105,-117.373750454623,-117.494076883227,-117.685190013572,-117.880705180304,-118.010754163719,-118.021931953664,-117.90328806476,-117.699396294257,-117.494116547798,-117.370960869512
5.35356667741072e-05,-117.348263875942,-117.466391811423,-117.654347890101,-117.847260465261,-117.976160996003,-117.987806208011,-117.870962742501,-117.669706497444,-117.467159734322,-117.345774247642,-117.348918380721,-117.467966363088,-117.656303953543,-117.848912990386,-117.976867115514,-117.98720951998,-117.869226127846,-117.667507648801,-117.46538440331,-117.345085455473
5.60716993820546e-05,-117.327774381061,-117.444601649302,-117.629669734542,-117.819525661151,-117.94619771265,-117.95693423546,-117.840762614011,-117.641774011086,-117.442532323037,-117.324152158879,-117.328429736083,-117.446155559341,-117.631597157861,-117.821154365309,-117.946891749154,-117.956340638808,-117.839046044449,-117.639610147413,-117.440797533787,-117.323493551337
5.87278661318949e-05,-117.311541838787,-117.427016384576,-117.609055511456,-117.795686470362,-117.919991207998,-117.929753700199,-117.814286798878,-117.617691512005,-117.421933045484,-117.306718540156,-117.312197970575,-117.428548435872,-117.610952466213,-117.797289520271,-117.920671817048,-117.929162688372,-117.812590709289,-117.615563779108,-117.420240084941,-117.306090755603
6.1509857885805e-05,-117.299508404964,-117.413568154572,-117.592414718661,-117.775627995047,-117.89740877016,-117.906124955852,-117.791401527621,-117.597343553632,-117.405272377165,-117.293406944645,-117.30016523967,-117.415076962346,-117.594279139771,-117.777203354231,-117.898074497755,-117.905536034821,-117.789726497777,-117.595253353449,-117.403622823174,-117.292810826413
6.44236350872137e-05,-117.291646623503,-117.404218757017,-117.579684844983,-117.75926148029,-117.878342491059,-117.885932701019,-117.771997910017,-117.58064099489,-117.392488997915,-117.284180741521,-117.292304085782,-117.405702755712,-117.581514411856,-117.760806892327,-117.878991764238,-117.885345389392,-117.770344674307,-117.578590002448,-117.390884737318,-117.283617348828
6.74754405311069e-05,-117.287961258831,-117.398961438736,-117.570833061691,-117.746525889084,-117.862710763172,-117.869087467988,-117.755993483074,-117.567522651217,-117.38355154889,-117.279034938249,-117.288619270481,-117.400418868121,-117.57262517814,-117.748038859692,-117.863341880035,-117.868501297243,-117.754362940901,-117.565512832495,-117.381994796307,-117.27850555724
7.06718127392749e-05,-117.288491331741,-117.397822884912,-117.565858111675,-117.737389670415,-117.850459968355,-117.855527309003,-117.743333965846,-117.557957160612,-117.378460606298,-117.277998213375,-117.289149810065,-117.399251775394,-117.567609884567,-117.738867448389,-117.851071087568,-117.854941823969,-117.741727192827,-117.55599079141,-117.376953923592,-117.277504368258
7.40195999691565e-05,-117.293312411827,-117.400865464339,-117.564792457304,-117.731852786246,-117.841566427789,-117.84521975136,-117.733995293056,-117.551945134518,-117.377250936002,-117.281135216813,-117.293971267666,-117.40226362153,-117.566500673991,-117.733292343241,-117.842155557637,-117.844634511045,-117.732413553153,-117.550024820387,-117.37579725239,-117.280678680989
7.75259748862946e-05,-117.302539220182,-117.408189787319,-117.567704750946,-117.729949067839,-117.836038687824,-117.838164098785,-117.727986005647,-117.549521668768,-117.379994096819,-117.28854919613,-117.303198355572,-117.409554775954,-117.569365855562,-117.731347077095,-117.836603674926,-117.837578677716,-117.726430764327,-117.547650365994,-117.378596729469,-117.288132003135
8.11984499318401e-05,-117.316328595889,-117.419937633702,-117.574702695387,-117.731748977349,-117.833920223155,-117.834394163793,-117.725350083567,-117.550759295949,-117.386801464208,-117.300385008562,-117.316987901254,-117.421266761097,-117.576312764224,-117.733101791465,-117.834458740971,-117.833808154001,-117.723823022097,-117.54894033352,-117.385464139039,-117.300009462536
8.50448934180267e-05,-117.334882878809,-117.436295308747,-117.585936364616,-117.737362856559,-117.835292646358,-117.833981523913,-117.726170314133,-117.555771467253,-117.397827749928,-117.316832579104,-117.335542229617,-117.437585608065,-117.587491080896,-117.738666484578,-117.835802183694,-117.833394537766,-117.724673345069,-117.554008569646,-117.396554622202,-117.316501264343
8.90735463861044e-05,-117.358453758588,-117.457497483396,-117.601602058246,-117.746944751092,-117.840279521202,-117.837039403767,-117.730572298109,-117.564716658942,-117.413275096784,-117.338130864407,-117.359113011359,-117.458745697152,-117.603096686782,-117.748194835204,-117.84075737096,-117.836451077819,-117.729107582023,-117.563013969437,-117.412070770852,-117.33784665342
9.3293040262847e-05,-117.387346634865,-117.483831572533,-117.621946764589,-117.76069690466,-117.849050885871,-117.84372729441,-117.738729204588,-117.577803205283,-117.433397829914,-117.364572379707,-117.388005622404,-117.485034136919,-117.62337612705,-117.761888697043,-117.849494134381,-117.843137294527,-117.737299168028,-117.576165309381,-117.432267377252,-117.364338438952
9.7712415353465e-05,-117.421925525303,-117.515642698578,-117.647273307107,-117.778875023359,-117.861828600734,-117.854256430637,-117.750867394224,-117.595294965364,-117.458507946273,-117.396508340323,-117.422584051019,-117.516795729414,-117.648631758892,-117.780003363828,-117.862234118077,-117.853664458615,-117.749474748842,-117.593726913667,-117.457456920625,-117.396328132576
0.000102341140210545,-117.462618544751,-117.55333927709,-117.677946245234,-117.801794413272,-117.878892642294,-117.868896254685,-117.767273036866,-117.617517934053,-117.48898142039,-117.434354459066,-117.463276375872,-117.554438558484,-117.679227655306,-117.802853708691,-117.879257074174,-117.868302056655,-117.765920799573,-117.616025263746,-117.488015868468,-117.434231741038
0.000107189131920513,-117.509923958858,-117.597399243845,-117.714398591358,-117.829837093932,-117.900588468863,-117.887981999328,-117.78829985236,-117.644867905363,-117.525265394914,-117.478597424003,-117.51058081836,-117.598440220957,-117.715596326848,-117.830821300634,-117.900908230684,-117.887385376219,-117.786991366238,-117.643456659115,-117.524391860652,-117.478536237473
0.000112266777351081,-117.56441678649,-117.648376916778,-117.757139388373,-117.863459982699,-117.927335581537,-117.91192352202,-117.814378099159,-117.67781928645,-117.567886305841,-117.52980205492,-117.565072343493,-117.649354694492,-117.758246306323,-117.864362593586,-117.92760685553,-117.911324342367,-117.813117054736,-117.676496027178,-117.567111825637,-117.529806709235
0.000117584955405216,-117.626755884753,-117.706910448293,-117.806762162918,-117.903204226985,-117.959637392596,-117.941215510598,-117.846024920409,-117.716935138004,-117.617458960441,-117.58861909831,-117.627409743136,-117.707819798026,-117.807770612188,-117.904018265448,-117.95985612903,-117.940613725967,-117.844815376669,-117.715706957475,-117.616791046213,-117.588694141625
0.000123155060329283,-117.697691395421,-117.773729770228,-117.863954223573,-117.949705727076,-117.998092487067,-117.976449154984,-117.883856125561,-117.762878475856,-117.674696535414,-117.6557935657,-117.698343080382,-117.774565147608,-117.864856060711,-117.950423750512,-117.998254410799,-117.975844818229,-117.882702529774,-117.761752994532,-117.674143141588,-117.655943741886
0.000128989026125331,-117.778072359157,-117.849664861565,-117.929506704832,-118.003706834988,-118.043407314786,-118.018325330964,-117.928599429747,-117.816424801445,-117.740421386932,-117.732173444428,-117.778721301451,-117.850420438169,-117.930293328555,-118.004320951381,-118.043507938713,-118.017718617455,-117.927506634848,-117.815410156286,-117.739990856726,-117.732403632115
0.000135099352119803,-117.868854211586,-117.935654074079,-118.004325160053,-118.066069125255,-118.09641027051,-118.067669262474,-117.981109083609,-117.878475725532,-117.815576455037,-117.818718508814,-117.869499729205,-117.936323786888,-118.004987569867,-118.066571027156,-118.096444917799,-118.067060494267,-117.980082361309,-117.877580541681,-117.815277440671,-117.819033638726
0.000141499129743458,-117.971105761584,-118.032752130816,-118.089440372408,-118.137787001111,-118.158066996872,-118.125446506376,-118.042381691225,-117.950073398997,-117.901236893936,-117.916508829165,-117.971747038759,-118.033329753289,-118.089969257697,-118.138168022242,-118.158030834261,-118.124836179116,-118.041426738373,-117.949306740353,-117.901078244816,-117.91691377583
0.000148202070579886,-118.086015117972,-118.142137265828,-118.186018876142,-118.220001712657,-118.229496565995,-118.192779925614,-118.113572820479,-118.032415254975,-117.998621359707,-118.026752414173,-118.086651181523,-118.142616504496,-118.186404742636,-118.220252913358,-118.22938465094,-118.192168737643,-118.112695755309,-118.031786547693,-117.99861197223,-118.027251858389
0.000155222535742705,-118.2148938804,-118.265116804076,-118.295372458321,-118.314015112296,-118.311987946944,-118.270967069267,-118.196013746147,-118.126868288348,-118.109102133913,-118.150791230912,-118.215523573803,-118.265491424118,-118.295605798938,-118.314127400864,-118.311795291948,-118.270355952062,-118.195221089973,-118.126387210315,-118.109250756757,-118.151389490318
0.000162575566644379,-118.359178753513,-118.403130297138,-118.418965647928,-118.421302152193,-118.407015837203,-118.361497050359,-118.291227322248,-118.234981748427,-118.234212960281,-118.290104634936,-118.359800709501,-118.403394279281,-118.419037164312,-118.421266449763,-118.406737495266,-118.360887198962,-118.290525960867,-118.234658076984,-118.23452794993,-118.290805461783
0.00017027691722259,-118.520429597256,-118.557749151008,-118.558419910878,-118.543520745474,-118.516254524746,-118.466065599675,-118.400941557104,-118.358496708329,-118.375653140309,-118.446309030173,-118.521042210423,-118.557896880183,-118.558320790104,-118.543328202068,-118.515885700438,-118.465458501312,-118.400338674801,-118.358340118082,-118.376142163622,-118.447115378232
0.000178343087693191,-118.700322816025,-118.730671535557,-118.715512989947,-118.68251719389,-118.641587966649,-118.586586485831,-118.527098978696,-118.499350531259,-118.535286112302,-118.621152398204,-118.700924217724,-118.730698018912,-118.715235237459,-118.682159462192,-118.641124157636,-118.5859839444,-118.526601956473,-118.499370334286,-118.535955796467,-118.622066164674
0.000186791359902078,-118.90063894933,-118.923711291033,-118.892171613114,-118.840324984507,-118.785113760816,-118.725196961074,-118.671859372744,-118.659673841983,-118.715130493446,-118.816502238338,-118.90122698814,-118.923612399207,-118.891708437791,-118.8397945553,-118.784550934443,-118.724601114738,-118.671475641637,-118.659878664512,-118.715986028898,-118.817523991642
0.000195639834351706,-119.1232433979,-119.138779594354,-119.090455719506,-119.019154466475,-118.949138226273,-118.884254386104,-118.837593030865,-118.841777330303,-118.917341490298,-119.034325507053,-119.123815629816,-119.138552315591,-119.089801959673,-119.018445064897,-118.948473034534,-118.88366771491,-118.837329871584,-118.84217472377,-118.918386199216,-119.035454216948
0.000204907468981585,-119.370059444162,-119.377858368253,-119.312532509316,-119.221370858441,-119.136159515517,-119.066320817366,-119.026861383972,-119.048125696919,-119.144180791365,-119.276659406214,-119.370613137373,-119.377501060609,-119.311685080083,-119.220477892842,-119.135389548798,-119.065746137635,-119.026725666321,-119.048721687804,-119.14541568281,-119.277892198039
0.00021461411978584,-119.643033140179,-119.642964851676,-119.560639097403,-119.44945834726,-119.348835720686,-119.274132266041,-119.242381979131,-119.281296452633,-119.397973651941,-119.545572400552,-119.643565299382,-119.64247747493,-119.559597430775,-119.448379392524,-119.347959795481,-119.273572708377,-119.242379839647,-119.282095044979,-119.399396993701,-119.546904359352
0.000224780583354873,-119.944090254972,-119.936107417479,-119.837033389572,-119.705968842195,-119.589935484049,-119.510549754556,-119.486975369049,-119.543922233052,-119.681052926867,-119.843115667078,-119.944597669406,-119.93549172435,-119.835799830961,-119.70470412757,-119.588953952162,-119.51000872268,-119.487111833465,-119.544924889757,-119.682659872041,-119.844539718608
0.000235428641432242,-120.275086278195,-120.25923360033,-120.143933988655,-119.993455304204,-119.862269837156,-119.77849039846,-119.763492780927,-119.838616853103,-119.995691273121,-120.171266253238,-120.275565595756,-120.258493266971,-120.142514108627,-119.992008163794,-119.86118489423,-119.777971506813,-119.76377134935,-119.839821995542,-119.99747358443,-120.172773146161
0.00024658110758226,-120.637751404143,-120.614172308837,-120.483451367852,-120.314391420782,-120.168605935664,-120.080838656857,-120.074725482747,-120.167887427255,-120.344024481106,-120.531864431845,-120.638199231052,-120.6133129877,-120.481854148082,-120.312768655581,-120.167421896784,-120.080345646128,-120.07514770836,-120.169290004791,-120.345970395668,-120.533442838406
0.000258261876068267,-121.033633353456,-121.002573213686,-120.857514024408,-120.671081539647,-120.511565927081,-120.420340593384,-120.423299465304,-120.534037277529,-120.727970628647,-120.926548903754,-121.03404637541,-121.001602497565,-120.855751883165,-120.669293636687,-120.510289429484,-120.419877224877,-120.42386456941,-120.535628465239,-120.730064898812,-120.928185645228
0.000270495973046313,-121.464041671518,-121.425847159601,-121.267794588307,-121.065566863887,-120.893517066453,-120.79948719498,-120.811562066199,-120.939066627102,-121.149151133727,-121.356694387307,-121.464416788634,-121.424774453313,-121.265883223572,-121.063628023761,-120.892157157371,-120.799057127223,-120.812266639649,-120.940833707782,-121.151375265113,-121.358374777057
0.000283309610183932,-121.929997596267,-121.885111961281,-121.715641638409,-121.499535512797,-121.316461841342,-121.22039594275,-121.241469894119,-121.384579713168,-121.608820464287,-121.823356529859,-121.930332061291,-121.883948265904,-121.713599684679,-121.497463452952,-121.315029915679,-121.220002596686,-121.242307733999,-121.386506185752,-121.611153151582,-121.825064813198
0.000296730240818887,-122.43219356115,-122.381147955322,-122.202023054299,-121.974244739712,-121.781938610818,-121.684702130003,-121.714489136181,-121.871707450953,-122.107811002453,-122.327228831878,-122.432485108959,-122.379905578129,-122.199871569737,-121.97206026633,-121.780448179648,-121.68434855215,-121.71545125482,-121.87377338226,-122.110228739918,-122.328948690487
0.000310786618778201,-122.970965809424,-122.914367104298,-122.727485997761,-122.49046306941,-122.29094347555,-122.193472063544,-122.2315193699,-122.401053823133,-122.646498296328,-122.868615353654,-122.971212766237,-122.913059314273,-122.725247818241,-122.488189441446,-122.289409770355,-122.193160798796,-122.232594191493,-122.403236427163,-122.648976117647,-122.870330435139
0.000325508859983506,-123.546282472025,-123.484798305352,-123.292137114231,-123.048438306013,-122.843882419611,-122.747148723215,-122.792849992361,-122.972671752891,-123.224789822796,-123.447421480903,-123.546483834932,-123.483438958837,-123.289836126439,-123.046100444826,-122.842321863781,-122.746881709643,-122.794023724769,-122.974946148592,-123.227302108299,-123.44911591223
0.000340928506974681,-124.157747952753,-124.092089986727,-123.895644472404,-123.647894494335,-123.440559301427,-123.34553669849,-123.398154487762,-123.586070712605,-123.842137779539,-124.063163184639,-124.15790343362,-124.090693149603,-123.893304866734,-123.645518114549,-123.4389889032,-123.345315194878,-123.399411629812,-123.588410784917,-123.84465906147,-124.064822031766
0.000357078596490046,-124.804622817042,-124.735529327819,-124.537260450783,-124.288057490635,-124.080200634856,-123.987827936499,-124.046522713732,-124.240254395285,-124.497573786186,-124.714993326279,-124.804732848915,-124.734108919654,-124.534906014806,-124.285668237523,-124.078637368621,-123.987652489479,-124.047846638347,-124.242633671591,-124.500079485815,-124.71660297024
0.00037399373024788,-125.485856876726,-125.4140758073,-125.215862626651,-124.967705466278,-124.761513272059,-124.672664194653,-124.736526306192,-124.9337832261,-125.18976116451,-125.401741941955,-125.485922584817,-125.412645289209,-125.213516131787,-124.965328140019,-124.759973514615,-124.672534646897,-124.737899851703,-124.936175683449,-125.192228207483,-125.403290352458
0.000391710149080926,-126.200132049403,-126.126405539696,-125.93000808582,-125.68523806038,-125.482767122038,-125.398227386619,-125.466308308382,-125.664853998258,-125.917059033446,-126.121966335949,-126.200155191863,-126.124977661912,-125.927690805302,-125.682895990045,-125.481266197741,-125.398142921864,-125.467714315479,-125.667234734049,-125.919466308679,-126.123443235159
0.000410265810582719,-126.945910997032,-126.870962179916,-126.6779956869,-126.438756446915,-126.241892686177,-126.162346218166,-126.233685993648,-126.43138785898,-126.677591952873,-126.874006347629,-126.94589388282,-126.869548798138,-126.675727065313,-126.436471051581,-126.240444553855,-126.1623054343,-126.235107741058,-126.433733583883,-126.679920601455,-126.875403267647
0.000429700470432084,-127.721487540331,-127.646010103147,-127.457930742807,-127.226146414842,-127.036582747745,-126.962606993175,-127.036255777732,-127.231118244421,-127.469319229501,-127.656040318803,-127.72143293241,-127.644622065669,-127.45572821946,-127.223936961775,-127.035199838608,-126.962607992044,-127.037677291008,-127.233407584733,-127.471552769587,-127.657350565008
0.00045005576757005,-128.525035316351,-128.449686023934,-128.267787213688,-128.045157502271,-127.864388789778,-127.796457952797,-127.871490760794,-128.061671842908,-128.290099043463,-128.466137952808,-128.524946328298,-128.448333125304,-128.265666186737,-128.043041047852,-127.863081984365,-127.796498435146,-127.872896990183,-128.063885464463,-128.292223352176,-128.467356491025
0.000471375313411672,-129.354651936618,-129.280046037034,-129.105463610794,-128.893472898962,-128.722805057791,-128.661299280607,-128.736824119085,-128.920637757243,-129.137743967095,-129.302307230389,-129.35453192988,-129.278737029152,-129.103437517954,-128.891464380353,-128.721583774829,-128.661376636262,-128.73820100027,-128.92275834088,-129.1397471498,-129.303430518765
0.0004937047852839,-130.208396830697,-130.135106046762,-129.96883012027,-129.768766792485,-129.609335942771,-129.554554124926,-129.629714531136,-129.805622238015,-130.010065932482,-130.162533626226,-130.208249318331,-130.133848695266,-129.966910605714,-129.766879228078,-129.60820830466,-129.55466551119,-129.631048954591,-129.807634346388,-130.011938113596,-130.163559412949
0.000517092024289676,-131.084321864801,-131.012874523918,-130.855765729183,-130.668747697876,-130.52154494754,-130.473718954473,-130.547692474811,-130.71428828851,-130.904910032109,-131.044810882562,-131.084150425906,-131.011675696314,-130.853962864371,-130.666992451679,-130.520517985376,-130.473861358981,-130.548972195391,-130.716178166666,-130.906643100968,-131.045737988976
0.000541587137807947,-131.980494594599,-131.911377363653,-131.76418520623,-131.59118782499,-131.457085543718,-131.416393849005,-131.488388225672,-131.644380886391,-131.82017757143,-131.947163429033,-131.980302802028,-131.910243135637,-131.762507733936,-131.589574892405,-131.456165407432,-131.41656413625,-131.489601744998,-131.646136236051,-131.82176491326,-131.947991534807
0.000567242606849198,-132.895014588438,-132.828675248179,-132.692056574735,-132.533939593071,-132.413715586792,-132.380294792084,-132.44954362976,-132.593739476372,-132.753839488153,-132.867661137784,-132.894805950822,-132.827611015574,-132.690512149127,-132.532477870935,-132.412907731057,-132.380489735118,-132.450680081632,-132.595349238525,-132.755275725246,-132.868390581422
0.000594113398496503,-133.826023631956,-133.762874332555,-133.637410207259,-133.49494100773,-133.389297674138,-133.363250753094,-133.429010301817,-133.560299824143,-133.703941633311,-133.804427469412,-133.825801549774,-133.761884917853,-133.636005607487,-133.493638518165,-133.388606996624,-133.363467053401,-133.430059366823,-133.5617539983,-133.705222396376,-133.805059073941
0.000622257083673023,-134.771710821284,-134.712131294599,-134.598340910718,-134.472211855609,-134.381788052794,-134.363188513549,-134.424736994573,-134.542087406375,-134.668603537186,-134.75564223146,-134.771478555711,-134.711221038857,-134.59708221009,-134.471075899795,-134.381218966842,-134.36342281282,-134.425688865544,-134.54337692885,-134.669725282109,-134.756177161999
0.000651733960488243,-135.730313610955,-135.674653865262,-135.573004424259,-135.463842663218,-135.389216597302,-135.378108039188,-135.434748701765,-135.537204381221,-135.646012237519,-135.719540188324,-135.730074263502,-135.673826697857,-135.571897101334,-135.462879887026,-135.38877302597,-135.378356926922,-135.435594117276,-135.53832107967,-135.646972118785,-135.719979845654
0.000682607183427239,-136.700115850209,-136.648697933148,-136.559609690887,-136.467978227427,-136.409660164561,-136.406050939725,-136.45711978308,-136.543811961678,-136.634412605147,-136.694406684305,-136.699872350765,-136.64795741352,-136.558658672425,-136.467194585866,-136.409345447209,-136.406310960442,-136.457850141937,-136.544748598745,-136.63520841395,-136.694752636473
0.000714942898659758,-137.679443759767,-137.632562241662,-137.556408152595,-137.482797359732,-137.441211444825,-137.445064367376,-137.489943180255,-137.560109798498,-137.632095428638,-137.678571319487,-137.679198860549,-137.63191156865,-137.555617781392,-137.482197971704,-137.441028151706,-137.445332030922,-137.490550745452,-137.56086021336,-137.632725600941,-137.678825271938
0.000748810385759002,-138.666660704001,-138.624581606577,-138.561681209564,-138.506490375509,-138.481945380715,-138.493162710003,-138.531297733811,-138.584313839935,-138.637384364079,-138.670400589996,-138.666416976982,-138.624023592308,-138.5610551331,-138.506079265238,-138.481895036129,-138.493434508078,-138.531775929028,-138.584873191988,-138.637848061253,-138.670564393502
0.000784282206133768,-139.660161524469,-139.623119502003,-139.573726914409,-139.537235859624,-139.529885393519,-139.548289710057,-139.57921576987,-139.614634115991,-139.648622752142,-139.668290296778,-139.659921360101,-139.622656508711,-139.573267893417,-139.537015587195,-139.529968115047,-139.54856214175,-139.579559564342,-139.614999229064,-139.648920013899,-139.66836599141
0.000821434358491943,-140.658367133893,-140.626560810327,-140.590846965086,-140.573178381184,-140.582972066329,-140.608284202577,-140.631653521473,-140.649254013375,-140.664161269343,-140.670658455226,-140.658132739316,-140.62619465012,-140.590556605121,-140.573149572945,-140.583186137252,-140.608553811233,-140.631859889146,-140.649423810688,-140.664293234937,-140.670648347511
0.00086034644166845,-141.659720030036,-141.633305513246,-141.611335122639,-141.61240911369,-141.639037556769,-141.670853454629,-141.686467538518,-141.686312854865,-141.68234741652,-141.675939405962,-141.659493425358,-141.63303731287,-141.611213537107,-141.612569914629,-141.63937896151,-141.671116877774,-141.686535964198,-141.686288863951,-141.68231660527,-141.675846175057
0.000901101825166502,-142.662681373771,-142.64176411382,-142.633468303741,-142.652951705706,-142.695789740663,-142.733558943524,-142.741400911691,-142.723893931084,-142.701517941953,-142.682579829607,-142.662464385484,-142.64159414907,-142.633513723957,-142.653297190664,-142.696251708547,-142.733812976534,-142.741333900796,-142.723680823699,-142.701328577739,-142.682406656552
0.000943787827777538,-143.665730275039,-143.650355611507,-143.655501755226,-143.692756157134,-143.750810715273,-143.793820045208,-143.794083684218,-143.76002046965,-143.719995419579,-143.689037391118,-143.665524526127,-143.650283119273,-143.655710112125,-143.693277755263,-143.751383334413,-143.794061717913,-143.793887215194,-143.759626585132,-143.71965377602,-143.688788102994
0.000988495904662559,-144.667365927839,-144.657508881553,-144.675669858765,-144.729703746166,-144.801574502188,-144.848941104043,-144.842051949346,-144.792662233932,-144.736090305882,-144.693782759658,-144.667172824659,-144.65753186143,-144.67603437147,-144.730388751495,-144.802244479392,-144.849167767286,-144.841735792185,-144.792100017355,-144.735605039901,-144.693461977745
0.00103532184329566,-145.666113208091,-145.661668305513,-145.692194165249,-145.761626025,-145.845488188772,-145.896166233579,-145.88278946095,-145.819755343588,-145.748109815267,-145.695305737181,-145.665933924643,-145.661783327349,-145.692704982721,-145.762457281481,-145.846238837781,-145.896375650116,-145.88236727671,-145.819041615996,-145.747492247631,-145.694919015221
0.00108436596868961,-146.660532268896,-146.661304421431,-146.70330012697,-146.786340327253,-146.879958941671,-146.932763531684,-146.91379376723,-146.839237301499,-146.754374801045,-146.692126146216,-146.660367729662,-146.661506459555,-146.703944078429,-146.787296183893,-146.880770474476,-146.932953963034,-146.913282908315,-146.838393273528,-146.753639095084,-146.69168008202
0.00113573335834311,-147.649232507265,-147.654930166894,-147.707243580807,-147.801702897666,-147.902486091847,-147.956136050343,-147.932665731621,-147.84909792556,-147.753245423308,-147.682809935528,-147.649083370325,-147.655212485323,-147.708004095681,-147.80275752166,-147.903336260848,-147.956306328985,-147.932086686617,-147.848148873692,-147.752408609736,-147.682312237071
0.00118953406737032,-148.630891009335,-148.641122936433,-148.702347254337,-148.805678569743,-148.910772982385,-148.963951258499,-148.937217015124,-148.847444858452,-148.743155660743,-148.665990627808,-148.630757651905,-148.64147705103,-148.703204509708,-148.80680267738,-148.911638073072,-148.964100833989,-148.936592487403,-148.846419409913,-148.742237460188,-148.665450114462
0.00124588336429501,-149.604275193281,-149.618552144372,-149.687046391773,-149.796423009934,-149.902848198692,-149.954275000224,-149.925585362625,-149.83257970787,-149.722655667237,-149.640395739114,-149.604157702147,-149.618967886491,-149.687977731512,-149.797585024325,-149.903704308501,-149.95440394929,-149.924939034466,-149.831508727444,-149.721678075183,-149.639822260629
0.0013049019780144,-150.568268867413,-150.586011285449,-150.659941098411,-150.772370360656,-150.877181437768,-150.925691786145,-150.896343570038,-150.803078068759,-150.690459657952,-150.604877158463,-150.568167036765,-150.586476986021,-150.660921741802,-150.773537936437,-150.878005910149,-150.925800780835,-150.895698671411,-150.801993204211,-150.689446280472,-150.604281419479
0.00136671635646201,-151.521900342303,-151.542452676402,-151.619851382051,-151.732316396581,-151.832777164718,-151.877392439045,-151.848586237085,-151.757864366083,-151.645495615309,-151.5584437436,-151.521813681245,-151.542955479141,-151.620855401812,-151.733458177097,-151.833549997328,-151.877482673117,-151.847964091977,-151.756796377256,-151.644470776929,-151.557837030106
0.00143145893752348,-152.46437065261,-152.487022255467,-152.565869456647,-152.67548595576,-152.769230594544,-152.80921370505,-152.781979942695,-152.696271407518,-152.586951919396,-152.500293669617,-152.464298403951,-152.487548553289,-152.566870962042,-152.676573366489,-152.769935625507,-152.809286785698,-152.781398687343,-152.695248460514,-152.585939602175,-152.49968748547
0.00149926843278605,-153.395079460802,-153.419091174517,-153.497403068996,-153.601574160337,-153.68673572067,-153.721622100222,-153.696767524259,-153.618075368907,-153.514315370072,-153.429843505837,-153.395020631765,-153.419627146034,-153.498377487782,-153.602583013339,-153.68736142662,-153.721679917958,-153.696241170054,-153.617121503574,-153.513338078192,-153.429249140696
0.00157029012472938,-154.313645952398,-154.338280621133,-154.414203775079,-154.510754038408,-154.586043080059,-154.615644119442,-154.593724703363,-154.523499819957,-154.427395279548,-154.34675075313,-154.31359935656,-154.33881282705,-154.415129099011,-154.511665739259,-154.58658288916,-154.615688712002,-154.593262655402,-154.522633784389,-154.42647294752,-154.346178815861
0.00164467617799466,-155.219922100746,-155.244476508718,-155.316375410464,-155.40364811402,-155.468373613419,-155.492754222297,-155.474075416882,-155.413186877659,-155.326329518055,-155.250926782673,-155.219886409188,-155.24499249471,-155.317233262212,-155.404450325027,-155.468825726518,-155.492787647951,-155.473682474226,-155.412421467504,-155.32547858555,-155.250386743458
0.00172258596539879,-156.113996144094,-156.137831442545,-156.204360359389,-156.281267206555,-156.335301966783,-156.354738182266,-156.339378682995,-156.288138639389,-156.211570489291,-156.142537837267,-156.11396994244,-156.138320289169,-156.205136758338,-156.281953913062,-156.335668764509,-156.354762414432,-156.339055462861,-156.287480595477,-156.210803247964,-156.142037625078
0.00180418640939207,-156.996184968209,-157.01875265401,-157.078904208825,-157.144924649947,-157.188626154172,-157.203551117494,-157.191403078816,-157.149636454448,-157.083851633654,-157.021992936781,-156.996166815391,-157.01920541763,-157.079589956677,-157.145495675725,-157.188913325194,-157.203567967362,-157.191146746092,-157.149086881273,-157.083175913652,-157.021538634752
0.00188965233969121,-157.867015224168,-157.887876205194,-157.941002344531,-157.996137214825,-158.030240179211,-158.041187070948,-158.032004515159,-157.999148308103,-157.944137666094,-157.889918999712,-157.867003708444,-157.888286206768,-157.941593009199,-157.996597312699,-158.030455724879,-158.041198139459,-158.031809672358,-157.998703500754,-157.943556880139,-157.889514669716
0.00197916686785356,-158.727194255459,-158.74602941269,-158.791834354563,-158.836524642643,-158.862022759619,-158.869571830767,-158.863019692404,-158.838235138297,-158.793563794265,-158.747124996211,-158.727188043539,-158.746392351441,-158.792329889246,-158.836882330939,-158.862176015659,-158.869578487101,-158.862879292539,-158.837887662102,-158.793077306545,-158.746772647305
0.00207292177959537,-159.57757304436,-159.594184809344,-159.632693288101,-159.667718086117,-159.685750202008,-159.690484647873,-159.68618280014,-159.668465459241,-159.633370228649,-159.594558202697,-159.577570920432,-159.594498701645,-159.633097368707,-159.667984406342,-159.685850980951,-159.690488029044,-159.686088975884,-159.668205318968,-159.632973975194,-159.594257899504
0.0021711179456945,-160.4191042128,-160.43340980147,-160.464916729406,-160.491284663817,-160.503036279783,-160.505509175382,-160.50306811928,-160.491344897072,-160.464838254415,-160.433256405823,-160.419105105571,-160.433674766988,-160.465235919432,-160.491472007672,-160.503094192909,-160.505510200692,-160.503012862664,-160.491160655157,-160.46452551837,-160.433006495881
0.00227396575235793,-161.252798492344,-161.264816361734,-161.289825471996,-161.308671750231,-161.315297779918,-161.316010195864,-161.315057228892,-161.308264005309,-161.289233129847,-161.264300087081,-161.252801489652,-161.265034295086,-161.290068327506,-161.30879285857,-161.315321756559,-161.316009590312,-161.315032895029,-161.308143749,-161.288995371148,-161.264097513954
0.00238168555197616,-162.079682974585,-162.089514651591,-162.108673725024,-162.121171373147,-162.123741699239,-162.123130704133,-162.123326975191,-162.120464768333,-162.107757451829,-162.088768227958,-162.079687326492,-162.089688825996,-162.108849937335,-162.121238560115,-162.12373969101,-162.123129025961,-162.123326614011,-162.12039687102,-162.107585103262,-162.088608891018
0.00249450813523032,-162.900763930024,-162.908573548011,-162.922612730066,-162.929902688395,-162.92936886199,-162.927803395332,-162.928853206904,-162.929023986335,-162.921516798028,-162.9077005447,-162.900769042289,-162.908708197576,-162.922732377227,-162.929927301235,-162.929347701682,-162.927801064179,-162.928870746073,-162.928997648583,-162.921399962636,-162.907579667197
0.00261267522556333,-163.716996177017,-163.722989884784,-163.73266781873,-163.735809106999,-163.732988666187,-163.730771091233,-163.732425211994,-163.734850422816,-163.731497779682,-163.722067894544,-163.717001597428,-163.723089805574,-163.732740766727,-163.735801201564,-163.732954043969,-163.730768414638,-163.732455523144,-163.734856008242,-163.731426791171,-163.721980367474
0.00273643999707467,-164.529260060911,-164.533667041021,-164.539727554642,-164.539666157682,-164.5352403182,-164.532611645584,-164.53466640461,-164.538692105796,-164.5385573545,-164.532751502637,-164.529265461101,-164.533737240487,-164.539763021661,-164.539634352208,-164.535196838402,-164.532608842562,-164.534705286206,-164.538721304623,-164.5385231872,-164.532692181022
0.00286606761694825,-165.338346224754,-165.341402501874,-165.344542766871,-165.342096336972,-165.336616898464,-165.333764033793,-165.336057745114,-165.341150297537,-165.343421449265,-165.340530711488,-165.338351379921,-165.341447914257,-165.34454904273,-165.342047800339,-165.33656818526,-165.333761254956,-165.336101851755,-165.341196157909,-165.343415983733,-165.34049464974
0.00300183581357559,-166.144947633295,-166.146883286307,-166.147732954404,-166.143587760677,-166.137489637917,-166.13455342113,-166.136961365631,-166.142697143876,-166.146690601857,-166.146078256262,-166.144952401813,-166.146908560524,-166.147717253692,-166.143528292854,-166.137438465134,-166.13455076533,-166.137008107843,-166.142754010664,-166.146706765034,-166.146060878564
0.0031440354715915,-166.949657813178,-166.950687714486,-166.949797605692,-166.944514155123,-166.938130710027,-166.935213901648,-166.937642760569,-166.943694673686,-166.948850355927,-166.949961653489,-166.949662117545,-166.950697072178,-166.949766026608,-166.944448323415,-166.938079137276,-166.935211429384,-166.937690192866,-166.94375806958,-166.948882161259,-166.949958862413
0.00329297125509715,-167.752974004381,-167.753291843633,-167.75113029213,-167.745154452816,-167.738733583525,-167.735908274306,-167.738290613956,-167.744413490673,-167.750284405091,-167.752649135656,-167.752977814415,-167.75328899904,-167.751087852026,-167.745085755421,-167.738683086977,-167.735906018293,-167.738337323322,-167.744479967328,-167.750326919377,-167.752657367105
0.00344896226040576,-168.555303852465,-168.555078971873,-168.552033830648,-168.545710891914,-168.539430523566,-168.536744688316,-168.539033859748,-168.545050093767,-168.551288870445,-168.554518613682,-168.555307171185,-168.555067102019,-168.551984551843,-168.545641928152,-168.539382114547,-168.53674266165,-168.539078862003,-168.545117073446,-168.551338132111,-168.554534848758
0.00361234269970943,-169.356974358105,-169.356350819165,-169.352735270032,-169.346325021897,-169.340307195115,-169.337790283539,-169.339955926288,-169.345742238288,-169.35208651405,-169.355868334637,-169.356977210375,-169.356332571866,-169.352682293995,-169.346257655473,-169.340261523239,-169.337788485906,-169.339998574342,-169.345807859815,-169.352139423589,-169.355890079663
0.00378346261713193,-170.158241983555,-170.157339272819,-170.153399875016,-170.147091385075,-170.141414546829,-170.139082116285,-170.141106334877,-170.14658210101,-170.152840080654,-170.156928158045,-170.158244407331,-170.15731680074,-170.153345588139,-170.147026892277,-170.141371986804,-170.139080538586,-170.141146240412,-170.146645078483,-170.152894279273,-170.156953403208
0.00396268863870148,-170.959303044495,-170.958217877705,-170.954143629136,-170.948068890532,-170.94277827363,-170.940635734988,-170.942509939987,-170.947627250902,-170.953664287395,-170.957870648441,-170.959305084345,-170.958192888284,-170.954089788222,-170.948008089414,-170.942738996393,-170.940634362736,-170.942546908528,-170.947686749514,-170.953718035386,-170.957897814005
0.00415040475785048,-171.760303750378,-171.75911252111,-171.755044041933,-171.749290047631,-171.744406204208,-171.742451785584,-171.744174146417,-171.748909574755,-171.754636234667,-171.758821438545,-171.760305452908,-171.759086334268,-171.754991891693,-171.749233407089,-171.744370233888,-171.742450601335,-171.744208124815,-171.748965105224,-171.754688297048,-171.758849315675
0.00434701315812503,-172.561349470804,-172.560110989169,-172.556149232834,-172.550768305269,-172.54629396185,-172.544521006739,-172.546094441633,-172.550442385932,-172.555804193007,-172.559868535825,-172.561350881601,-172.560084596802,-172.556099611027,-172.550716034743,-172.546261220436,-172.544519991805,-172.546125476499,-172.550493717177,-172.555853736814,-172.559896227222
0.00455293507486695,-173.362512984842,-173.361271248405,-173.357485384788,-173.352503772579,-173.348429222468,-173.346827937018,-173.348258558342,-173.352225975697,-173.357194840465,-173.361070417193,-173.362514146569,-173.36124537153,-173.357438813057,-173.352455894135,-173.348399564152,-173.346827072629,-173.348286763803,-173.352273064279,-173.357241345719,-173.361097281006
0.00476861169771447,-174.163841609633,-174.162628433435,-174.159062729996,-174.154487594556,-174.150794855889,-174.149353610603,-174.150649545941,-174.154251866678,-174.15881909533,-174.162462882176,-174.163842560981,-174.162603574461,-174.159019490134,-174.154443999619,-174.150768092948,-174.149352878669,-174.15067507913,-174.154294800996,-174.158862280043,-174.162488481318
0.00499450511585514,-174.965363205302,-174.964200606694,-174.960880261689,-174.956705235323,-174.953371193958,-174.952077472037,-174.953247988383,-174.956506009797,-174.960676723026,-174.964064719653,-174.96536398054,-174.964177095467,-174.960840458135,-174.956665728455,-174.953347115855,-174.952076855615,-174.953271031175,-174.956544966818,-174.960716481578,-174.964088777534
0.00523109930805626,-175.767091119945,-175.765993406309,-175.762929372153,-175.759138891766,-175.75613762715,-175.754978697563,-175.756033565355,-175.758971138259,-175.762759904861,-175.765882294469,-175.767091748875,-175.765971439463,-175.762892982095,-175.759103223769,-175.756116014292,-175.754978181116,-175.756054311065,-175.759006350639,-175.762796258462,-175.765904657431
0.00547890117959395,-176.569028177985,-176.568003722697,-176.565196607338,-176.561769227137,-176.559073693027,-176.558037072716,-176.558986116323,-176.561628461143,-176.565055949078,-176.567913186215,-176.569028686146,-176.567983396452,-176.565163520081,-176.561737119561,-176.5590543264,-176.558036642226,-176.559004760273,-176.561660192759,-176.565089006745,-176.567933792408
0.00573844164830239,-177.371169834018,-177.370222550779,-177.367665709726,-177.364576581756,-177.362159786356,-177.361233543602,-177.362086334384,-177.36445884829,-177.367549308259,-177.370149020279,-177.371170243039,-177.370203887659,-177.367635757017,-177.364547744619,-177.36214245402,-177.361233186582,-177.362103067435,-177.364487376449,-177.367579236684,-177.37016787445
0.00601027678207038,-178.173506618613,-178.172637159139,-178.170319098405,-178.167541788245,-178.165377592428,-178.164550532636,-178.165316189209,-178.167443629827,-178.170223046342,-178.172577627318,-178.173506946634,-178.17262012931,-178.170292077331,-178.167515932475,-178.16536209366,-178.16455023808,-178.165331193524,-178.167469232684,-178.170250047093,-178.172594780786
0.00629498899022189,-178.976025997312,-178.97523270506,-178.973138911889,-178.970646692698,-178.968710321791,-178.967972087908,-178.968659155638,-178.970565108708,-178.973059876619,-178.975184656115,-178.976026259425,-178.975217243027,-178.973114601788,-178.970623538548,-178.968696469508,-178.967971846202,-178.968672602103,-178.970588056684,-178.973084169259,-178.975200191191
0.00659318827133355,-179.778713753318,-179.777993408461,-179.776107716963,-179.773874461207,-179.77214280583,-179.771483918181,-179.772100306091,-179.773806863447,-179.776042871012,-179.77795475003,-179.778713961997,-179.77797942589,-179.776085891606,-179.773853743649,-179.772130427774,-179.771483720986,-179.772112352936,-179.773827413657,-179.77606468091,-179.777968768124
0.00690551352016233,-180.581554990753,-180.580903380962,-180.579208966839,-180.577209733006,-180.575661497724,-180.575073352052,-180.575626310385,-180.577153900682,-180.579155921829,-180.580872381247,-180.581555156249,-180.580890776325,-180.579189402937,-180.577191204891,-180.575650436767,-180.575073192183,-180.575637102661,-180.577172293592,-180.57917547163,-180.580884993993
0.00723263389648353,-181.384534841056,-181.383947189974,-181.382427274628,-181.380638666774,-181.379254411636,-181.378729249402,-181.379225375163,-181.38059270297,-181.382384020581,-181.383922421343,-181.384534971753,-181.383935855641,-181.382409757536,-181.38062210039,-181.379244525507,-181.378729120701,-181.379235044807,-181.380609160678,-181.382401524471,-181.383933744134
0.00757525025877191,-182.187638941145,-182.187110222785,-182.1857485536,-182.184148915007,-182.182911024057,-182.182441885322,-182.182887146324,-182.18411120588,-182.185713404365,-182.187090512287,-182.187639043875,-182.187100050102,-182.18573288091,-182.184134102502,-182.182902184675,-182.182441782541,-182.182895812611,-182.184125931539,-182.185729064435,-182.187100659701
0.00793409666579749,-182.990853739285,-182.990378902573,-182.989160063727,-182.987729552187,-182.986622154317,-182.98620282071,-182.986602591142,-182.987698729559,-182.989131608716,-182.990363289201,-182.990853819595,-182.990369785377,-182.989146047318,-182.987716305216,-182.986614246897,-182.986202739392,-182.986610361393,-182.987711907591,-182.989145612888,-182.990372371888
0.0083099419493534,-183.794166673371,-183.793740797091,-183.792650394439,-183.791370975421,-183.790379836193,-183.790004769243,-183.79036387175,-183.79134588305,-183.792627456464,-183.793728495359,-183.794166735753,-183.793732634035,-183.792637861404,-183.791359124297,-183.790372758227,-183.790004705625,-183.790370842169,-183.791357679882,-183.79263997753,-183.793736618036
0.00870359136148517,-184.597566256839,-184.59718465158,-184.596209405834,-184.595064790853,-184.594177188661,-184.593841467179,-184.594164217861,-184.595044454413,-184.59619100463,-184.597175020764,-184.59756630492,-184.597177347565,-184.596198198627,-184.595054183384,-184.594170848851,-184.59384141809,-184.594170474442,-184.595055019529,-184.596202200083,-184.597182281039
0.00911588829975082,-185.401042099431,-185.400700369889,-185.399828144654,-185.398803695055,-185.398008291069,-185.397707550017,-185.397997803899,-185.398787295683,-185.399813465562,-185.400692888281,-185.401042136136,-185.400693836843,-185.399818120702,-185.398794195218,-185.398002608265,-185.397707512797,-185.398003423346,-185.398796762869,-185.399823477962,-185.40069937607
0.00954771611420806,-186.204584883601,-186.204278961804,-186.203498746739,-186.202581357622,-186.201868065962,-186.201598438368,-186.201859633694,-186.20256820881,-186.20348711398,-186.204273205271,-186.204584911283,-186.204273118989,-186.203489777712,-186.202572844174,-186.201862968139,-186.201598410795,-186.201864684317,-186.202576697459,-186.203496071672,-186.204279002651
0.01,-187.008186312118,-187.00791246981,-187.007214334167,-187.006392308949,-187.005752171352,-187.005510234187,-187.005745434493,-187.006381836494,-187.007205188159,-187.00790809405,-187.008186332665,-187.007907243797,-187.007206305046,-187.006384674037,-187.005747594646,-187.005510214409,-187.005749977063,-187.006389452935,-187.007213206191,-187.007913275397


==> figures/tikzPlots/csv-files/weightKS.csv <==
1e-06,138.341755105926,157.426605294712,138.341755105926
1.04737089795945e-06,138.341754839222,157.426605028008,138.341754839222
1.09698579789238e-06,138.341754546652,157.426604735438,138.341754546652
1.14895100018731e-06,138.341754225707,157.426604414493,138.341754225707
1.20337784077759e-06,138.341753873634,157.426604062421,138.341753873634
1.26038292967973e-06,138.341753487416,157.426603676202,138.341753487416
1.32008840083142e-06,138.34175306374,157.426603252526,138.34175306374
1.38262217376466e-06,138.341752598973,157.42660278776,138.341752598973
1.44811822767453e-06,138.341752089131,157.426602277918,138.341752089131
1.51671688847092e-06,138.341751529842,157.426601718628,138.341751529842
1.58856512942805e-06,138.341750916309,157.426601105095,138.341750916309
1.66381688607613e-06,138.341750243272,157.426600432059,138.341750243272
1.74263338600965e-06,138.341749504961,157.426599693748,138.341749504961
1.82518349431904e-06,138.341748695044,157.426598883831,138.341748695044
1.9116440753857e-06,138.341747806577,157.426597995363,138.341747806577
2.00220037181558e-06,138.341746831941,157.426597020728,138.341746831941
2.09704640132323e-06,138.34174576278,157.426595951567,138.34174576278
2.19638537241655e-06,138.341744589926,157.426594778712,138.341744589926
2.30043011977292e-06,138.341743303321,157.426593492108,138.341743303321
2.40940356023953e-06,138.341741891935,157.426592080722,138.341741891935
2.52353917043477e-06,138.341740343665,157.426590532452,138.341740343665
2.6430814869741e-06,138.341738645235,157.426588834022,138.341738645235
2.76828663039207e-06,138.341736782083,157.42658697087,138.341736782083
2.89942285388288e-06,138.341734738232,157.426584927019,138.341734738232
3.03677111803546e-06,138.341732496158,157.426582684944,138.341732496158
3.18062569279412e-06,138.341730036636,157.426580225422,138.341730036636
3.33129478793467e-06,138.341727338576,157.426577527363,138.341727338576
3.48910121340677e-06,138.341724378845,157.426574567632,138.341724378845
3.65438307095725e-06,138.341721132065,157.426571320852,138.341721132065
3.82749447851631e-06,138.341717570396,157.426567759182,138.341717570396
4.00880632889846e-06,138.341713663299,157.426563852085,138.341713663299
4.19870708444391e-06,138.341709377273,157.426559566059,138.341709377273
4.39760360930272e-06,138.341704675568,157.426554864354,138.341704675568
4.6059220411451e-06,138.34169951787,157.426549706656,138.34169951787
4.82410870416537e-06,138.341693859956,157.426544048742,138.341693859956
5.05263106533568e-06,138.341687653313,157.4265378421,138.341687653313
5.29197873595844e-06,138.341680844724,157.426531033511,138.341680844724
5.54266452066311e-06,138.341673375811,157.426523564598,138.341673375811
5.8052255160949e-06,138.341665182535,157.426515371321,138.341665182535
6.08022426164943e-06,138.341656194644,157.426506383431,138.341656194644
6.36824994471859e-06,138.341646335078,157.426496523864,138.341646335078
6.66991966303011e-06,138.341635519299,157.426485708085,138.341635519299
6.98587974678525e-06,138.341623654574,157.42647384336,138.341623654574
7.31680714342719e-06,138.341610639176,157.426460827963,138.341610639176
7.66341086800746e-06,138.341596361515,157.426446550302,138.341596361515
8.02643352225717e-06,138.341580699178,157.426430887964,138.341580699178
8.40665288561832e-06,138.341563517881,157.426413706667,138.341563517881
8.80488358164347e-06,138.34154467032,157.426394859107,138.34154467032
9.22197882333432e-06,138.341523994908,157.426374183695,138.341523994908
9.65883224115871e-06,138.341501314388,157.426351503175,138.341501314388
1.01163797976621e-05,138.341476434316,157.426326623102,138.341476434316
1.05956017927761e-05,138.341449141394,157.42629933018,138.341449141394
1.10975249641207e-05,138.341419201643,157.42626939043,138.341419201643
1.16232246867985e-05,138.3413863584,157.426236547186,138.3413863584
1.21738272773966e-05,138.341350330114,157.4262005189,138.341350330114
1.27505124071301e-05,138.34131080794,157.426160996726,138.34131080794
1.3354515629299e-05,138.341267453089,157.426117641876,138.341267453089
1.39871310264724e-05,138.341219893932,157.426070082719,138.341219893932
1.46497139830728e-05,138.341167722812,157.426017911598,138.341167722812
1.53436840893001e-05,138.341110492555,157.425960681341,138.341110492555
1.60705281826164e-05,138.341047712643,157.425897901429,138.341047712643
1.68318035333096e-05,138.340978845015,157.425829033801,138.340978845015
1.76291411809595e-05,138.340903299461,157.425753488248,138.340903299461
1.84642494289554e-05,138.340820428574,157.425670617361,138.340820428574
1.93389175045523e-05,138.340729522207,157.425579710993,138.340729522207
2.02550193923067e-05,138.340629801402,157.425479990188,138.340629801402
2.12145178491063e-05,138.340520411729,157.425370600516,138.340520411729
2.22194686093952e-05,138.340400415981,157.425250604768,138.340400415981
2.32720247896041e-05,138.340268786165,157.425118974951,138.340268786165
2.43744415012222e-05,138.340124394714,157.424974583501,138.340124394714
2.55290806823952e-05,138.339966004866,157.424816193653,138.339966004866
2.67384161583994e-05,138.339792260098,157.424642448884,138.339792260098
2.80050389418363e-05,138.339601672551,157.424451861337,138.339601672551
2.93316627839004e-05,138.339392610339,157.424242799126,138.339392610339
3.07211299886176e-05,138.33916328364,157.424013472426,138.33916328364
3.21764175025074e-05,138.338911729437,157.423761918224,138.338911729437
3.37006432927193e-05,138.338635794811,157.423485983597,138.338635794811
3.52970730273065e-05,138.338333118612,157.423183307399,138.338333118612
3.69691270719502e-05,138.338001111386,157.422851300173,138.338001111386
3.87203878181256e-05,138.337636933371,157.422487122158,138.337636933371
4.05546073584083e-05,138.33723747039,157.422087659176,138.33723747039
4.24757155253689e-05,138.336799307436,157.421649496223,138.336799307436
4.44878283112759e-05,138.33631869975,157.421168888537,138.33631869975
4.65952566866468e-05,138.335791541122,157.420641729909,138.335791541122
4.88025158365443e-05,138.335213329197,157.420063517984,138.335213329197
5.11143348344017e-05,138.334579127476,157.419429316263,138.334579127476
5.35356667741072e-05,138.333883523721,157.418733712508,138.333883523721
5.60716993820546e-05,138.333120584432,157.417970773218,138.333120584432
5.87278661318949e-05,138.332283805025,157.417133993811,138.332283805025
6.1509857885805e-05,138.331366055338,157.416216244125,138.331366055338
6.44236350872137e-05,138.330359520026,157.415209708812,138.330359520026
6.74754405311069e-05,138.329255633383,157.414105822169,138.329255633383
7.06718127392749e-05,138.328045008114,157.412895196901,138.328045008114
7.40195999691565e-05,138.326717357502,157.411567546289,138.326717357502
7.75259748862946e-05,138.325261410398,157.410111599185,138.325261410398
8.11984499318401e-05,138.323664818417,157.408515007203,138.323664818417
8.50448934180267e-05,138.321914054662,157.406764243449,138.321914054662
8.90735463861044e-05,138.319994303281,157.404844492068,138.319994303281
9.3293040262847e-05,138.317889339067,157.402739527854,138.317889339067
9.7712415353465e-05,138.31558139632,157.400431585106,138.31558139632
0.000102341140210545,138.313051026081,157.397901214867,138.313051026081
0.000107189131920513,138.31027694086,157.395127129647,138.31027694086
0.000112266777351081,138.307235845879,157.392086034666,138.307235845879
0.000117584955405216,138.303902255844,157.388752444631,138.303902255844
0.000123155060329283,138.300248296221,157.385098485007,138.300248296221
0.000128989026125331,138.296243487935,157.381093676721,138.296243487935
0.000135099352119803,138.291854514433,157.376704703219,138.291854514433
0.000141499129743458,138.287044970001,157.371895158788,138.287044970001
0.000148202070579886,138.281775088274,157.366625277061,138.281775088274
0.000155222535742705,138.276001449884,157.36085163867,138.276001449884
0.000162575566644379,138.269676668265,157.354526857052,138.269676668265
0.00017027691722259,138.262749052728,157.347599241515,138.262749052728
0.000178343087693191,138.255162248028,157.340012436815,138.255162248028
0.000186791359902078,138.246854849863,157.331705038649,138.246854849863
0.000195639834351706,138.237759995948,157.322610184734,138.237759995948
0.000204907468981585,138.227804932646,157.312655121432,138.227804932646
0.00021461411978584,138.216910557497,157.301760746283,138.216910557497
0.000224780583354873,138.204990938485,157.289841127272,138.204990938485
0.000235428641432242,138.191952811471,157.276803000257,138.191952811471
0.00024658110758226,138.177695057906,157.262545246692,138.177695057906
0.000258261876068267,138.16210816582,157.246958354606,138.16210816582
0.000270495973046313,138.14507367803,157.229923866817,138.14507367803
0.000283309610183932,138.126463632712,157.211313821498,138.126463632712
0.000296730240818887,138.106140002763,157.190990191549,138.106140002763
0.000310786618778201,138.083954141936,157.168804330723,138.083954141936
0.000325508859983506,138.059746247375,157.144596436162,138.059746247375
0.000340928506974681,138.033344850066,157.118195038853,138.033344850066
0.000357078596490046,138.004566346721,157.089416535507,138.004566346721
0.00037399373024788,137.973214588761,157.058064777548,137.973214588761
0.000391710149080926,137.939080546276,157.023930735063,137.939080546276
0.000410265810582719,137.901942067059,156.986792255845,137.901942067059
0.000429700470432084,137.861563752959,156.946413941745,137.861563752959
0.00045005576757005,137.817696977744,156.90254716653,137.817696977744
0.000471375313411672,137.770080072243,156.85493026103,137.770080072243
0.0004937047852839,137.718438703637,156.803288892423,137.718438703637
0.000517092024289676,137.662486476121,156.747336664907,137.662486476121
0.000541587137807947,137.60192577962,156.686775968407,137.60192577962
0.000567242606849198,137.536448911508,156.621299100295,137.536448911508
0.000594113398496503,137.4657394932,156.550589681987,137.4657394932
0.000622257083673023,137.389474198845,156.474324387632,137.389474198845
0.000651733960488243,137.307324806938,156.392174995725,137.307324806938
0.000682607183427239,137.21896057751,156.303810766296,137.21896057751
0.000714942898659758,137.124050947577,156.208901136363,137.124050947577
0.000748810385759002,137.022268525969,156.107118714756,137.022268525969
0.000784282206133768,136.913292355735,155.998142544521,136.913292355735
0.000821434358491943,136.796811398613,155.8816615874,136.796811398613
0.00086034644166845,136.672528182127,155.757378370913,136.672528182127
0.000901101825166502,136.54016253651,155.625012725297,136.54016253651
0.000943787827777538,136.39945533688,155.484305525667,136.39945533688
0.000988495904662559,136.250172156658,155.335022345444,136.250172156658
0.00103532184329566,136.092106732249,155.176956921035,136.092106732249
0.00108436596868961,135.925084137149,155.009934325935,135.925084137149
0.00113573335834311,135.748963566528,154.833813755314,135.748963566528
0.00118953406737032,135.563640641285,154.648490830072,135.563640641285
0.00124588336429501,135.3690491534,154.453899342186,135.3690491534
0.0013049019780144,135.165162191722,154.250012380509,135.165162191722
0.00136671635646201,134.951992608246,154.036842797032,134.951992608246
0.00143145893752348,134.729592808205,153.814442996991,134.729592808205
0.00149926843278605,134.498053871711,153.582904060497,134.498053871711
0.00157029012472938,134.257504038472,153.342354227259,134.257504038472
0.00164467617799466,134.008106609127,153.092956797914,134.008106609127
0.00172258596539879,133.750057335455,152.834907524241,133.750057335455
0.00180418640939207,133.483581386323,152.56843157511,133.483581386323
0.00188965233969121,133.20892998602,152.293780174807,133.20892998602
0.00197916686785356,132.926376826358,152.011227015144,132.926376826358
0.00207292177959537,132.636214353822,151.721064542609,132.636214353822
0.0021711179456945,132.338750028479,151.423600217265,132.338750028479
0.00227396575235793,132.034302643136,151.119152831923,132.034302643136
0.00238168555197616,131.723198780235,150.808048969021,131.723198780235
0.00249450813523032,131.40576947105,150.490619659836,131.40576947105
0.00261267522556333,131.082347108008,150.167197296794,131.082347108008
0.00273643999707467,130.753262647027,149.838112835813,130.753262647027
0.00286606761694825,130.418843123531,149.503693312318,130.418843123531
0.00300183581357559,130.079409493683,149.164259682469,130.079409493683
0.0031440354715915,129.735274801793,148.82012499058,129.735274801793
0.00329297125509715,129.386742666042,148.471592854828,129.386742666042
0.00344896226040576,129.034106067581,148.118956256367,129.034106067581
0.00361234269970943,128.677646422849,147.762496611635,128.677646422849
0.00378346261713193,128.317632915266,147.402483104052,128.317632915266
0.00396268863870148,127.954322060306,147.039172249093,127.954322060306
0.00415040475785048,127.587957477005,146.672807665791,127.587957477005
0.00434701315812503,127.218769839008,146.303620027795,127.218769839008
0.00455293507486695,126.846976979149,145.931827167936,126.846976979149
0.00476861169771447,126.472784122973,145.55763431176,126.472784122973
0.00499450511585514,126.096384228483,145.181234417269,126.096384228483
0.00523109930805626,125.717958411492,144.802808600278,125.717958411492
0.00547890117959395,125.3376764382,144.422526626987,125.3376764382
0.00573844164830239,124.955697268851,144.040547457637,124.955697268851
0.00601027678207038,124.572169638551,143.657019827337,124.572169638551
0.00629498899022189,124.187232663422,143.272082852208,124.187232663422
0.00659318827133355,123.801016462204,142.88586665099,123.801016462204
0.00690551352016233,123.413642785234,142.498492974021,123.413642785234
0.00723263389648353,123.025225644322,142.110075833109,123.025225644322
0.00757525025877191,122.635871938485,141.720722127271,122.635871938485
0.00793409666579749,122.245682071771,141.330532260557,122.245682071771
0.0083099419493534,121.854750560491,140.939600749278,121.854750560491
0.00870359136148517,121.463166628117,140.548016816903,121.463166628117
0.00911588829975082,121.071014786923,140.15586497571,121.071014786923
0.00954771611420806,120.678375406116,139.763225594903,120.678375406116
0.01,120.285325266767,139.370175455554,120.285325266767


==> figures/tikzPlots/csv-files/weightKSP.csv <==
1e-06,9.8969976836759,13.0642475255809,9.8969976836759
1.04737089795945e-06,9.89699741697221,13.0642472588772,9.89699741697221
1.09698579789238e-06,9.89699712440209,13.0642469663071,9.89699712440209
1.14895100018731e-06,9.89699680345683,13.0642466453618,9.89699680345683
1.20337784077759e-06,9.89699645138447,13.0642462932895,9.89699645138447
1.26038292967973e-06,9.89699606516613,13.0642459070711,9.89699606516613
1.32008840083142e-06,9.89699564149013,13.0642454833951,9.89699564149013
1.38262217376466e-06,9.89699517672363,13.0642450186286,9.89699517672363
1.44811822767453e-06,9.89699466688143,13.0642445087864,9.89699466688143
1.51671688847092e-06,9.89699410759184,13.0642439494968,9.89699410759184
1.58856512942805e-06,9.8969934940592,13.0642433359642,9.8969934940592
1.66381688607613e-06,9.8969928210227,13.0642426629277,9.8969928210227
1.74263338600965e-06,9.89699208271134,13.0642419246163,9.89699208271134
1.82518349431904e-06,9.8969912727944,13.0642411146994,9.8969912727944
1.9116440753857e-06,9.8969903843272,13.0642402262322,9.8969903843272
2.00220037181558e-06,9.89698940969151,13.0642392515965,9.89698940969151
2.09704640132323e-06,9.89698834053025,13.0642381824352,9.89698834053025
2.19638537241655e-06,9.89698716767584,13.0642370095808,9.89698716767584
2.30043011977292e-06,9.89698588107157,13.0642357229766,9.89698588107157
2.40940356023953e-06,9.89698446968539,13.0642343115904,9.89698446968539
2.52353917043477e-06,9.89698292141533,13.0642327633203,9.89698292141533
2.6430814869741e-06,9.8969812229857,13.0642310648907,9.8969812229857
2.76828663039207e-06,9.89697935983327,13.0642292017383,9.89697935983327
2.89942285388288e-06,9.89697731598245,13.0642271578874,9.89697731598245
3.03677111803546e-06,9.89697507390822,13.0642249158132,9.89697507390822
3.18062569279412e-06,9.89697261438597,13.064222456291,9.89697261438597
3.33129478793467e-06,9.8969699163266,13.0642197582316,9.8969699163266
3.48910121340677e-06,9.8969669565957,13.0642167985007,9.8969669565957
3.65438307095725e-06,9.89696370981527,13.0642135517203,9.89696370981527
3.82749447851631e-06,9.89696014814605,13.064209990051,9.89696014814605
4.00880632889846e-06,9.89695624104885,13.0642060829538,9.89695624104885
4.19870708444391e-06,9.89695195502275,13.0642017969277,9.89695195502275
4.39760360930272e-06,9.89694725331786,13.0641970952229,9.89694725331786
4.6059220411451e-06,9.89694209562023,13.0641919375252,9.89694209562023
4.82410870416537e-06,9.89693643770622,13.0641862796112,9.89693643770622
5.05263106533568e-06,9.89693023106338,13.0641800729684,9.89693023106338
5.29197873595844e-06,9.89692342247455,13.0641732643795,9.89692342247455
5.54266452066311e-06,9.89691595356157,13.0641657954666,9.89691595356157
5.8052255160949e-06,9.89690776028488,13.0641576021899,9.89690776028488
6.08022426164943e-06,9.8968987723945,13.0641486142995,9.8968987723945
6.36824994471859e-06,9.8968889128278,13.0641387547328,9.8968889128278
6.66991966303011e-06,9.89687809704891,13.0641279389539,9.89687809704891
6.98587974678525e-06,9.89686623232405,13.064116074229,9.89686623232405
7.31680714342719e-06,9.89685321692668,13.0641030588317,9.89685321692668
7.66341086800746e-06,9.89683893926548,13.0640887811705,9.89683893926548
8.02643352225717e-06,9.89682327692792,13.0640731188329,9.89682327692792
8.40665288561832e-06,9.89680609563104,13.064055937536,9.89680609563104
8.80488358164347e-06,9.89678724807056,13.0640370899755,9.89678724807056
9.22197882333432e-06,9.89676657265848,13.0640164145635,9.89676657265848
9.65883224115871e-06,9.8967438921383,13.0639937340433,9.8967438921383
1.01163797976621e-05,9.89671901206604,13.063968853971,9.89671901206604
1.05956017927761e-05,9.89669171914409,13.0639415610491,9.89669171914409
1.10975249641207e-05,9.89666177939365,13.0639116212986,9.89666177939365
1.16232246867985e-05,9.89662893615007,13.0638787780551,9.89662893615007
1.21738272773966e-05,9.89659290786403,13.063842749769,9.89659290786403
1.27505124071301e-05,9.89655338568976,13.0638032275948,9.89655338568976
1.3354515629299e-05,9.89651003083964,13.0637598727446,9.89651003083964
1.39871310264724e-05,9.89646247168269,13.0637123135877,9.89646247168269
1.46497139830728e-05,9.8964103005621,13.0636601424671,9.8964103005621
1.53436840893001e-05,9.89635307030474,13.0636029122097,9.89635307030474
1.60705281826164e-05,9.89629029039279,13.0635401322978,9.89629029039279
1.68318035333096e-05,9.896221422765,13.06347126467,9.896221422765
1.76291411809595e-05,9.89614587721167,13.0633957191167,9.89614587721167
1.84642494289554e-05,9.89606300632432,13.0633128482293,9.89606300632432
1.93389175045523e-05,9.89597209995697,13.063221941862,9.89597209995697
2.02550193923067e-05,9.89587237915206,13.063122221057,9.89587237915206
2.12145178491063e-05,9.89576298947941,13.0630128313844,9.89576298947941
2.22194686093952e-05,9.89564299373171,13.0628928356367,9.89564299373171
2.32720247896041e-05,9.89551136391475,13.0627612058197,9.89551136391475
2.43744415012222e-05,9.89536697246444,13.0626168143694,9.89536697246444
2.55290806823952e-05,9.89520858261663,13.0624584245216,9.89520858261663
2.67384161583994e-05,9.89503483784823,13.0622846797532,9.89503483784823
2.80050389418363e-05,9.89484425030086,13.0620940922059,9.89484425030086
2.93316627839004e-05,9.89463518808953,13.0618850299945,9.89463518808953
3.07211299886176e-05,9.89440586138988,13.0616557032949,9.89440586138988
3.21764175025074e-05,9.89415430718737,13.0614041490924,9.89415430718737
3.37006432927193e-05,9.89387837256104,13.061128214466,9.89387837256104
3.52970730273065e-05,9.8935756963623,13.0608255382673,9.8935756963623
3.69691270719502e-05,9.89324368913666,13.0604935310417,9.89324368913666
3.87203878181256e-05,9.89287951112171,13.0601293530267,9.89287951112171
4.05546073584083e-05,9.89248004813976,13.0597298900447,9.89248004813976
4.24757155253689e-05,9.89204188518665,13.0592917270916,9.89204188518665
4.44878283112759e-05,9.89156127750027,13.0588111194053,9.89156127750027
4.65952566866468e-05,9.89103411887253,13.0582839607775,9.89103411887253
4.88025158365443e-05,9.89045590694769,13.0577057488527,9.89045590694769
5.11143348344017e-05,9.88982170522656,13.0570715471316,9.88982170522656
5.35356667741072e-05,9.88912610147171,13.0563759433767,9.88912610147171
5.60716993820546e-05,9.88836316218178,13.0556130040868,9.88836316218178
5.87278661318949e-05,9.88752638277474,13.0547762246797,9.88752638277474
6.1509857885805e-05,9.88660863308869,13.0538584749937,9.88660863308869
6.44236350872137e-05,9.88560209777621,13.0528519396812,9.88560209777621
6.74754405311069e-05,9.88449821113302,13.051748053038,9.88449821113302
7.06718127392749e-05,9.88328758586426,13.0505374277693,9.88328758586426
7.40195999691565e-05,9.88195993525239,13.0492097771574,9.88195993525239
7.75259748862946e-05,9.88050398814871,13.0477538300537,9.88050398814871
8.11984499318401e-05,9.8789073961671,13.0461572380721,9.8789073961671
8.50448934180267e-05,9.87715663241267,13.0444064743177,9.87715663241267
8.90735463861044e-05,9.87523688103133,13.0424867229363,9.87523688103133
9.3293040262847e-05,9.87313191681765,13.0403817587226,9.87313191681765
9.7712415353465e-05,9.87082397406975,13.0380738159747,9.87082397406975
0.000102341140210545,9.86829360383101,13.035543445736,9.86829360383101
0.000107189131920513,9.86551951861066,13.0327693605157,9.86551951861066
0.000112266777351081,9.86247842362949,13.0297282655345,9.86247842362949
0.000117584955405216,9.85914483359468,13.0263946754997,9.85914483359468
0.000123155060329283,9.85549087397084,13.0227407158758,9.85549087397084
0.000128989026125331,9.85148606568491,13.0187359075899,9.85148606568491
0.000135099352119803,9.84709709218308,13.0143469340881,9.84709709218308
0.000141499129743458,9.84228754775163,13.0095373896566,9.84228754775163
0.000148202070579886,9.83701766602471,13.0042675079297,9.83701766602471
0.000155222535742705,9.83124402763409,12.9984938695391,9.83124402763409
0.000162575566644379,9.82491924601555,12.9921690879205,9.82491924601555
0.00017027691722259,9.81799163047856,12.9852414723836,9.81799163047856
0.000178343087693191,9.8104048257787,12.9776546676837,9.8104048257787
0.000186791359902078,9.80209742761302,12.969347269518,9.80209742761302
0.000195639834351706,9.79300257369793,12.9602524156029,9.79300257369793
0.000204907468981585,9.78304751039613,12.9502973523011,9.78304751039613
0.00021461411978584,9.77215313524707,12.9394029771521,9.77215313524707
0.000224780583354873,9.76023351623566,12.9274833581407,9.76023351623566
0.000235428641432242,9.74719538922113,12.9144452311261,9.74719538922113
0.00024658110758226,9.73293763565617,12.9001874775612,9.73293763565617
0.000258261876068267,9.71735074356973,12.8846005854747,9.71735074356973
0.000270495973046313,9.70031625578036,12.8675660976854,9.70031625578036
0.000283309610183932,9.68170621046205,12.848956052367,9.68170621046205
0.000296730240818887,9.6613825805131,12.8286324224181,9.6613825805131
0.000310786618778201,9.63919671968627,12.8064465615913,9.63919671968627
0.000325508859983506,9.6149888251256,12.7822386670306,9.6149888251256
0.000340928506974681,9.58858742781651,12.7558372697215,9.58858742781651
0.000357078596490046,9.55980892447122,12.7270587663762,9.55980892447122
0.00037399373024788,9.52845716651149,12.6957070084165,9.52845716651149
0.000391710149080926,9.49432312402671,12.6615729659317,9.49432312402671
0.000410265810582719,9.45718464480904,12.624434486714,9.45718464480904
0.000429700470432084,9.41680633070884,12.5840561726138,9.41680633070884
0.00045005576757005,9.37293955549392,12.5401893973989,9.37293955549392
0.000471375313411672,9.3253226499933,12.4925724918983,9.3253226499933
0.0004937047852839,9.27368128138685,12.4409311232918,9.27368128138685
0.000517092024289676,9.21772905387089,12.3849788957759,9.21772905387089
0.000541587137807947,9.15716835737069,12.3244181992757,9.15716835737069
0.000567242606849198,9.09169148925862,12.2589413311636,9.09169148925862
0.000594113398496503,9.0209820709507,12.1882319128557,9.0209820709507
0.000622257083673023,8.94471677659558,12.1119666185006,8.94471677659558
0.000651733960488243,8.86256738468852,12.0298172265935,8.86256738468852
0.000682607183427239,8.77420315525981,11.9414529971648,8.77420315525981
0.000714942898659758,8.67929352532713,11.8465433672321,8.67929352532713
0.000748810385759002,8.57751110371937,11.7447609456244,8.57751110371937
0.000784282206133768,8.46853493348483,11.6357847753898,8.46853493348483
0.000821434358491943,8.35205397636354,11.5193038182685,8.35205397636354
0.00086034644166845,8.22777075987711,11.3950206017821,8.22777075987711
0.000901101825166502,8.09540511426043,11.2626549561654,8.09540511426043
0.000943787827777538,7.95469791463038,11.1219477565354,7.95469791463038
0.000988495904662559,7.80541473440775,10.9726645763127,7.80541473440775
0.00103532184329566,7.6473493099989,10.8145991519039,7.6473493099989
0.00108436596868961,7.48032671489886,10.6475765568039,7.48032671489886
0.00113573335834311,7.30420614427818,10.4714559861832,7.30420614427818
0.00118953406737032,7.11888321903546,10.2861330609405,7.11888321903546
0.00124588336429501,6.92429173114982,10.0915415730548,6.92429173114982
0.0013049019780144,6.7204047694725,9.8876546113775,6.7204047694725
0.00136671635646201,6.50723518599575,9.67448502790074,6.50723518599575
0.00143145893752348,6.28483538595517,9.45208522786017,6.28483538595517
0.00149926843278605,6.05329644946103,9.22054629136602,6.05329644946103
0.00157029012472938,5.81274661622228,8.97999645812727,5.81274661622228
0.00164467617799466,5.56334918687736,8.73059902878236,5.56334918687736
0.00172258596539879,5.30529991320511,8.4725497551101,5.30529991320511
0.00180418640939207,5.03882396407368,8.20607380597867,5.03882396407368
0.00188965233969121,4.76417256377038,7.93142240567537,4.76417256377038
0.00197916686785356,4.48161940410821,7.64886924601321,4.48161940410821
0.00207292177959537,4.19145693157257,7.35870677347756,4.19145693157257
0.0021711179456945,3.89399260622902,7.06124244813401,3.89399260622902
0.00227396575235793,3.58954522088655,6.75679506279155,3.58954522088655
0.00238168555197616,3.27844135798512,6.44569119989011,3.27844135798512
0.00249450813523032,2.96101204880001,6.128261890705,2.96101204880001
0.00261267522556333,2.63758968575786,5.80483952766286,2.63758968575786
0.00273643999707467,2.30850522477701,5.475755066682,2.30850522477701
0.00286606761694825,1.97408570128161,5.1413355431866,1.97408570128161
0.00300183581357559,1.63465207143321,4.8019019133382,1.63465207143321
0.0031440354715915,1.29051737954368,4.45776722144867,1.29051737954368
0.00329297125509715,0.941985243791972,4.10923508569697,0.941985243791972
0.00344896226040576,0.589348645330973,3.75659848723597,0.589348645330973
0.00361234269970943,0.232889000599222,3.40013884250422,0.232889000599222
0.00378346261713193,-0.127124506983878,3.04012533492112,-0.127124506983878
0.00396268863870148,-0.490435361943443,2.67681447996155,-0.490435361943443
0.00415040475785048,-0.8567999452448,2.31044989666019,-0.8567999452448
0.00434701315812503,-1.22598758324168,1.94126225866331,-1.22598758324168
0.00455293507486695,-1.59778044310039,1.5694693988046,-1.59778044310039
0.00476861169771447,-1.97197329927646,1.19527654262853,-1.97197329927646
0.00499450511585514,-2.34837319376717,0.81887664813782,-2.34837319376717
0.00523109930805626,-2.72679901075794,0.440450831147054,-2.72679901075794
0.00547890117959395,-3.10708098404968,0.0601688578553109,-3.10708098404968
0.00573844164830239,-3.48906015339905,-0.321810311494056,-3.48906015339905
0.00601027678207038,-3.87258778369885,-0.70533794179386,-3.87258778369885
0.00629498899022189,-4.25752475882805,-1.09027491692306,-4.25752475882805
0.00659318827133355,-4.6437409600459,-1.47649111814091,-4.6437409600459
0.00690551352016233,-5.03111463701533,-1.86386479511033,-5.03111463701533
0.00723263389648353,-5.41953177792754,-2.25228193602255,-5.41953177792754
0.00757525025877191,-5.80888548376506,-2.64163564186007,-5.80888548376506
0.00793409666579749,-6.19907535047881,-3.03182550857382,-6.19907535047881
0.0083099419493534,-6.59000686175868,-3.42275701985369,-6.59000686175868
0.00870359136148517,-6.98159079413279,-3.8143409522278,-6.98159079413279
0.00911588829975082,-7.37374263532651,-4.20649279342152,-7.37374263532651
0.00954771611420806,-7.76638201613338,-4.59913217422839,-7.76638201613338
0.01,-8.15943215548252,-4.99218231357753,-8.15943215548252


==> figures/tikzPlots/csv-files/weightS.csv <==
1e-06,-18.7650650105196,-18.7650650105196,-18.7650650105196
1.04737089795945e-06,-18.3644540864854,-18.3644540864854,-18.3644540864854
1.09698579789238e-06,-17.9639783390327,-17.9639783390327,-17.9639783390327
1.14895100018731e-06,-17.5636507734571,-17.5636507734571,-17.5636507734571
1.20337784077759e-06,-17.163485635173,-17.163485635173,-17.163485635173
1.26038292967973e-06,-16.7634985257203,-16.7634985257203,-16.7634985257203
1.32008840083142e-06,-16.3637065291672,-16.3637065291672,-16.3637065291672
1.38262217376466e-06,-15.9641283497502,-15.9641283497502,-15.9641283497502
1.44811822767453e-06,-15.5647844616377,-15.5647844616377,-15.5647844616377
1.51671688847092e-06,-15.1656972717519,-15.1656972717519,-15.1656972717519
1.58856512942805e-06,-14.7668912966276,-14.7668912966276,-14.7668912966276
1.66381688607613e-06,-14.3683933543251,-14.3683933543251,-14.3683933543251
1.74263338600965e-06,-13.9702327724499,-13.9702327724499,-13.9702327724499
1.82518349431904e-06,-13.5724416133513,-13.5724416133513,-13.5724416133513
1.9116440753857e-06,-13.1750549175901,-13.1750549175901,-13.1750549175901
2.00220037181558e-06,-12.7781109667587,-12.7781109667587,-12.7781109667587
2.09704640132323e-06,-12.381651566715,-12.381651566715,-12.381651566715
2.19638537241655e-06,-11.9857223522465,-11.9857223522465,-11.9857223522465
2.30043011977292e-06,-11.5903731141016,-11.5903731141016,-11.5903731141016
2.40940356023953e-06,-11.1956581492126,-11.1956581492126,-11.1956581492126
2.52353917043477e-06,-10.8016366347746,-10.8016366347746,-10.8016366347746
2.6430814869741e-06,-10.4083730266329,-10.4083730266329,-10.4083730266329
2.76828663039207e-06,-10.0159374821551,-10.0159374821551,-10.0159374821551
2.89942285388288e-06,-9.6244063074118,-9.6244063074118,-9.6244063074118
3.03677111803546e-06,-9.233862428052,-9.233862428052,-9.233862428052
3.18062569279412e-06,-8.84439588272048,-8.84439588272048,-8.84439588272048
3.33129478793467e-06,-8.45610433720912,-8.45610433720912,-8.45610433720912
3.48910121340677e-06,-8.06909361675254,-8.06909361675254,-8.06909361675254
3.65438307095725e-06,-7.68347825295105,-7.68347825295105,-7.68347825295105
3.82749447851631e-06,-7.29938204071996,-7.29938204071996,-7.29938204071996
4.00880632889846e-06,-6.91693859941274,-6.91693859941274,-6.91693859941274
4.19870708444391e-06,-6.53629193083513,-6.53629193083513,-6.53629193083513
4.39760360930272e-06,-6.15759696525812,-6.15759696525812,-6.15759696525812
4.6059220411451e-06,-5.78102008475011,-5.78102008475011,-5.78102008475011
4.82410870416537e-06,-5.40673961119691,-5.40673961119691,-5.40673961119691
5.05263106533568e-06,-5.03494624428809,-5.03494624428809,-5.03494624428809
5.29197873595844e-06,-4.66584343255732,-4.66584343255732,-4.66584343255732
5.54266452066311e-06,-4.29964765833497,-4.29964765833497,-4.29964765833497
5.8052255160949e-06,-3.93658861528141,-3.93658861528141,-3.93658861528141
6.08022426164943e-06,-3.57690925512588,-3.57690925512588,-3.57690925512588
6.36824994471859e-06,-3.22086567847156,-3.22086567847156,-3.22086567847156
6.66991966303011e-06,-2.86872684319997,-2.86872684319997,-2.86872684319997
6.98587974678525e-06,-2.52077406330665,-2.52077406330665,-2.52077406330665
7.31680714342719e-06,-2.17730027113013,-2.17730027113013,-2.17730027113013
7.66341086800746e-06,-1.83860901712191,-1.83860901712191,-1.83860901712191
8.02643352225717e-06,-1.50501318377177,-1.50501318377177,-1.50501318377177
8.40665288561832e-06,-1.17683339425824,-1.17683339425824,-1.17683339425824
8.80488358164347e-06,-0.854396102016913,-0.854396102016913,-0.854396102016913
9.22197882333432e-06,-0.538031354819341,-0.538031354819341,-0.538031354819341
9.65883224115871e-06,-0.228070236157252,-0.228070236157252,-0.228070236157252
1.01163797976621e-05,0.0751580023632428,0.0751580023632428,0.0751580023632428
1.05956017927761e-05,0.371329091538151,0.371329091538151,0.371329091538151
1.10975249641207e-05,0.660127138472202,0.660127138472202,0.660127138472202
1.16232246867985e-05,0.941248210423008,0.941248210423008,0.941248210423008
1.21738272773966e-05,1.21440404143625,1.21440404143625,1.21440404143625
1.27505124071301e-05,1.47932578203069,1.47932578203069,1.47932578203069
1.3354515629299e-05,1.73576770163548,1.73576770163548,1.73576770163548
1.39871310264724e-05,1.98351074590593,1.98351074590593,1.98351074590593
1.46497139830728e-05,2.22236584731037,2.22236584731037,2.22236584731037
1.53436840893001e-05,2.45217688817325,2.45217688817325,2.45217688817325
1.60705281826164e-05,2.67282322109414,2.67282322109414,2.67282322109414
1.68318035333096e-05,2.88422166241525,2.88422166241525,2.88422166241525
1.76291411809595e-05,3.08632788986991,3.08632788986991,3.08632788986991
1.84642494289554e-05,3.27913719501447,3.27913719501447,3.27913719501447
1.93389175045523e-05,3.46268456347648,3.46268456347648,3.46268456347648
2.02550193923067e-05,3.63704408012764,3.63704408012764,3.63704408012764
2.12145178491063e-05,3.80232768054363,3.80232768054363,3.80232768054363
2.22194686093952e-05,3.95868329305946,3.95868329305946,3.95868329305946
2.32720247896041e-05,4.10629243600596,4.10629243600596,4.10629243600596
2.43744415012222e-05,4.24536735120019,4.24536735120019,4.24536735120019
2.55290806823952e-05,4.37614776667201,4.37614776667201,4.37614776667201
2.67384161583994e-05,4.49889738853937,4.49889738853937,4.49889738853937
2.80050389418363e-05,4.61390022388168,4.61390022388168,4.61390022388168
2.93316627839004e-05,4.72145683374507,4.72145683374507,4.72145683374507
3.07211299886176e-05,4.8218806086748,4.8218806086748,4.8218806086748
3.21764175025074e-05,4.91549414923515,4.91549414923515,4.91549414923515
3.37006432927193e-05,5.00262582177904,5.00262582177904,5.00262582177904
3.52970730273065e-05,5.08360654621434,5.08360654621434,5.08360654621434
3.69691270719502e-05,5.15876685856628,5.15876685856628,5.15876685856628
3.87203878181256e-05,5.22843427752089,5.22843427752089,5.22843427752089
4.05546073584083e-05,5.29293099146315,5.29293099146315,5.29293099146315
4.24757155253689e-05,5.35257187124063,5.35257187124063,5.35257187124063
4.44878283112759e-05,5.40766280426272,5.40766280426272,5.40766280426272
4.65952566866468e-05,5.45849933771668,5.45849933771668,5.45849933771668
4.88025158365443e-05,5.5053656126464,5.5053656126464,5.5053656126464
5.11143348344017e-05,5.54853356630241,5.54853356630241,5.54853356630241
5.35356667741072e-05,5.58826237737111,5.58826237737111,5.58826237737111
5.60716993820546e-05,5.62479812722234,5.62479812722234,5.62479812722234
5.87278661318949e-05,5.65837364995444,5.65837364995444,5.65837364995444
6.1509857885805e-05,5.68920854454027,5.68920854454027,5.68920854454027
6.44236350872137e-05,5.71750932357414,5.71750932357414,5.71750932357414
6.74754405311069e-05,5.74346967479632,5.74346967479632,5.74346967479632
7.06718127392749e-05,5.76727081356183,5.76727081356183,5.76727081356183
7.40195999691565e-05,5.78908190658619,5.78908190658619,5.78908190658619
7.75259748862946e-05,5.80906054952894,5.80906054952894,5.80906054952894
8.11984499318401e-05,5.82735328318163,5.82735328318163,5.82735328318163
8.50448934180267e-05,5.84409613514541,5.84409613514541,5.84409613514541
8.90735463861044e-05,5.85941517587084,5.85941517587084,5.85941517587084
9.3293040262847e-05,5.87342707975974,5.87342707975974,5.87342707975974
9.7712415353465e-05,5.88623968368208,5.88623968368208,5.88623968368208
0.000102341140210545,5.89795253673242,5.89795253673242,5.89795253673242
0.000107189131920513,5.90865743634447,5.90865743634447,5.90865743634447
0.000112266777351081,5.91843894700483,5.91843894700483,5.91843894700483
0.000117584955405216,5.92737489876994,5.92737489876994,5.92737489876994
0.000123155060329283,5.93553686360556,5.93553686360556,5.93553686360556
0.000128989026125331,5.94299060825187,5.94299060825187,5.94299060825187
0.000135099352119803,5.94979652288189,5.94979652288189,5.94979652288189
0.000141499129743458,5.95601002528228,5.95601002528228,5.95601002528228
0.000148202070579886,5.96168194065649,5.96168194065649,5.96168194065649
0.000155222535742705,5.96685885744313,5.96685885744313,5.96685885744313
0.000162575566644379,5.97158345976935,5.97158345976935,5.97158345976935
0.00017027691722259,5.97589483732973,5.97589483732973,5.97589483732973
0.000178343087693191,5.97982877360526,5.97982877360526,5.97982877360526
0.000186791359902078,5.98341801342224,5.98341801342224,5.98341801342224
0.000195639834351706,5.98669251090446,5.98669251090446,5.98669251090446
0.000204907468981585,5.98967965889962,5.98967965889962,5.98967965889962
0.00021461411978584,5.99240450096834,5.99240450096834,5.99240450096834
0.000224780583354873,5.99488992701487,5.99488992701487,5.99488992701487
0.000235428641432242,5.99715685361704,5.99715685361704,5.99715685361704
0.00024658110758226,5.99922439008179,5.99922439008179,5.99922439008179
0.000258261876068267,6.00110999121452,6.00110999121452,6.00110999121452
0.000270495973046313,6.00282959774733,6.00282959774733,6.00282959774733
0.000283309610183932,6.00439776532519,6.00439776532519,6.00439776532519
0.000296730240818887,6.0058277829006,6.0058277829006,6.0058277829006
0.000310786618778201,6.00713178133878,6.00713178133878,6.00713178133878
0.000325508859983506,6.00832083298628,6.00832083298628,6.00832083298628
0.000340928506974681,6.00940504290808,6.00940504290808,6.00940504290808
0.000357078596490046,6.01039363245129,6.01039363245129,6.01039363245129
0.00037399373024788,6.01129501574835,6.01129501574835,6.01129501574835
0.000391710149080926,6.01211686972929,6.01211686972929,6.01211686972929
0.000410265810582719,6.01286619817143,6.01286619817143,6.01286619817143
0.000429700470432084,6.01354939027559,6.01354939027559,6.01354939027559
0.00045005576757005,6.01417227422109,6.01417227422109,6.01417227422109
0.000471375313411672,6.014740166117,6.014740166117,6.014740166117
0.0004937047852839,6.01525791473483,6.01525791473483,6.01525791473483
0.000517092024289676,6.01572994237715,6.01572994237715,6.01572994237715
0.000541587137807947,6.01616028220858,6.01616028220858,6.01616028220858
0.000567242606849198,6.01655261234918,6.01655261234918,6.01655261234918
0.000594113398496503,6.01691028700601,6.01691028700601,6.01691028700601
0.000622257083673023,6.01723636489578,6.01723636489578,6.01723636489578
0.000651733960488243,6.01753363519082,6.01753363519082,6.01753363519082
0.000682607183427239,6.01780464120132,6.01780464120132,6.01780464120132
0.000714942898659758,6.01805170198878,6.01805170198878,6.01805170198878
0.000748810385759002,6.01827693208938,6.01827693208938,6.01827693208938
0.000784282206133768,6.01848225951106,6.01848225951106,6.01848225951106
0.000821434358491943,6.01866944215363,6.01866944215363,6.01866944215363
0.00086034644166845,6.01884008278931,6.01884008278931,6.01884008278931
0.000901101825166502,6.01899564272873,6.01899564272873,6.01899564272873
0.000943787827777538,6.01913745428689,6.01913745428689,6.01913745428689
0.000988495904662559,6.01926673215401,6.01926673215401,6.01926673215401
0.00103532184329566,6.0193845837667,6.0193845837667,6.0193845837667
0.00108436596868961,6.01949201876692,6.01949201876692,6.01949201876692
0.00113573335834311,6.01958995762877,6.01958995762877,6.01958995762877
0.00118953406737032,6.01967923952567,6.01967923952567,6.01967923952567
0.00124588336429501,6.01976062950484,6.01976062950484,6.01976062950484
0.0013049019780144,6.01983482502974,6.01983482502974,6.01983482502974
0.00136671635646201,6.01990246194591,6.01990246194591,6.01990246194591
0.00143145893752348,6.01996411992099,6.01996411992099,6.01996411992099
0.00149926843278605,6.02002032740507,6.02002032740507,6.02002032740507
0.00157029012472938,6.02007156615355,6.02007156615355,6.02007156615355
0.00164467617799466,6.02011827535105,6.02011827535105,6.02011827535105
0.00172258596539879,6.02016085537146,6.02016085537146,6.02016085537146
0.00180418640939207,6.02019967120619,6.02019967120619,6.02019967120619
0.00188965233969121,6.02023505558983,6.02023505558983,6.02023505558983
0.00197916686785356,6.0202673118499,6.0202673118499,6.0202673118499
0.00207292177959537,6.02029671650502,6.02029671650502,6.02029671650502
0.0021711179456945,6.02032352163364,6.02032352163364,6.02032352163364
0.00227396575235793,6.02034795703363,6.02034795703363,6.02034795703363
0.00238168555197616,6.02037023219111,6.02037023219111,6.02037023219111
0.00249450813523032,6.02039053807539,6.02039053807539,6.02039053807539
0.00261267522556333,6.02040904877541,6.02040904877541,6.02040904877541
0.00273643999707467,6.02042592299153,6.02042592299153,6.02042592299153
0.00286606761694825,6.02044130539558,6.02044130539558,6.02044130539558
0.00300183581357559,6.02045532787077,6.02045532787077,6.02045532787077
0.0031440354715915,6.02046811064196,6.02046811064196,6.02046811064196
0.00329297125509715,6.02047976330618,6.02047976330618,6.02047976330618
0.00344896226040576,6.02049038577196,6.02049038577196,6.02049038577196
0.00361234269970943,6.02050006911576,6.02050006911576,6.02050006911576
0.00378346261713193,6.02050889636261,6.02050889636261,6.02050889636261
0.00396268863870148,6.02051694319787,6.02051694319787,6.02051694319787
0.00415040475785048,6.02052427861599,6.02052427861599,6.02052427861599
0.00434701315812503,6.02053096551202,6.02053096551202,6.02053096551202
0.00455293507486695,6.02053706122072,6.02053706122072,6.02053706122072
0.00476861169771447,6.02054261800813,6.02054261800813,6.02054261800813
0.00499450511585514,6.02054768351966,6.02054768351966,6.02054768351966
0.00523109930805626,6.02055230118853,6.02055230118853,6.02055230118853
0.00547890117959395,6.02055651060818,6.02055651060818,6.02055651060818
0.00573844164830239,6.02056034787167,6.02056034787167,6.02056034787167
0.00601027678207038,6.02056384588115,6.02056384588115,6.02056384588115
0.00629498899022189,6.02056703462998,6.02056703462998,6.02056703462998
0.00659318827133355,6.02056994145983,6.02056994145983,6.02056994145983
0.00690551352016233,6.02057259129515,6.02057259129515,6.02057259129515
0.00723263389648353,6.02057500685684,6.02057500685684,6.02057500685684
0.00757525025877191,6.02057720885706,6.02057720885706,6.02057720885706
0.00793409666579749,6.02057921617684,6.02057921617684,6.02057921617684
0.0083099419493534,6.02058104602794,6.02058104602794,6.02058104602794
0.00870359136148517,6.02058271410043,6.02058271410043,6.02058271410043
0.00911588829975082,6.02058423469725,6.02058423469725,6.02058423469725
0.00954771611420806,6.02058562085678,6.02058562085678,6.02058562085678
0.01,6.02058688446471,6.02058688446471,6.02058688446471


==> figures/tikzPlots/csv-files/weightSP.csv <==
1e-06,-147.209822432769,-163.127422779651,-147.209822432769
1.04737089795945e-06,-146.809211508735,-162.726811855617,-146.809211508735
1.09698579789238e-06,-146.408735761282,-162.326336108164,-146.408735761282
1.14895100018731e-06,-146.008408195707,-161.926008542588,-146.008408195707
1.20337784077759e-06,-145.608243057423,-161.525843404304,-145.608243057423
1.26038292967973e-06,-145.20825594797,-161.125856294852,-145.20825594797
1.32008840083142e-06,-144.808463951417,-160.726064298298,-144.808463951417
1.38262217376466e-06,-144.408885772,-160.326486118881,-144.408885772
1.44811822767453e-06,-144.009541883887,-159.927142230769,-144.009541883887
1.51671688847092e-06,-143.610454694002,-159.528055040883,-143.610454694002
1.58856512942805e-06,-143.211648718877,-159.129249065759,-143.211648718877
1.66381688607613e-06,-142.813150776575,-158.730751123456,-142.813150776575
1.74263338600965e-06,-142.4149901947,-158.332590541581,-142.4149901947
1.82518349431904e-06,-142.017199035601,-157.934799382483,-142.017199035601
1.9116440753857e-06,-141.61981233984,-157.537412686721,-141.61981233984
2.00220037181558e-06,-141.222868389008,-157.14046873589,-141.222868389008
2.09704640132323e-06,-140.826408988965,-156.744009335846,-140.826408988965
2.19638537241655e-06,-140.430479774496,-156.348080121378,-140.430479774496
2.30043011977292e-06,-140.035130536351,-155.952730883233,-140.035130536351
2.40940356023953e-06,-139.640415571462,-155.558015918344,-139.640415571462
2.52353917043477e-06,-139.246394057024,-155.163994403906,-139.246394057024
2.6430814869741e-06,-138.853130448883,-154.770730795764,-138.853130448883
2.76828663039207e-06,-138.460694904405,-154.378295251286,-138.460694904405
2.89942285388288e-06,-138.069163729662,-153.986764076543,-138.069163729662
3.03677111803546e-06,-137.678619850302,-153.596220197183,-137.678619850302
3.18062569279412e-06,-137.28915330497,-153.206753651852,-137.28915330497
3.33129478793467e-06,-136.900861759459,-152.81846210634,-136.900861759459
3.48910121340677e-06,-136.513851039002,-152.431451385884,-136.513851039002
3.65438307095725e-06,-136.128235675201,-152.045836022082,-136.128235675201
3.82749447851631e-06,-135.74413946297,-151.661739809851,-135.74413946297
4.00880632889846e-06,-135.361696021663,-151.279296368544,-135.361696021663
4.19870708444391e-06,-134.981049353085,-150.898649699966,-134.981049353085
4.39760360930272e-06,-134.602354387508,-150.519954734389,-134.602354387508
4.6059220411451e-06,-134.225777507,-150.143377853881,-134.225777507
4.82410870416537e-06,-133.851497033447,-149.769097380328,-133.851497033447
5.05263106533568e-06,-133.479703666538,-149.397304013419,-133.479703666538
5.29197873595844e-06,-133.110600854807,-149.028201201689,-133.110600854807
5.54266452066311e-06,-132.744405080585,-148.662005427466,-132.744405080585
5.8052255160949e-06,-132.381346037531,-148.298946384413,-132.381346037531
6.08022426164943e-06,-132.021666677376,-147.939267024257,-132.021666677376
6.36824994471859e-06,-131.665623100721,-147.583223447603,-131.665623100721
6.66991966303011e-06,-131.31348426545,-147.231084612331,-131.31348426545
6.98587974678525e-06,-130.965531485556,-146.883131832438,-130.965531485556
7.31680714342719e-06,-130.62205769338,-146.539658040261,-130.62205769338
7.66341086800746e-06,-130.283366439372,-146.200966786253,-130.283366439372
8.02643352225717e-06,-129.949770606022,-145.867370952903,-129.949770606022
8.40665288561832e-06,-129.621590816508,-145.53919116339,-129.621590816508
8.80488358164347e-06,-129.299153524267,-145.216753871148,-129.299153524267
9.22197882333432e-06,-128.982788777069,-144.900389123951,-128.982788777069
9.65883224115871e-06,-128.672827658407,-144.590428005289,-128.672827658407
1.01163797976621e-05,-128.369599419887,-144.287199766768,-128.369599419887
1.05956017927761e-05,-128.073428330712,-143.991028677593,-128.073428330712
1.10975249641207e-05,-127.784630283778,-143.702230630659,-127.784630283778
1.16232246867985e-05,-127.503509211827,-143.421109558708,-127.503509211827
1.21738272773966e-05,-127.230353380814,-143.147953727695,-127.230353380814
1.27505124071301e-05,-126.965431640219,-142.883031987101,-126.965431640219
1.3354515629299e-05,-126.708989720614,-142.626590067496,-126.708989720614
1.39871310264724e-05,-126.461246676344,-142.378847023225,-126.461246676344
1.46497139830728e-05,-126.222391574939,-142.139991921821,-126.222391574939
1.53436840893001e-05,-125.992580534077,-141.910180880958,-125.992580534077
1.60705281826164e-05,-125.771934201156,-141.689534548037,-125.771934201156
1.68318035333096e-05,-125.560535759835,-141.478136106716,-125.560535759835
1.76291411809595e-05,-125.35842953238,-141.276029879261,-125.35842953238
1.84642494289554e-05,-125.165620227235,-141.083220574117,-125.165620227235
1.93389175045523e-05,-124.982072858773,-140.899673205655,-124.982072858773
2.02550193923067e-05,-124.807713342122,-140.725313689004,-124.807713342122
2.12145178491063e-05,-124.642429741706,-140.560030088588,-124.642429741706
2.22194686093952e-05,-124.48607412919,-140.403674476072,-124.48607412919
2.32720247896041e-05,-124.338464986244,-140.256065333125,-124.338464986244
2.43744415012222e-05,-124.19939007105,-140.116990417931,-124.19939007105
2.55290806823952e-05,-124.068609655578,-139.986210002459,-124.068609655578
2.67384161583994e-05,-123.94586003371,-139.863460380592,-123.94586003371
2.80050389418363e-05,-123.830857198368,-139.74845754525,-123.830857198368
2.93316627839004e-05,-123.723300588505,-139.640900935386,-123.723300588505
3.07211299886176e-05,-123.622876813575,-139.540477160456,-123.622876813575
3.21764175025074e-05,-123.529263273015,-139.446863619896,-123.529263273015
3.37006432927193e-05,-123.442131600471,-139.359731947352,-123.442131600471
3.52970730273065e-05,-123.361150876035,-139.278751222917,-123.361150876035
3.69691270719502e-05,-123.285990563683,-139.203590910565,-123.285990563683
3.87203878181256e-05,-123.216323144729,-139.13392349161,-123.216323144729
4.05546073584083e-05,-123.151826430787,-139.069426777668,-123.151826430787
4.24757155253689e-05,-123.092185551009,-139.009785897891,-123.092185551009
4.44878283112759e-05,-123.037094617987,-138.954694964869,-123.037094617987
4.65952566866468e-05,-122.986258084533,-138.903858431415,-122.986258084533
4.88025158365443e-05,-122.939391809603,-138.856992156485,-122.939391809603
5.11143348344017e-05,-122.896223855947,-138.813824202829,-122.896223855947
5.35356667741072e-05,-122.856495044879,-138.77409539176,-122.856495044879
5.60716993820546e-05,-122.819959295027,-138.737559641909,-122.819959295027
5.87278661318949e-05,-122.786383772295,-138.703984119177,-122.786383772295
6.1509857885805e-05,-122.75554887771,-138.673149224591,-122.75554887771
6.44236350872137e-05,-122.727248098676,-138.644848445557,-122.727248098676
6.74754405311069e-05,-122.701287747453,-138.618888094335,-122.701287747453
7.06718127392749e-05,-122.677486608688,-138.595086955569,-122.677486608688
7.40195999691565e-05,-122.655675515664,-138.573275862545,-122.655675515664
7.75259748862946e-05,-122.635696872721,-138.553297219602,-122.635696872721
8.11984499318401e-05,-122.617404139068,-138.53500448595,-122.617404139068
8.50448934180267e-05,-122.600661287104,-138.518261633986,-122.600661287104
8.90735463861044e-05,-122.585342246379,-138.50294259326,-122.585342246379
9.3293040262847e-05,-122.57133034249,-138.488930689372,-122.57133034249
9.7712415353465e-05,-122.558517738568,-138.476118085449,-122.558517738568
0.000102341140210545,-122.546804885517,-138.464405232399,-122.546804885517
0.000107189131920513,-122.536099985905,-138.453700332787,-122.536099985905
0.000112266777351081,-122.526318475245,-138.443918822126,-122.526318475245
0.000117584955405216,-122.51738252348,-138.434982870361,-122.51738252348
0.000123155060329283,-122.509220558644,-138.426820905526,-122.509220558644
0.000128989026125331,-122.501766813998,-138.419367160879,-122.501766813998
0.000135099352119803,-122.494960899368,-138.412561246249,-122.494960899368
0.000141499129743458,-122.488747396967,-138.406347743849,-122.488747396967
0.000148202070579886,-122.483075481593,-138.400675828475,-122.483075481593
0.000155222535742705,-122.477898564807,-138.395498911688,-122.477898564807
0.000162575566644379,-122.47317396248,-138.390774309362,-122.47317396248
0.00017027691722259,-122.46886258492,-138.386462931802,-122.46886258492
0.000178343087693191,-122.464928648645,-138.382528995526,-122.464928648645
0.000186791359902078,-122.461339408828,-138.378939755709,-122.461339408828
0.000195639834351706,-122.458064911345,-138.375665258227,-122.458064911345
0.000204907468981585,-122.45507776335,-138.372678110232,-122.45507776335
0.00021461411978584,-122.452352921281,-138.369953268163,-122.452352921281
0.000224780583354873,-122.449867495235,-138.367467842116,-122.449867495235
0.000235428641432242,-122.447600568633,-138.365200915514,-122.447600568633
0.00024658110758226,-122.445533032168,-138.363133379049,-122.445533032168
0.000258261876068267,-122.443647431035,-138.361247777917,-122.443647431035
0.000270495973046313,-122.441927824502,-138.359528171384,-122.441927824502
0.000283309610183932,-122.440359656925,-138.357960003806,-122.440359656925
0.000296730240818887,-122.438929639349,-138.356529986231,-122.438929639349
0.000310786618778201,-122.437625640911,-138.355225987792,-122.437625640911
0.000325508859983506,-122.436436589263,-138.354036936145,-122.436436589263
0.000340928506974681,-122.435352379342,-138.352952726223,-122.435352379342
0.000357078596490046,-122.434363789798,-138.35196413668,-122.434363789798
0.00037399373024788,-122.433462406501,-138.351062753383,-122.433462406501
0.000391710149080926,-122.43264055252,-138.350240899402,-122.43264055252
0.000410265810582719,-122.431891224078,-138.34949157096,-122.431891224078
0.000429700470432084,-122.431208031974,-138.348808378856,-122.431208031974
0.00045005576757005,-122.430585148029,-138.34818549491,-122.430585148029
0.000471375313411672,-122.430017256133,-138.347617603014,-122.430017256133
0.0004937047852839,-122.429499507515,-138.347099854396,-122.429499507515
0.000517092024289676,-122.429027479873,-138.346627826754,-122.429027479873
0.000541587137807947,-122.428597140041,-138.346197486923,-122.428597140041
0.000567242606849198,-122.428204809901,-138.345805156782,-122.428204809901
0.000594113398496503,-122.427847135244,-138.345447482125,-122.427847135244
0.000622257083673023,-122.427521057354,-138.345121404235,-122.427521057354
0.000651733960488243,-122.427223787059,-138.34482413394,-122.427223787059
0.000682607183427239,-122.426952781048,-138.34455312793,-122.426952781048
0.000714942898659758,-122.426705720261,-138.344306067142,-122.426705720261
0.000748810385759002,-122.42648049016,-138.344080837042,-122.42648049016
0.000784282206133768,-122.426275162739,-138.34387550962,-122.426275162739
0.000821434358491943,-122.426087980096,-138.343688326978,-122.426087980096
0.00086034644166845,-122.42591733946,-138.343517686342,-122.42591733946
0.000901101825166502,-122.425761779521,-138.343362126403,-122.425761779521
0.000943787827777538,-122.425619967963,-138.343220314844,-122.425619967963
0.000988495904662559,-122.425490690096,-138.343091036977,-122.425490690096
0.00103532184329566,-122.425372838483,-138.342973185365,-122.425372838483
0.00108436596868961,-122.425265403483,-138.342865750364,-122.425265403483
0.00113573335834311,-122.425167464621,-138.342767811502,-122.425167464621
0.00118953406737032,-122.425078182724,-138.342678529606,-122.425078182724
0.00124588336429501,-122.424996792745,-138.342597139626,-122.424996792745
0.0013049019780144,-122.42492259722,-138.342522944102,-122.42492259722
0.00136671635646201,-122.424854960304,-138.342455307185,-122.424854960304
0.00143145893752348,-122.424793302329,-138.34239364921,-122.424793302329
0.00149926843278605,-122.424737094845,-138.342337441726,-122.424737094845
0.00157029012472938,-122.424685856096,-138.342286202978,-122.424685856096
0.00164467617799466,-122.424639146899,-138.34223949378,-122.424639146899
0.00172258596539879,-122.424596566878,-138.34219691376,-122.424596566878
0.00180418640939207,-122.424557751044,-138.342158097925,-122.424557751044
0.00188965233969121,-122.42452236666,-138.342122713541,-122.42452236666
0.00197916686785356,-122.4244901104,-138.342090457281,-122.4244901104
0.00207292177959537,-122.424460705745,-138.342061052626,-122.424460705745
0.0021711179456945,-122.424433900616,-138.342034247498,-122.424433900616
0.00227396575235793,-122.424409465216,-138.342009812098,-122.424409465216
0.00238168555197616,-122.424387190059,-138.34198753694,-122.424387190059
0.00249450813523032,-122.424366884174,-138.341967231056,-122.424366884174
0.00261267522556333,-122.424348373474,-138.341948720356,-122.424348373474
0.00273643999707467,-122.424331499258,-138.34193184614,-122.424331499258
0.00286606761694825,-122.424316116854,-138.341916463736,-122.424316116854
0.00300183581357559,-122.424302094379,-138.341902441261,-122.424302094379
0.0031440354715915,-122.424289311608,-138.341889658489,-122.424289311608
0.00329297125509715,-122.424277658944,-138.341878005825,-122.424277658944
0.00344896226040576,-122.424267036478,-138.341867383359,-122.424267036478
0.00361234269970943,-122.424257353134,-138.341857700016,-122.424257353134
0.00378346261713193,-122.424248525887,-138.341848872769,-122.424248525887
0.00396268863870148,-122.424240479052,-138.341840825933,-122.424240479052
0.00415040475785048,-122.424233143634,-138.341833490515,-122.424233143634
0.00434701315812503,-122.424226456738,-138.341826803619,-122.424226456738
0.00455293507486695,-122.424220361029,-138.341820707911,-122.424220361029
0.00476861169771447,-122.424214804242,-138.341815151123,-122.424214804242
0.00499450511585514,-122.42420973873,-138.341810085612,-122.42420973873
0.00523109930805626,-122.424205121061,-138.341805467943,-122.424205121061
0.00547890117959395,-122.424200911642,-138.341801258523,-122.424200911642
0.00573844164830239,-122.424197074378,-138.34179742126,-122.424197074378
0.00601027678207038,-122.424193576369,-138.34179392325,-122.424193576369
0.00629498899022189,-122.42419038762,-138.341790734501,-122.42419038762
0.00659318827133355,-122.42418748079,-138.341787827671,-122.42418748079
0.00690551352016233,-122.424184830955,-138.341785177836,-122.424184830955
0.00723263389648353,-122.424182415393,-138.341782762274,-122.424182415393
0.00757525025877191,-122.424180213393,-138.341780560274,-122.424180213393
0.00793409666579749,-122.424178206073,-138.341778552954,-122.424178206073
0.0083099419493534,-122.424176376222,-138.341776723103,-122.424176376222
0.00870359136148517,-122.424174708149,-138.341775055031,-122.424174708149
0.00911588829975082,-122.424173187553,-138.341773534434,-122.424173187553
0.00954771611420806,-122.424171801393,-138.341772148274,-122.424171801393
0.01,-122.424170537785,-138.341770884667,-122.424170537785

